Inter-branch message transfer on superconducting quantum processors: a multi-architecture benchmark

We treat inter-branch message transfer in a Wigner's-friend circuit as a practical benchmark for near-term superconducting quantum processors. Implementing Violaris' unitary message-transfer primitive, we compare performance across IBM Eagle, Nighthawk, and Heron (r2/r3) processors for message sizes up to $n=32$, without error mitigation. We study three message families -- sparse (one-hot), half-weight, and dense -- and measure conditional string success $p_{\mathrm{all}}=\Pr(P=\mu\mid R=0)$, memory erasure after uncomputation, and correlation diagnostics (branch contrast and bitwise mutual information). The sparse family compiles to essentially constant two-qubit depth, yielding a depth-controlled probe of device noise: at $n=32$ we observe $p_{\mathrm{all}}$ spanning $\approx0.07$ to $\approx0.68$ across backends. In contrast, half and dense messages incur rapidly growing routing overhead, and transpiler-seed variability becomes a practical limitation near the coherence frontier. We further report an amplitude sweep (no-amplification test) and a divergence ``cousins'' sweep that quantifies degradation with branch-conditioned complexity. All data and figure-generation scripts are released.

==> MANIFEST.json <==
[
  {
    "path": "MANIFEST.json",
    "sha256": "2183f9be7dfcf56496965aa4edda29d378c3dbca39b22a6a8532932c6e7212be",
    "bytes": 24531
  },
  {
    "path": "README.md",
    "sha256": "b62cd20b3d462532d68136b0692cf1e9ab926112c3fc6376a9611596955540f2",
    "bytes": 886
  },
  {
    "path": "figures/fig_amplitude_sweep.pdf",
    "sha256": "122995cc2c6fee40ac5e8a38addd0fbbc0e0da14476c2e861ffd6a5dbda4e1c1",
    "bytes": 27324
  },
  {
    "path": "figures/fig_cousins_delta_vs_d.pdf",
    "sha256": "23d0d86ffef67b4b2bbd0f7cd615e4ef1279d95d2b872e269ce4a400f7dcb417",
    "bytes": 17779
  },
  {
    "path": "figures/fig_miami_seed_sweep_transfer_dense.pdf",
    "sha256": "7325092b4f211dd12f61026a13d80fe289141e3285b8e9f7ac4ae69164eb6d07",
    "bytes": 17946
  },
  {
    "path": "figures/fig_miami_seed_sweep_transfer_half.pdf",
    "sha256": "e6668ed8b87fd692ea166597f861223677c0f498c121de0f2f89f6bae27ebd8f",
    "bytes": 18461
  },
  {
    "path": "figures/fig_pilot_erasure_n1.pdf",
    "sha256": "5e2ddce2128734798e537938cd6c50eacdbcb6e709ff876bc289a129b723db47",
    "bytes": 16283
  },
  {
    "path": "figures/fig_pilot_transfer_n1.pdf",
    "sha256": "45bdc407dc7a627f044053ff168981a06b05a202b8af9c09a67e68db5bf97c50",
    "bytes": 16592
  },
  {
    "path": "figures/fig_scaling_mi_dense.pdf",
    "sha256": "ba1b1873774d6d5267d396b170c6575817ad5c527740a24765cb429b12d660a0",
    "bytes": 19158
  },
  {
    "path": "figures/fig_scaling_transfer_dense.pdf",
    "sha256": "8a173e70fd2cf7e6d63c717edda2c4bb8cf72c7bb45342fc461c04553376438f",
    "bytes": 19434
  },
  {
    "path": "figures/fig_scaling_transfer_half.pdf",
    "sha256": "6c82960546794568d5eb39abaa352e0ff1dcc6704790478bc74ce56ef39a2d95",
    "bytes": 19528
  },
  {
    "path": "figures/fig_scaling_transfer_sparse.pdf",
    "sha256": "0b1fad71f3edfbe91a44652b51299af23cd82a36ff133c3a798fb8b70a671ef9",
    "bytes": 19614
  },
  {
    "path": "main.bbl",
    "sha256": "cb185853b820cd9168d42487477b1546bab59a0f00988dcf339664b1e249ce8e",
    "bytes": 3180
  },
  {
    "path": "main.tex",
    "sha256": "fb98c4abea646b45c28b09be244ac256baef413ddf82b33f762d71f6bb19ac10",
    "bytes": 16062
  },
  {
    "path": "mainNotes.bib",
    "sha256": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "bytes": 0
  },
  {
    "path": "references.bib",
    "sha256": "360ed490a9687eb63900137e2b31135ab48fead5954fe1ad193beb7c47fa3da6",
    "bytes": 926
  },
  {
    "path": "reproducibility/README.md",
    "sha256": "df2ad397ff781cd38d25b1074f2e6cafe00033946fe54acf56d9577f1456e47f",
    "bytes": 1281
  },
  {
    "path": "reproducibility/data/amplitude_summary_multifamily.csv",
    "sha256": "1c92a39a39501f113566250278114d380e590d17bd47392e94a9259ad1d2e3d7",
    "bytes": 7979
  },
  {
    "path": "reproducibility/data/cousins_summary_multifamily.csv",
    "sha256": "5ed3a74bca6bdf58936c65dbc3c4e01c6b87aaf64cff87188b701eb3f8278f59",
    "bytes": 4803
  },
  {
    "path": "reproducibility/data/multifamily_summary_key_numbers.csv",
    "sha256": "51c170682c78c8f0f8d531e8f745677bf11afc4a0a8f41b4c95430684054bf0b",
    "bytes": 1182
  },
  {
    "path": "reproducibility/data/pilot_summary_multifamily.csv",
    "sha256": "385fd75488b680e8502864e4c3bf2a952fbc367a1f7297d46559a7006dff1455",
    "bytes": 6259
  },
  {
    "path": "reproducibility/data/results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed3.csv",
    "sha256": "acaafdff876ea0007f3b3f358297ff7097fd28172b2d14aa6e57941d79d758d1",
    "bytes": 3032
  },
  {
    "path": "reproducibility/data/results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed4.csv",
    "sha256": "35c4d3868ec33ed74c7b5345a7ef1e5717b6a41527f9cfcae719e93c9e110083",
    "bytes": 3017
  },
  {
    "path": "reproducibility/data/results_ibm_boston_amplitude_p0s_seed0.csv",
    "sha256": "873b104b68189a0185ffbaf0973f9fbd87b9cb10fc21a10c606d05e052521a94",
    "bytes": 6370
  },
  {
    "path": "reproducibility/data/results_ibm_boston_amplitude_p0s_seed1.csv",
    "sha256": "19fbb175d47376829e0cd5293da7daacdab08c898f1b56514398de33d85b6d8a",
    "bytes": 6353
  },
  {
    "path": "reproducibility/data/results_ibm_boston_amplitude_p0s_seed2.csv",
    "sha256": "1eb2a49a120452039fb6646269e9a48ed79f5331a1aa5a26756b6d64255216e1",
    "bytes": 6344
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_20260125T143002Z.csv",
    "sha256": "310ae4b71ac367700336e078074963cec0778c5deb01645d68e6d8f0a4255115",
    "bytes": 1928
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_20260125T143043Z.csv",
    "sha256": "947545d4c56eb8a22a799df3d44979d6f65da18c083a7b087cb7f3b68f0b3579",
    "bytes": 1931
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_20260125T143159Z.csv",
    "sha256": "743dcae3846560ad4dafa7902bb7489875e348be738de8297091d15092ee0e3f",
    "bytes": 1933
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_20260125T143550Z.csv",
    "sha256": "3433381a1337e46c5ee53563b4ce493d512158f7112bf0610df534165d795143",
    "bytes": 1927
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_20260125T143959Z.csv",
    "sha256": "c0a76a36ff8f2d651ca773cac3d5f1cc930363d82b4ee31d595ae1211241968e",
    "bytes": 1932
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_20260125T144048Z.csv",
    "sha256": "050c16b65ffb2cd55b02b8e5a61687b8f13db2c2bfbf9c445f27b30150dcf63f",
    "bytes": 1928
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_k16_n16_sparse_seed3.csv",
    "sha256": "0292f3d183fbe4d81056cbe2a1282bbf87bc3a23cfb485fcc0bee6db72a2c6c7",
    "bytes": 5331
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_k16_n16_sparse_seed4.csv",
    "sha256": "a402b90e4f122328aeefcfbeabca8ecec0713af6b54176e8d4da19825ed8739d",
    "bytes": 5333
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_n16_sparse_k16_seed0.csv",
    "sha256": "31e2e47305dd9ef47a6dae6d2dacfadb54cf711d0f0c36b7541dcde7b3528346",
    "bytes": 5316
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_n16_sparse_k16_seed1.csv",
    "sha256": "549a01065cbb44300903b186d3c342d4cd8f3cfe3e1985185d460fecc9802cc5",
    "bytes": 5263
  },
  {
    "path": "reproducibility/data/results_ibm_boston_cousins_n16_sparse_k16_seed2.csv",
    "sha256": "b66c90a9fd2ff74595112be089e27ba62433683e26a310d136ede3e0604c4f75",
    "bytes": 5311
  },
  {
    "path": "reproducibility/data/results_ibm_boston_pilot_20260125T142534Z.csv",
    "sha256": "9a56deca460f2c53502e78911b6ab83cb824f3322529a3d66f7f1ba031b3ddaa",
    "bytes": 2468
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_20260125T142700Z.csv",
    "sha256": "4e4ac2c70e5f180175f0fc123fdec9b5a2343a8be2a0dc86824c540997542400",
    "bytes": 3321
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_20260125T144443Z.csv",
    "sha256": "55cb13100eacf126a2d9c0a5d436cfc87feffb15fc9432403c4a9e61fd1ecdb8",
    "bytes": 22335
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_dense_ns1-32_seed0.csv",
    "sha256": "0b59f1c8c6095258efaec74dc8c2c15edfb6f26a3f764c1791af3dccad1d69da",
    "bytes": 6060
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed1.csv",
    "sha256": "c3ea35eb8fabf699dc09c1755ad725cdc1b983f5a61dd5e31ca16403f42d4d04",
    "bytes": 1846
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed2.csv",
    "sha256": "49b807b6b6f81d4e2b8c79748cabd62207620ea27f6cf996d2a660db7a76a81a",
    "bytes": 1843
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed3.csv",
    "sha256": "863e25f39a0f7defc208a6e1a51d73077750f453b77b38896914e77b1a98db21",
    "bytes": 1837
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed4.csv",
    "sha256": "3e800a8a77c497329e3daf20c8c307c77ea5d6af16144b54ceebb3806fcb94b8",
    "bytes": 1845
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_sparse_half_ns24-32_seed3.csv",
    "sha256": "7157999c6496ef21a2154fbe8e7ff93ed4ea5a3bf6acc0877e0e1fe723bb9a0b",
    "bytes": 6359
  },
  {
    "path": "reproducibility/data/results_ibm_boston_scaling_sparse_half_ns24-32_seed4.csv",
    "sha256": "af666ea2570fd0cc2f0c8a9086ff98197311784e9d33c9a1eb2b647bdeef0815",
    "bytes": 6341
  },
  {
    "path": "reproducibility/data/results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed3.csv",
    "sha256": "e56499cf975c041087bd43a37acc9a45315ec0a2f33b923719b176f568521a4b",
    "bytes": 3001
  },
  {
    "path": "reproducibility/data/results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed4.csv",
    "sha256": "16dc6803fc71ef708f15cb06d7fbd1c16a533708c2e18904cb7c8e242e6e1239",
    "bytes": 2997
  },
  {
    "path": "reproducibility/data/results_ibm_fez_amplitude_p0s_seed0.csv",
    "sha256": "7c4b1bdabd8cc3876f1a25c12816ee2fdedb65dfb676649ac95f781870c0f6d0",
    "bytes": 6308
  },
  {
    "path": "reproducibility/data/results_ibm_fez_amplitude_p0s_seed1.csv",
    "sha256": "6cfc9076ee88c4bec8411b36b695e4a3111fc9da9c649e0198daa5a078cea305",
    "bytes": 6323
  },
  {
    "path": "reproducibility/data/results_ibm_fez_amplitude_p0s_seed2.csv",
    "sha256": "179b770babad675646292d846b105ab41421899d21498ac79237e2f5e6302064",
    "bytes": 6259
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T142830Z.csv",
    "sha256": "bee05d8bf0ab4eec00ec31ca0f19e8cad9b967850042231d8989c2c8e4d6d825",
    "bytes": 1923
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T142902Z.csv",
    "sha256": "e9f8238da87ce80f7cba44d4633e5c92b8374df7c9041fb12ae35c64f9b216c7",
    "bytes": 1928
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T142930Z.csv",
    "sha256": "affc11eb8a7c26bef35acf0ede9f5c8cfd0eece57a230d2f2499417179f1203c",
    "bytes": 1924
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T143315Z.csv",
    "sha256": "2b9f7e4a1fc4b1b4fd3705e035bfc2b4b6914454e6d748a4f80aa5e4e2a81a6b",
    "bytes": 1930
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T143442Z.csv",
    "sha256": "cc31721eee70862ec287ced06042d26d451108c4775e4d278d5d30d0ab91e0cc",
    "bytes": 1923
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T143514Z.csv",
    "sha256": "280b8a53543ffd33f65723e0a5e1550c7960d7274d89782bc7882b1ea8d4ac0e",
    "bytes": 1858
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T145300Z.csv",
    "sha256": "7650ae63bff660b8287636f5102c658bfeb471e7b7d88dbdf40a9800f6132b26",
    "bytes": 5250
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_20260125T145432Z.csv",
    "sha256": "30da16adddefdb4acb6c71443a4a581619bf26b31f490f2e22dc679335349126",
    "bytes": 5315
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_k16_n16_sparse_seed3.csv",
    "sha256": "be00b01159ccabd93b77d2b93870eb1e766ee07443be206f15acd1eb41dc6194",
    "bytes": 5309
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_k16_n16_sparse_seed4.csv",
    "sha256": "b82bc38ecd5f1153cd2971cc19678abe9cacb330434e64b8d776f1905be621e3",
    "bytes": 5301
  },
  {
    "path": "reproducibility/data/results_ibm_fez_cousins_n16_sparse_k16_seed2.csv",
    "sha256": "3122399d4ecef3c14bdc9c4cf81178819e0e00bd2fcd3782ab04c5557cbadec8",
    "bytes": 5302
  },
  {
    "path": "reproducibility/data/results_ibm_fez_pilot_20260125T142517Z.csv",
    "sha256": "0da916ad94dde793bc64e0f651a3c3c19b7259f852cbe3a6f110383c6834fb20",
    "bytes": 2566
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_20260125T142618Z.csv",
    "sha256": "43f7beb09504f97a07a7be153b643a753fd737509349ab616f5af6c1ddf3f073",
    "bytes": 3330
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_20260125T144201Z.csv",
    "sha256": "9db97d206fa8f8c89a95915e141270fedd756280846f2392f30df11ccb3b60f0",
    "bytes": 22166
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_dense_ns1-32_seed0.csv",
    "sha256": "72a77db61ecd6514cf22eeb7af8ee1986462e9bba35c45d38ca0681c3579a290",
    "bytes": 5985
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed1.csv",
    "sha256": "08f0fc8b5ab5ad36f29b9eaa305092ae840b7c1901613c1862a0aa8849754971",
    "bytes": 1757
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed2.csv",
    "sha256": "73fd9dbcd98a25cd0d41c392d512897be8f6e8c5833567dd5adf02bc519772e5",
    "bytes": 1821
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed3.csv",
    "sha256": "5027b196dc260f60ee90acf6627bb1331660dded5b9f4f8b070257a2db0780b2",
    "bytes": 1815
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed4.csv",
    "sha256": "fed9f3931b402be3804464f1e0af24b70ae177e67a090b79db99bad6c96ea7e6",
    "bytes": 1821
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_sparse_half_ns24-32_seed3.csv",
    "sha256": "4abc8ede0ed0623e7ca08f5714dbcb57e5f08881d0c8dc08369f4d7252d004b6",
    "bytes": 6380
  },
  {
    "path": "reproducibility/data/results_ibm_fez_scaling_sparse_half_ns24-32_seed4.csv",
    "sha256": "224d002ac1d03c003580c49549bc25a8a0c47ea7c005e0476b3ff229158fdd3e",
    "bytes": 6358
  },
  {
    "path": "reproducibility/data/results_ibm_miami_amplitude_20260123T204035Z.csv",
    "sha256": "4d0cf8443dc81332b620fee79ab46d8797e921f0cc709f3d4b5d2dddd23a50b6",
    "bytes": 6364
  },
  {
    "path": "reproducibility/data/results_ibm_miami_amplitude_20260123T204835Z.csv",
    "sha256": "73fb66bea30309aa9a306de9522daf32969b2461ed532c8413336eef7fc05e27",
    "bytes": 6370
  },
  {
    "path": "reproducibility/data/results_ibm_miami_amplitude_20260123T205742Z.csv",
    "sha256": "cd7d6bcb6f7804d757f83ea4e050f5723774c2855eb192aab70ecbcbd08b3c38",
    "bytes": 6304
  },
  {
    "path": "reproducibility/data/results_ibm_miami_amplitude_20260123T210536Z.csv",
    "sha256": "526d932c6424e259e343ab315443d1b625fcec166e24c64d3e08c456de702541",
    "bytes": 6354
  },
  {
    "path": "reproducibility/data/results_ibm_miami_amplitude_20260123T211329Z.csv",
    "sha256": "912085512f072c8daf04e009826bff67e97b6c841468399cc2ed7cb1aed46568",
    "bytes": 6349
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T172110Z.csv",
    "sha256": "37e7a510cf286af4f674371ef04c5bd83f14e82e6e4961fa6dd0eb348909b8ad",
    "bytes": 5246
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T184939Z.csv",
    "sha256": "45ba53d887fe49cb2623cf7340b20d8483d39602c5b189f7654be83c6edc586e",
    "bytes": 5221
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T191334Z.csv",
    "sha256": "353c43911acada95df82bf6c9249044411751adbc11aac209ed9ebf8995af5d7",
    "bytes": 5237
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T193921Z.csv",
    "sha256": "bf51958a7dc2559e4a5a26146c85d7950e042228fa8a1ad2cb0506f3e9299248",
    "bytes": 5333
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T195017Z.csv",
    "sha256": "4ff10b4914a109ad9f7bb39e0296e876108484a9979c826ffd078b8661236916",
    "bytes": 5318
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T195433Z.csv",
    "sha256": "9e3914203a62034f10ccdfeaa05c1da94f945d547965e3397c968c789627cd2d",
    "bytes": 5292
  },
  {
    "path": "reproducibility/data/results_ibm_miami_cousins_20260123T202928Z.csv",
    "sha256": "9bee8ab5d9bf29083c2dfb2597fc348a9b2e8906d385745158d22adec53c87a7",
    "bytes": 5327
  },
  {
    "path": "reproducibility/data/results_ibm_miami_pilot_20260123T115506Z.csv",
    "sha256": "c973361a3bc767e75a3df2fbb3d83ed4eded5aeca1121fa55ca3da77e67504dd",
    "bytes": 2538
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T122438Z.csv",
    "sha256": "13d77e3184c7549fc3aad874181e91b142e6fa118f85f6824806b764e9425c09",
    "bytes": 16031
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T141141Z.csv",
    "sha256": "3d3ef0cf10679113b5d3d6f4aecd56775359ef49a3abf935d0b1a042e37ed4eb",
    "bytes": 21609
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T143752Z.csv",
    "sha256": "a910794eb02912e87189c279dbe8d273fcce1e76a8013bd7171d0742d6d0e385",
    "bytes": 3190
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T144132Z.csv",
    "sha256": "d682a8d73f6b9973e1bb83d89f5f75daa10a57601aa8062fba22f5141d83306b",
    "bytes": 3181
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T144352Z.csv",
    "sha256": "3d8a22f7002275f735794fe2b9613a1cb7552b243acee36ff463a7724e9371d0",
    "bytes": 3170
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T144630Z.csv",
    "sha256": "c0c24dc4201d5099508b3198788a7fe389d50cd6a5e97a8b6eb5256066128324",
    "bytes": 3185
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T145227Z.csv",
    "sha256": "afb2d339b9e1b508bec4e5b85baeaa11cc8a04b9355c9a471576dc6c34d2f638",
    "bytes": 3166
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T145626Z.csv",
    "sha256": "78c5ab044b5b9bb6f565bbb596b2e2d8cd96c2fb44e84852772fb552353f08dd",
    "bytes": 3181
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T145845Z.csv",
    "sha256": "57a667c6932f135dfa3419b732b3bd657a69b7c8d67d66b65be8d4e70c5d48fc",
    "bytes": 3191
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T150104Z.csv",
    "sha256": "38119db03948f83d6de02e82b0162d36521c1b88cfc32c66e62ea837405151a9",
    "bytes": 3170
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T150501Z.csv",
    "sha256": "b7ea4701ebe22c1a2d2b8a008e678154f704728b63a8de0165ee5558c374c228",
    "bytes": 3195
  },
  {
    "path": "reproducibility/data/results_ibm_miami_scaling_20260123T150804Z.csv",
    "sha256": "bc084414d38d01d812d7690c3fb37a46b6ade0f78658297425f90ea7cdb84199",
    "bytes": 3180
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203007Z.csv",
    "sha256": "506ebdcc0e9e9ef55570282961777dbd8d7d9bbab9fdca98dc2729c45871ac19",
    "bytes": 6427
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203059Z.csv",
    "sha256": "741c2800fd7b2b3792ee832e4ab7d5b74e0cb4409afe14024ad97e5e71ecc21f",
    "bytes": 6587
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203144Z.csv",
    "sha256": "a5f5280e982f2b0ce5290c57555ce2979c5d47d9eb9767aa3726031cd9f6a417",
    "bytes": 6564
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203242Z.csv",
    "sha256": "e5b3b2c1ca42ca8e10928d6caeb9bb4c09342a081e0b4457bf8d69b425d2abfc",
    "bytes": 6592
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203326Z.csv",
    "sha256": "9cd9ab88fb78ca1c76d1986c9978d486afa6470482517c666965615dd77ee34e",
    "bytes": 6571
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_cousins_20260123T193716Z.csv",
    "sha256": "8e4df20bc505ea6ea5813eeb005ed03f6c3464ccd462033d122170120c9701e0",
    "bytes": 5460
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_cousins_20260123T193834Z.csv",
    "sha256": "e0a1b621e026fba4e1bc172ecefd7fe527bc1ee7f328ecef85ae7d727dcd8558",
    "bytes": 5515
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_cousins_20260123T193952Z.csv",
    "sha256": "f27400fe654bd7782c49e721c3446f79ee9ea9393ae0fde1dfb9427658f9a3a8",
    "bytes": 5507
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_cousins_20260123T194113Z.csv",
    "sha256": "a655902d54c105b5641d3d21eaa25f5bb5e4ce7957105f7fbac4038b847ce492",
    "bytes": 5502
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_cousins_20260123T194233Z.csv",
    "sha256": "24e2d4d1c6852235a9d91fd7fe2bfa96e319c011eb27e9a011642944aef9fc07",
    "bytes": 5501
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_pilot_20260122T210749Z.csv",
    "sha256": "e2ec8d025cc4e8efe184e2781cf8962c8f0f91fdffba14bc90c7960ae62edd08",
    "bytes": 1520
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_pilot_20260123T125707Z.csv",
    "sha256": "dcd2b1ec3efd53d8f5e242a3e7e424c175be272fc8913dde6f973807775a3c0a",
    "bytes": 2559
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_20260122T210850Z.csv",
    "sha256": "3b9e391896162fa8125d64503d278ff12647bd49bb926c92d0de64daa9cf2c80",
    "bytes": 9613
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_20260123T125912Z.csv",
    "sha256": "4c098e7d0c383e49cd4a39db41ac1958e174e501ad90ea13a1830908caf5adf5",
    "bytes": 16418
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed0.csv",
    "sha256": "4a82d67545e45486e03a33222bd2c08f4de45b60e40fa1538a68c47365182c62",
    "bytes": 1672
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed1.csv",
    "sha256": "68b00f9447d06f93da6fa829df609eafa44e656eb01e43b5b5bf8b7bfb654ea9",
    "bytes": 1673
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed2.csv",
    "sha256": "92abb27c21bb1c062f20a59d8cb904db47035be096d3408363c54aa5f09b2a15",
    "bytes": 1668
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed3.csv",
    "sha256": "666e70a8b437e7c2ce77b44f660194547232f6bed2c6831b9d1af67a3940b700",
    "bytes": 1714
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed4.csv",
    "sha256": "5895a5fae12620ae8348aa13aadeddf9e07bd6ebdf4f79747d8f4d3996045905",
    "bytes": 1676
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed0.csv",
    "sha256": "747f07f10c70f71889c1943862e7d5240ee6b25a87f99bc0893e47f74e9bd128",
    "bytes": 6307
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed1.csv",
    "sha256": "21b3bd30606380fde43a534b0e3adf99d58cc3681ebcc28833bfb003b8775ad7",
    "bytes": 6319
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed2.csv",
    "sha256": "72a7c95dcfce1f95f5061847e099cb313a04466df75bee84075dce628a5deab8",
    "bytes": 6304
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed3.csv",
    "sha256": "eadcb43aa94c3f8dc53e685b0d7c607028b477e46f167870a94421af3ce8317e",
    "bytes": 6252
  },
  {
    "path": "reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed4.csv",
    "sha256": "3d0e5b9c4c28c4d0ad9d761e2a8a36a645dbef36c279cec8d0b3db31d71dbf37",
    "bytes": 6286
  },
  {
    "path": "reproducibility/data/scaling_summary_multifamily.csv",
    "sha256": "7118a7a71b6d14b9cc23758da2ec4175b59b800a59babd71e21ee5b7632c7747",
    "bytes": 12461
  },
  {
    "path": "reproducibility/provenance/README.md",
    "sha256": "bcc3788a9ff5e46eca04fe0ba1587bf75b91d147c3aea71daa66a233cf43e8ed",
    "bytes": 1513
  },
  {
    "path": "reproducibility/provenance/job_ids_unique.csv",
    "sha256": "b089849a20da3a758160a62e6fefc04c15d0e1bb14a6256dedc6588022dd073a",
    "bytes": 19361
  },
  {
    "path": "reproducibility/provenance/runtime_job_ids.csv",
    "sha256": "c997cfe67ca6811e98d796d31daafd2fccf14521e4ba994e679f86d79af67c2f",
    "bytes": 17708
  },
  {
    "path": "reproducibility/requirements_figures.txt",
    "sha256": "33b45f4943ebf8fc01769af457f9dc6f8f72ebf128f408c76fe1b0c6639d670f",
    "bytes": 24
  },
  {
    "path": "reproducibility/scripts/dump_backend_snapshot.py",
    "sha256": "ecb295037343a60f8f12cd954b57a995615e69b94ca275e6743a1498e68de8aa",
    "bytes": 3143
  },
  {
    "path": "reproducibility/scripts/dump_backend_snapshots_from_results.py",
    "sha256": "7979a0b4963d244e294a2396c638209b3a9ca29ed008822450bb4ad5622d0da2",
    "bytes": 2488
  },
  {
    "path": "reproducibility/scripts/interbranch_benchmark_v6.py",
    "sha256": "6841c676099c61662ab6922ccebdaf4abd6d6ac8f2d5ae61c5f3e872bee42500",
    "bytes": 39891
  },
  {
    "path": "reproducibility/scripts/make_paper_figures_multifamily.py",
    "sha256": "58f1695e088d573058e169feae9731b467b80e90f42b80c1f7d82d34795dc5ed",
    "bytes": 25128
  },
  {
    "path": "tables/frontier_table.tex",
    "sha256": "1bf8c83dd13181a80c6f43f0358e37c1e6d92849767bc2d0c2d0fefdfd1b1d93",
    "bytes": 391
  }
]

==> reproducibility/data/amplitude_summary_multifamily.csv <==
backend_name,variant,p0_round,mean_pR0,std_pR0,mean_pmsg,std_pmsg,mean_pcond,std_pcond,count
ibm_boston,no_swap,0.1,0.12809244791666666,0.011318579850725069,0.85986328125,0.010827161914001217,0.9861896503691976,0.00039044430264253326,3
ibm_boston,no_swap,0.2,0.23160807291666666,0.01093012243045831,0.7580973307291666,0.01262370725503164,0.9865796983030869,0.002416151082004613,3
ibm_boston,no_swap,0.333333,0.353271484375,0.008708585413032795,0.63564453125,0.008912554065813259,0.9828619276916044,0.003940059116305283,5
ibm_boston,no_swap,0.5,0.5072998046875,0.002473844559044332,0.4812744140625,0.0016616814283189289,0.9768180568234162,0.002696164428046848,5
ibm_boston,no_swap,0.666667,0.6718017578125,0.005129568250456972,0.3167236328125,0.006282531000342436,0.9649976311276285,0.006445776533736375,5
ibm_boston,no_swap,0.8,0.7991943359375,0.004595100152519216,0.19148763020833334,0.0036668534809263724,0.9536635161728725,0.006950698010729632,3
ibm_boston,no_swap,0.9,0.8946940104166666,0.0018324105223303559,0.09525553385416667,0.0012937917558255782,0.9048324477697302,0.025256999591889654,3
ibm_boston,protocol,0.1,0.8834228515625,0.007472258761134224,0.87109375,0.006500745583835139,0.9860496582009078,0.001258038481179482,3
ibm_boston,protocol,0.2,0.776611328125,0.0020169325734690313,0.7632242838541666,0.0018924179613010704,0.9827642911591369,0.0023392530929670897,3
ibm_boston,protocol,0.333333,0.6602783203125,0.0020912892698988985,0.6446533203125,0.006397346263795845,0.9763203883953281,0.006844098689837549,5
ibm_boston,protocol,0.5,0.4920166015625,0.00722930443785444,0.47548828125,0.008639612066072255,0.966407310623407,0.010369711527621795,5
ibm_boston,protocol,0.666667,0.34072265625,0.009444251190963412,0.3238037109375,0.009057337507263912,0.9504649772671249,0.016953724956996343,5
ibm_boston,protocol,0.8,0.20662434895833334,0.013451203153228695,0.19063313802083334,0.004664832515401694,0.9244947459304731,0.04606887353496502,3
ibm_boston,protocol,0.9,0.11226399739583333,0.013604315090489455,0.09493001302083333,0.004211573206583252,0.8524667635013818,0.09041565589760715,3
ibm_fez,no_swap,0.1,0.13639322916666666,0.0020438425056761673,0.8256022135416666,0.0014917238590350587,0.9559962656958594,0.002573531414590236,3
ibm_fez,no_swap,0.2,0.22599283854166666,0.0011008910529352771,0.7390543619791666,0.002874058168361136,0.9548395566376694,0.002372273905970324,3
ibm_fez,no_swap,0.333333,0.3506103515625,0.003197683037953928,0.619873046875,0.0014469323231359643,0.9545615161773904,0.004136340401703721,5
ibm_fez,no_swap,0.5,0.522607421875,0.0070433618284564715,0.4507080078125,0.005187916474686875,0.9441471570825227,0.00520284530951076,5
ibm_fez,no_swap,0.666667,0.6669677734375,0.005037083200103451,0.3125244140625,0.005855813533513712,0.9383836511628688,0.004618349571625034,5
ibm_fez,no_swap,0.8,0.7811279296875,0.0071136729903972,0.20170084635416666,0.006637228302743933,0.9215402228265414,0.0016655312556211352,3
ibm_fez,no_swap,0.9,0.8829345703125,0.001407783519857275,0.10432942708333333,0.0011342252494113167,0.891333481507185,0.01783005468467113,3
ibm_fez,protocol,0.1,0.8790690104166666,0.003489873314191339,0.8363850911458334,0.006542255115971989,0.9514350029408841,0.0038810708363545376,3
ibm_fez,protocol,0.2,0.7778727213541666,0.0015696046160470246,0.7382405598958334,0.003500531610351969,0.9490480632468924,0.0030646639002761106,3
ibm_fez,protocol,0.333333,0.65830078125,0.00646765333821852,0.6243408203125,0.007023340651000362,0.948410164238809,0.004610475808679349,5
ibm_fez,protocol,0.5,0.48671875,0.0033334360504218836,0.456884765625,0.003308758548023712,0.9387156520160941,0.005726121107988596,5
ibm_fez,protocol,0.666667,0.3403076171875,0.007967554638534319,0.3137451171875,0.007332555476751689,0.9219618252571564,0.005932479990344936,5
ibm_fez,protocol,0.8,0.2159423828125,0.00528297973837461,0.19026692708333334,0.004623119315538899,0.8811053322894171,0.002362053991331227,3
ibm_fez,protocol,0.9,0.12548828125,0.0009991885707852112,0.1024169921875,0.0014850494458735887,0.8161210364241337,0.005723225932389868,3
ibm_miami,no_swap,0.1,0.1323974609375,0.0031674835172132536,0.8392822265625,0.003841434618767778,0.9673557811338455,0.0013676419151156206,5
ibm_miami,no_swap,0.2,0.2302001953125,0.004213990246157226,0.7455078125,0.004294550874029173,0.968444707503217,0.002310249796672813,5
ibm_miami,no_swap,0.333333,0.3581787109375,0.0031483729807866515,0.616796875,0.004006436176705297,0.961004922106822,0.001944714163122083,5
ibm_miami,no_swap,0.5,0.51484375,0.006433117050363144,0.46455078125,0.0062498331047663065,0.9575333212362525,0.004087570655696417,5
ibm_miami,no_swap,0.666667,0.673828125,0.007421734457191106,0.306494140625,0.007982969126692678,0.9396208054516928,0.004765525754333778,5
ibm_miami,no_swap,0.8,0.792138671875,0.0054300025464327694,0.190478515625,0.004399275867522902,0.9164430274336075,0.005498157874485149,5
ibm_miami,no_swap,0.9,0.8825439453125,0.00403238726993411,0.1009765625,0.004623710194726008,0.8594507437903731,0.011959477557126764,5
ibm_miami,protocol,0.1,0.8723876953125,0.0032153422269319,0.84375,0.0032331354097043445,0.9671734258872162,0.0012508311358871546,5
ibm_miami,protocol,0.2,0.7730224609375,0.003440347705722956,0.74609375,0.003599522143014371,0.9651641025317004,0.0016051236509657288,5
ibm_miami,protocol,0.333333,0.65,0.002086652654574366,0.6234619140625,0.0029202627538012587,0.9591697420092691,0.002206380670955017,5
ibm_miami,protocol,0.5,0.48525390625,0.0028995232617740493,0.462158203125,0.003108601459532887,0.9524065182059698,0.0035348088438449847,5
ibm_miami,protocol,0.666667,0.3335205078125,0.006441681735114487,0.31083984375,0.00524376894523464,0.9320346378909032,0.0037160710068569213,5
ibm_miami,protocol,0.8,0.2111328125,0.002920262753801277,0.192236328125,0.0017379486108607843,0.9105576611491412,0.006417235662167921,5
ibm_miami,protocol,0.9,0.123291015625,0.0023544069240705448,0.103955078125,0.00022175173491925025,0.843427642565497,0.01703118109932603,5
ibm_rensselaer,no_swap,0.1,0.1283935546875,0.0033065060060320528,0.83369140625,0.0052728158089849495,0.9564932071119328,0.0027347956635911724,5
ibm_rensselaer,no_swap,0.2,0.203662109375,0.0015309972749133936,0.7467041015625,0.003078496145732001,0.9376758119634914,0.004424867887410239,5
ibm_rensselaer,no_swap,0.333333,0.309375,0.005812521206396649,0.629443359375,0.0019957656142732603,0.9114461897366845,0.005416494798202516,5
ibm_rensselaer,no_swap,0.5,0.46025390625,0.00480870272949086,0.4636962890625,0.0043575853071764455,0.859110749813292,0.005282835436600596,5
ibm_rensselaer,no_swap,0.666667,0.58447265625,0.005049345185533795,0.325048828125,0.004330830358568215,0.7822668690277145,0.006218569744275635,5
ibm_rensselaer,no_swap,0.8,0.6976318359375,0.010429334884569149,0.2007568359375,0.00524660986479791,0.664363082334902,0.021361722553241595,5
ibm_rensselaer,no_swap,0.9,0.7776123046875,0.01033186568071644,0.1107177734375,0.004872884193411152,0.4981939014976466,0.01907983373877356,5
ibm_rensselaer,protocol,0.1,0.875048828125,0.004093088751816038,0.8406005859375,0.0037019721703413287,0.96063451513515,0.0013562866771470933,5
ibm_rensselaer,protocol,0.2,0.7831787109375,0.00455471147429501,0.750537109375,0.0036382277950253224,0.9583293117720094,0.002995621163773719,5
ibm_rensselaer,protocol,0.333333,0.6617919921875,0.004986688059252647,0.63466796875,0.0016612329918168113,0.9590453788060694,0.005357192956960891,5
ibm_rensselaer,protocol,0.5,0.4867919921875,0.0018840001582734916,0.464208984375,0.0018621225012894346,0.9536127991249224,0.0033449844865072833,5
ibm_rensselaer,protocol,0.666667,0.345458984375,0.0035136323155820935,0.3267333984375,0.00407941378402449,0.9457820134530854,0.003983418970452563,5
ibm_rensselaer,protocol,0.8,0.211181640625,0.003348600274498342,0.1980712890625,0.0028765630205061657,0.9379554469630035,0.006951997402421287,5
ibm_rensselaer,protocol,0.9,0.1167236328125,0.0037539350208843163,0.1056396484375,0.0022650540388789333,0.9053318340176585,0.013876593587569852,5


==> reproducibility/data/cousins_summary_multifamily.csv <==
backend_name,friend_d,mean_delta,std_delta,mean_transfer,std_transfer,mean_depth2q,std_depth2q,count
ibm_boston,0.0,0.8824102113123647,0.021046518146543812,0.8284782249501799,0.012755972099280482,5.0,0.0,5
ibm_boston,1.0,0.9228059784856086,0.03816906169814091,0.8422102426915548,0.018115327325023505,8.6,1.816590212458495,5
ibm_boston,2.0,0.8750340617931714,0.08347307491942377,0.813649272993646,0.03470262875161955,11.6,1.6733200530681511,5
ibm_boston,4.0,0.8523946126775026,0.07600094687889408,0.8033432531580263,0.03792049867598587,20.8,2.949576240750525,5
ibm_boston,6.0,0.8548579958436756,0.03356083801023908,0.8073306744527219,0.01978765968377437,25.8,1.7888543819998315,5
ibm_boston,8.0,0.8114017541153944,0.04036779685046496,0.7845272203989003,0.01985963926325583,29.0,4.636809247747852,5
ibm_boston,10.0,0.8077612215088937,0.0680082141101835,0.7803819988889111,0.03283967083795289,39.8,6.340346993658943,5
ibm_boston,12.0,0.7093446982234977,0.125651653148453,0.7414481515503454,0.05065231389974469,46.2,7.5960516059331775,5
ibm_boston,14.0,0.6955638959438912,0.0851297531002367,0.6963680050165018,0.05786217927266989,55.4,5.128352561983234,5
ibm_boston,16.0,0.6504167444103144,0.20760550600289712,0.7056665648377773,0.10184738306746127,60.4,5.412947441089744,5
ibm_fez,0.0,0.8765725513951643,0.012757370163087298,0.46041034786633733,0.02080288030816559,5.0,0.0,5
ibm_fez,1.0,0.8006098412828795,0.03580843124458371,0.49741494455084734,0.031633491833189774,8.6,1.816590212458495,5
ibm_fez,2.0,0.7532988202468747,0.054294812388417726,0.4439756899919273,0.05295516345400576,11.6,1.6733200530681511,5
ibm_fez,4.0,0.7696058936099057,0.041681563496547586,0.42851456396137344,0.018923779682258484,20.8,2.949576240750525,5
ibm_fez,6.0,0.6863447540862199,0.10884492922896735,0.4685122652973884,0.03345320199831992,25.8,1.7888543819998315,5
ibm_fez,8.0,0.34538682198343845,0.5128766687541969,0.3720167016558818,0.15935017238139257,29.0,4.636809247747852,5
ibm_fez,10.0,0.5669415912960618,0.0840054521226589,0.44073342722772413,0.0769311414932364,39.8,6.340346993658943,5
ibm_fez,12.0,0.5122535724251895,0.11524571494337203,0.4076173644527061,0.06202779295793493,46.2,7.5960516059331775,5
ibm_fez,14.0,0.41827131674965656,0.06412659425124943,0.3819132361655878,0.03134071642403097,55.4,5.128352561983234,5
ibm_fez,16.0,0.37986657185587785,0.09176239895864464,0.3529720777003494,0.017259234500020766,60.4,5.412947441089744,5
ibm_miami,0.0,0.8787281914517084,0.0065875289948278005,0.6576516986467911,0.009059672987617302,5.0,0.0,5
ibm_miami,1.0,0.8725219542945222,0.012949042194502432,0.6549074381507969,0.018844490642538483,6.0,0.0,5
ibm_miami,2.0,0.8264843400192422,0.03813656071907184,0.6448407684205872,0.012116551294027882,9.6,0.8944271909999157,5
ibm_miami,4.0,0.7967148141246764,0.017403722559852283,0.6211590164700136,0.012971866581604973,15.0,1.2247448713915892,5
ibm_miami,6.0,0.8088645162009813,0.028718753369602418,0.6175238047643611,0.01535413510737786,18.4,1.6733200530681516,5
ibm_miami,8.0,0.7850306744753841,0.03158765471840744,0.6146691852273781,0.013408928748144557,23.0,2.5495097567963922,5
ibm_miami,10.0,0.6698747104039123,0.10538343686674355,0.5564077387491877,0.03835987292909662,28.6,2.190890230020664,5
ibm_miami,12.0,0.6405176697515074,0.19083176716544187,0.5545674364387295,0.06862759591756118,33.8,1.9235384061671335,5
ibm_miami,14.0,0.7113587771569565,0.05057011980062339,0.56433253707189,0.032510742485775304,38.8,3.4205262752974135,5
ibm_miami,16.0,0.6733770043697411,0.04974451497696111,0.5550516465127127,0.03337861181867619,43.8,3.3466401061363014,5
ibm_rensselaer,0.0,0.7123116225453174,0.005521975850992552,0.46609501789827623,0.007139197291568923,5.0,0.0,5
ibm_rensselaer,1.0,0.5821273288923795,0.1707580028765229,0.28528293328465254,0.18811283851092092,10.0,1.4142135623730951,5
ibm_rensselaer,2.0,0.280540268867169,0.4266436514285688,0.3249919288360529,0.15189138030878668,13.0,1.8708286933869707,5
ibm_rensselaer,4.0,0.17323613408222088,0.4486858636034797,0.13110604480939614,0.12760871728155568,20.4,1.3416407864998734,5
ibm_rensselaer,6.0,0.2719276888687906,0.3229617764668625,0.2700753120100533,0.08001059702479422,24.8,3.5637059362410923,5
ibm_rensselaer,8.0,0.18604837844681305,0.238630655635487,0.24016051245598682,0.15204625720028242,30.8,3.7682887362833544,5
ibm_rensselaer,10.0,0.23723862029500178,0.24415113218680498,0.11964285234046983,0.08800491224451742,37.6,5.683308895353128,5
ibm_rensselaer,12.0,0.15680756220034905,0.18166199870373684,0.19916874489779035,0.07261245888260802,46.0,4.301162633521313,5
ibm_rensselaer,14.0,-0.002504013439037402,0.055294144860415576,0.20410688267763272,0.0435688000153696,50.0,6.782329983125267,5
ibm_rensselaer,16.0,-0.18091801993366707,0.17034322811512,0.15331317473080427,0.06727152583576619,58.6,5.594640292279745,5


==> reproducibility/data/multifamily_summary_key_numbers.csv <==
backend_name,family,max_n,threshold
ibm_boston,dense,8,0.5
ibm_boston,half,16,0.5
ibm_boston,sparse,32,0.5
ibm_fez,dense,4,0.5
ibm_fez,half,8,0.5
ibm_fez,sparse,8,0.5
ibm_miami,dense,8,0.5
ibm_miami,half,8,0.5
ibm_miami,sparse,24,0.5
ibm_rensselaer,dense,2,0.5
ibm_rensselaer,half,4,0.5
ibm_rensselaer,sparse,8,0.5
ibm_boston,dense,16,0.2
ibm_boston,half,24,0.2
ibm_boston,sparse,32,0.2
ibm_fez,dense,8,0.2
ibm_fez,half,16,0.2
ibm_fez,sparse,24,0.2
ibm_miami,dense,8,0.2
ibm_miami,half,24,0.2
ibm_miami,sparse,32,0.2
ibm_rensselaer,dense,4,0.2
ibm_rensselaer,half,8,0.2
ibm_rensselaer,sparse,16,0.2
ibm_boston,dense,24,0.1
ibm_boston,half,32,0.1
ibm_boston,sparse,32,0.1
ibm_fez,dense,8,0.1
ibm_fez,half,16,0.1
ibm_fez,sparse,32,0.1
ibm_miami,dense,16,0.1
ibm_miami,half,24,0.1
ibm_miami,sparse,32,0.1
ibm_rensselaer,dense,4,0.1
ibm_rensselaer,half,8,0.1
ibm_rensselaer,sparse,24,0.1
ibm_boston,dense,24,0.05
ibm_boston,half,32,0.05
ibm_boston,sparse,32,0.05
ibm_fez,dense,16,0.05
ibm_fez,half,24,0.05
ibm_fez,sparse,32,0.05
ibm_miami,dense,16,0.05
ibm_miami,half,32,0.05
ibm_miami,sparse,32,0.05
ibm_rensselaer,dense,4,0.05
ibm_rensselaer,half,8,0.05
ibm_rensselaer,sparse,32,0.05


==> reproducibility/data/pilot_summary_multifamily.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg,__source,mode,op_ecr,timestamp_dt
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_no_swap,no_swap,1,1,0.5,,0.0,0.0,4096,3,0.0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.51171875,0.0162213740458015,0.9755,0.9837786259541984,0.0245,0.0162213740458015,0.0162213740458015,0.9755,,,-0.9592786259541984,0.99267578125,0.9942748091603052,0.991,0.8570233887633558,results_ibm_boston_pilot_20260125T142534Z.csv,pilot,,2026-01-25 14:26:10+00:00
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,0.0,0.0,4096,3,0.0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.479736328125,0.9806615776081424,0.017832003754106,0.0193384223918575,0.982167996245894,0.9806615776081424,0.9806615776081424,0.017832003754106,,,0.9628295738540364,0.527099609375,0.0284987277353689,0.986860628812764,0.8655905349544012,results_ibm_boston_pilot_20260125T142534Z.csv,pilot,,2026-01-25 14:26:10+00:00
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_protocol,protocol,1,1,0.5,,0.0,0.0,4096,3,0.0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.484375,0.9783266129032258,0.0198863636363636,0.0216733870967741,0.9801136363636364,0.9783266129032258,0.9783266129032258,0.0198863636363636,,,0.958440249266862,0.9921875,0.9939516129032258,0.990530303030303,0.8536595648402378,results_ibm_boston_pilot_20260125T142534Z.csv,pilot,,2026-01-25 14:26:10+00:00
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_no_swap,no_swap,1,1,0.5,,0.0,0.0,4096,3,0.0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.528076171875,0.044382801664355,0.9451629591308848,0.955617198335645,0.0548370408691153,0.044382801664355,0.044382801664355,0.9451629591308848,,,-0.9007801574665296,0.97900390625,0.9787332408691632,0.9793067770305224,0.714243350907745,results_ibm_fez_pilot_20260125T142517Z.csv,pilot,,2026-01-25 14:25:34+00:00
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,0.0,0.0,4096,3,0.0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.493896484375,0.939693524468611,0.0352146647370959,0.060306475531389,0.964785335262904,0.939693524468611,0.939693524468611,0.0352146647370959,,,0.904478859731515,0.51220703125,0.0375679683638161,0.975397973950796,0.7254396891686286,results_ibm_fez_pilot_20260125T142517Z.csv,pilot,,2026-01-25 14:25:34+00:00
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_protocol,protocol,1,1,0.5,,0.0,0.0,4096,3,0.0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48681640625,0.933801404212638,0.0390104662226451,0.066198595787362,0.9609895337773549,0.933801404212638,0.933801404212638,0.0390104662226451,,,0.8947909379899928,0.98193359375,0.9804413239719156,0.983349191246432,0.704984154211322,results_ibm_fez_pilot_20260125T142517Z.csv,pilot,,2026-01-25 14:25:34+00:00
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_no_swap,no_swap,1,1,0.5,,,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.49853515625,0.0357492654260528,0.9595910418695228,0.9642507345739472,0.0404089581304771,0.0357492654260528,0.0357492654260528,0.9595910418695228,,,-0.92384177644347,0.982177734375,0.9853085210577864,0.9790652385589096,0.766657819695969,results_ibm_miami_pilot_20260123T115506Z.csv,pilot,,2026-01-23 12:21:03+00:00
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.496826171875,0.9542997542997544,0.0329936923823386,0.0457002457002457,0.9670063076176614,0.9542997542997544,0.9542997542997544,0.0329936923823386,,,0.9213060619174156,0.5078125,0.0383292383292383,0.9713731198447356,0.761421339020729,results_ibm_miami_pilot_20260123T115506Z.csv,pilot,,2026-01-23 12:21:03+00:00
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_protocol,protocol,1,1,0.5,,,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.494873046875,0.9511593487913172,0.0381826969550507,0.0488406512086827,0.9618173030449492,0.9511593487913172,0.9511593487913172,0.0381826969550507,,,0.9129766518362664,0.98486328125,0.984213122841638,0.9855002416626388,0.7422804248601624,results_ibm_miami_pilot_20260123T115506Z.csv,pilot,,2026-01-23 12:21:03+00:00
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_no_swap,no_swap,1,1,0.5,,,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,,5.0,1.0,0.43408203125,0.0449943757030371,0.8408110440034513,0.9550056242969628,0.1591889559965487,0.0449943757030371,0.0449943757030371,0.8408110440034513,,,-0.7958166683004142,0.970947265625,0.96681664791901,0.9741156169111302,0.5271517926755294,results_ibm_rensselaer_pilot_20260123T125707Z.csv,pilot,5.0,2026-01-23 12:57:34+00:00
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,19.0,4.0,42.0,4.0,20.0,11.0,,5.0,2.0,0.494384765625,0.96,0.0381458232737807,0.04,0.9618541767262192,0.96,0.96,0.0381458232737807,,,0.9218541767262192,0.5,0.034074074074074,0.9555770159343312,0.7619318704633339,results_ibm_rensselaer_pilot_20260123T125707Z.csv,pilot,4.0,2026-01-23 12:57:34+00:00
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_protocol,protocol,1,1,0.5,,,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,,5.0,1.0,0.47998046875,0.9628687690742624,0.0455399061032863,0.0371312309257375,0.9544600938967136,0.9628687690742624,0.9628687690742624,0.0455399061032863,,,0.917328862970976,0.95068359375,0.9577822990844354,0.9441314553990612,0.7505971885247258,results_ibm_rensselaer_pilot_20260123T125707Z.csv,pilot,5.0,2026-01-23 12:57:34+00:00


==> reproducibility/data/results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,3,d5r37k9dgvjs73ddi3m0,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6605224609375,0.9778229532433931,0.030564545127651922,0.02217704675660691,0.9694354548723481,0.9778229532433931,0.9778229532433931,0.030564545127651922,,,0.9472584081157411,0.993408203125,0.9937165034189613,0.9928083423229054,0.7600247392459502
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,3,d5r37k9dgvjs73ddi3m0,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.347412109375,0.04954321855235418,0.9783015338570894,0.9504567814476458,0.021698466142910586,0.04954321855235418,0.04954321855235418,0.9783015338570894,,,-0.9287583153047352,0.991943359375,0.9936753338018272,0.9910213243546577,0.7316494332138856
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,3,d5r37k9dgvjs73ddi3m0,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.50341796875,0.9670223084384093,0.022369714847590955,0.03297769156159069,0.977630285152409,0.9670223084384093,0.9670223084384093,0.022369714847590955,,,0.9446525935908183,0.9913330078125,0.9910281280310378,0.9916420845624385,0.8179718506672725
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,3,d5r37k9dgvjs73ddi3m0,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5054931640625,0.026322144409562907,0.9730930634411257,0.9736778555904371,0.026906936558874352,0.026322144409562907,0.026322144409562907,0.9730930634411257,,,-0.9467709190315627,0.992919921875,0.9934798357884569,0.9923475685016045,0.8228131417711928
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,3,d5r37k9dgvjs73ddi3m0,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3428955078125,0.9476682093271627,0.01950585175552666,0.05233179067283731,0.9804941482444733,0.9476682093271627,0.9476682093271627,0.01950585175552666,,,0.928162357571636,0.991943359375,0.9932360270558918,0.9912688092141928,0.7299824156447527
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,3,d5r37k9dgvjs73ddi3m0,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.677001953125,0.019473494410385865,0.9610733182161754,0.9805265055896142,0.03892668178382464,0.019473494410385865,0.019473494410385865,0.9610733182161754,,,-0.9415998238057895,0.993896484375,0.9940497655968266,0.9935752078609221,0.7378518195322344


==> reproducibility/data/results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,4,d5r37ugr0v5s739pph6g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.658203125,0.974406528189911,0.02857142857142857,0.02559347181008902,0.9714285714285714,0.974406528189911,0.974406528189911,0.02857142857142857,,,0.9458350996184824,0.9915771484375,0.9914688427299704,0.9917857142857143,0.7560138644376762
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,4,d5r37ugr0v5s739pph6g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3526611328125,0.04395984769816545,0.9794455968319818,0.9560401523018346,0.020554403168018102,0.04395984769816545,0.04395984769816545,0.9794455968319818,,,-0.9354857491338164,0.992919921875,0.9951540325372101,0.9917028097303413,0.7491647793734434
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,4,d5r37ugr0v5s739pph6g,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4908447265625,0.9629445411589157,0.024214816590745626,0.037055458841084306,0.9757851834092544,0.9629445411589157,0.9629445411589157,0.024214816590745626,,,0.93872972456817,0.9915771484375,0.9915443919423029,0.991608726923999,0.8033779615098322
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,4,d5r37ugr0v5s739pph6g,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.50634765625,0.020250723240115717,0.9752720079129574,0.9797492767598843,0.024727992087042534,0.020250723240115717,0.020250723240115717,0.9752720079129574,,,-0.9550212846728418,0.9931640625,0.9946962391513983,0.9915924826904056,0.8449223838140016
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,4,d5r37ugr0v5s739pph6g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3514404296875,0.9544980896144495,0.014116318464144552,0.045501910385550536,0.9858836815358555,0.9544980896144495,0.9544980896144495,0.014116318464144552,,,0.940381771150305,0.991455078125,0.989232372351511,0.9926595143986449,0.7659443615218017
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,4,d5r37ugr0v5s739pph6g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6689453125,0.021167883211678833,0.959070796460177,0.9788321167883212,0.04092920353982301,0.021167883211678833,0.021167883211678833,0.959070796460177,,,-0.9379029132484982,0.99169921875,0.9917883211678832,0.991519174041298,0.736031927247636


==> reproducibility/data/results_ibm_boston_amplitude_p0s_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.876953125,0.986358574610245,0.1001984126984127,0.013641425389755012,0.8998015873015873,0.986358574610245,0.986358574610245,0.1001984126984127,,,0.8861601619118323,0.9927978515625,0.9930400890868597,0.9910714285714286,0.3879708188525258
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.14111328125,0.23356401384083045,0.9866401364411598,0.7664359861591695,0.01335986355884025,0.23356401384083045,0.23356401384083045,0.9866401364411598,,,-0.7530761226003293,0.9896240234375,0.9852941176470589,0.9903354178510517,0.32975241455268056
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7779541015625,0.9800721795072964,0.06706981858163827,0.019927820492703592,0.9329301814183617,0.9800721795072964,0.9800721795072964,0.06706981858163827,,,0.9130023609256581,0.989990234375,0.9908991056017574,0.9868059373282023,0.5764669400904598
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.2431640625,0.14859437751004015,0.9841935483870968,0.8514056224899599,0.015806451612903227,0.14859437751004015,0.14859437751004015,0.9841935483870968,,,-0.8355991708770567,0.9893798828125,0.9894578313253012,0.9893548387096774,0.5221936494476114
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.333333,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6583251953125,0.965881698498053,0.03251161128974634,0.03411830150194697,0.9674883887102537,0.965881698498053,0.965881698498053,0.03251161128974634,,,0.9333700872083067,0.990966796875,0.9909141479695902,0.991068238656663,0.7247681318114505
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.333333_no_swap,no_swap,1,1,0.333333,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3682861328125,0.08186940669539278,0.9833816425120773,0.9181305933046072,0.016618357487922706,0.08186940669539278,0.08186940669539278,0.9833816425120773,,,-0.9015122358166845,0.991943359375,0.9913821677162744,0.9922705314009662,0.7052370189571706
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4893798828125,0.9508605637316039,0.02701410470953861,0.049139436268396106,0.9729858952904614,0.9508605637316039,0.9508605637316039,0.02701410470953861,,,0.9238464590220653,0.9892578125,0.9907707657770017,0.9878077934496773,0.7688823678265014
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5106201171875,0.021515658618216593,0.9790471439261661,0.9784843413817834,0.020952856073833875,0.021515658618216593,0.021515658618216593,0.9790471439261661,,,-0.9575314853079495,0.990478515625,0.9916327994262492,0.9892741332002993,0.8513720337331374
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.666667_protocol,protocol,1,1,0.666667,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.342529296875,0.9226657163221668,0.018937987374675083,0.07733428367783321,0.9810620126253249,0.9226657163221668,0.9226657163221668,0.018937987374675083,,,0.9037277289474916,0.98974609375,0.9903777619387027,0.9894170070553286,0.6898158709121601
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.666667_no_swap,no_swap,1,1,0.666667,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6759033203125,0.032508578652700015,0.9608286252354049,0.9674914213472999,0.039171374764595104,0.032508578652700015,0.032508578652700015,0.9608286252354049,,,-0.9283200465827048,0.9906005859375,0.9916922521220878,0.9883239171374765,0.7012554138943239
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.2210693359375,0.8713418001104363,0.016455101081335213,0.12865819988956378,0.9835448989186648,0.8713418001104363,0.8713418001104363,0.016455101081335213,,,0.8548866990291011,0.989013671875,0.9911651021535064,0.9884030716188685,0.5159818934407695
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.795166015625,0.019649984648449494,0.9457687723480334,0.9803500153515505,0.054231227651966626,0.019649984648449494,0.019649984648449494,0.9457687723480334,,,-0.9261187876995839,0.9903564453125,0.9900214921707092,0.9916567342073898,0.5670459123396363
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.126953125,0.7480769230769231,0.013282997762863534,0.2519230769230769,0.9867170022371364,0.7480769230769231,0.7480769230769231,0.013282997762863534,,,0.7347939253140595,0.989990234375,0.9903846153846154,0.9899328859060402,0.29717932556515464
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.892822265625,0.017363959529669126,0.8758542141230068,0.9826360404703308,0.12414578587699317,0.017363959529669126,0.017363959529669126,0.8758542141230068,,,-0.8584902545933377,0.991455078125,0.9912496581897731,0.9931662870159453,0.32719931840150707


==> reproducibility/data/results_ibm_boston_amplitude_p0s_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.8916015625,0.9846659364731654,0.06531531531531531,0.01533406352683461,0.9346846846846847,0.9846659364731654,0.9846659364731654,0.06531531531531531,,,0.91935062115785,0.989990234375,0.9895947426067908,0.9932432432432432,0.37506901110941077
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.12255859375,0.10756972111553785,0.9859488035614914,0.8924302788844621,0.014051196438508625,0.10756972111553785,0.10756972111553785,0.9859488035614914,,,-0.8783790824459535,0.9891357421875,0.9820717131474104,0.9901224262659989,0.3803497249495491
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7742919921875,0.9839192810972726,0.04597079502433748,0.016080718902727414,0.9540292049756626,0.9839192810972726,0.9839192810972726,0.04597079502433748,,,0.9379484860729351,0.98876953125,0.9900677912659624,0.9843158464034614,0.6213964272889644
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.230224609375,0.05832449628844114,0.9865207738661592,0.9416755037115588,0.013479226133840786,0.05832449628844114,0.05832449628844114,0.9865207738661592,,,-0.928196277577718,0.990234375,0.9899257688229056,0.9903266730098319,0.6198688144006258
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.333333,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6632080078125,0.9843548683968342,0.02899601304820587,0.01564513160316584,0.9710039869517941,0.9843548683968342,0.9843548683968342,0.02899601304820587,,,0.9553588553486283,0.9892578125,0.9904288606662985,0.9869517941283074,0.781457583594117
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.333333_no_swap,no_swap,1,1,0.333333,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.350830078125,0.032707028531663185,0.985708913125235,0.9672929714683368,0.01429108687476495,0.032707028531663185,0.032707028531663185,0.985708913125235,,,-0.9530018845935718,0.990234375,0.9867780097425192,0.9921022940955246,0.7897951038683688
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4927978515625,0.9774585087936587,0.02214199759326113,0.022541491206341344,0.9778580024067389,0.9774585087936587,0.9774585087936587,0.02214199759326113,,,0.9553165112003976,0.9910888671875,0.9910824869952936,0.9910950661853188,0.8454781305938298
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5048828125,0.025145067698259187,0.9770710059171598,0.9748549323017408,0.022928994082840236,0.025145067698259187,0.025145067698259187,0.9770710059171598,,,-0.9519259382189006,0.9908447265625,0.9903288201160542,0.991370808678501,0.8364003197782178
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.666667_protocol,protocol,1,1,0.666667,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.34130859375,0.9638769670958512,0.015011119347664937,0.03612303290414878,0.984988880652335,0.9638769670958512,0.9638769670958512,0.015011119347664937,,,0.9488658477481863,0.9901123046875,0.9878397711015737,0.9912898443291327,0.7731454245846162
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.666667_no_swap,no_swap,1,1,0.666667,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.66455078125,0.017450404114621603,0.9719796215429404,0.9825495958853784,0.02802037845705968,0.017450404114621603,0.017450404114621603,0.9719796215429404,,,-0.9545292174283188,0.9910888671875,0.9904481998530492,0.99235807860262,0.7763885187135413
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.204345703125,0.9492234169653524,0.012580546179809757,0.05077658303464755,0.9874194538201903,0.9492234169653524,0.9492234169653524,0.012580546179809757,,,0.9366428707855426,0.989990234375,0.992831541218638,0.989260509358699,0.5930817176754273
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.80419921875,0.01745598057073467,0.956359102244389,0.9825440194292653,0.043640897755610975,0.01745598057073467,0.01745598057073467,0.956359102244389,,,-0.9389031216736543,0.9864501953125,0.9855798421372192,0.9900249376558603,0.5717870857804018
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1097412109375,0.9032258064516129,0.012066365007541479,0.0967741935483871,0.9879336349924586,0.9032258064516129,0.9032258064516129,0.012066365007541479,,,0.8911594414440714,0.990966796875,0.9911012235817576,0.9909502262443439,0.36530436525423404
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,1,d5rb3bgh0i0s73erbjpg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.896484375,0.015250544662309368,0.9221698113207547,0.9847494553376906,0.07783018867924528,0.015250544662309368,0.015250544662309368,0.9221698113207547,,,-0.9069192666584454,0.9888916015625,0.9888344226579521,0.9893867924528302,0.3543703248895345


==> reproducibility/data/results_ibm_boston_amplitude_p0s_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.8817138671875,0.9871244635193133,0.07017543859649122,0.012875536480686695,0.9298245614035088,0.9871244635193133,0.9871244635193133,0.07017543859649122,,,0.916949024922822,0.98974609375,0.9900318427246296,0.9876160990712074,0.40227581840836213
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.12060546875,0.09210526315789473,0.9859800111049417,0.9078947368421053,0.0140199888950583,0.09210526315789473,0.09210526315789473,0.9859800111049417,,,-0.893874747947047,0.990966796875,0.9898785425101214,0.9911160466407551,0.3875395986910794
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.777587890625,0.9843014128728415,0.050493962678375415,0.015698587127158554,0.9495060373216246,0.9843014128728415,0.9843014128728415,0.050493962678375415,,,0.933807450194466,0.9892578125,0.9894819466248038,0.9884742041712404,0.6115115005729261
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.221435546875,0.06780595369349504,0.989024772656005,0.9321940463065049,0.010975227343994982,0.06780595369349504,0.06780595369349504,0.989024772656005,,,-0.9212188189625099,0.990234375,0.9878721058434399,0.9909062402006898,0.603780710367659
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.333333,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6611328125,0.979135893648449,0.0345821325648415,0.02086410635155096,0.9654178674351584,0.979135893648449,0.979135893648449,0.0345821325648415,,,0.9445537610836074,0.9893798828125,0.9902141802067946,0.9877521613832853,0.7555253252383559
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.333333_no_swap,no_swap,1,1,0.333333,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.34716796875,0.03938115330520394,0.987471952131638,0.960618846694796,0.012528047868362004,0.03938115330520394,0.03938115330520394,0.987471952131638,,,-0.948090798826434,0.990966796875,0.9901547116736991,0.9913986537023186,0.7798799020148937
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.483642578125,0.9737506309944473,0.02553191489361702,0.02624936900555275,0.9744680851063829,0.9737506309944473,0.9737506309944473,0.02553191489361702,,,0.9482187161008302,0.9892578125,0.9899040888440181,0.9886524822695035,0.8259932279998582
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5091552734375,0.023495564612802684,0.9796070629196717,0.9765044353871973,0.020392937080328275,0.023495564612802684,0.023495564612802684,0.9796070629196717,,,-0.956111498306869,0.9913330078125,0.9896907216494846,0.9930365580701318,0.847553598423193
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.666667_protocol,protocol,1,1,0.666667,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.325439453125,0.963615903975994,0.018820123054650743,0.036384096024006,0.9811798769453492,0.963615903975994,0.963615903975994,0.018820123054650743,,,0.9447957809213432,0.9893798828125,0.9913728432108027,0.9884183858125226,0.7468150976218686
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.666667_no_swap,no_swap,1,1,0.666667,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.672607421875,0.016333938294010888,0.9720357941834452,0.9836660617059891,0.02796420581655481,0.016333938294010888,0.016333938294010888,0.9720357941834452,,,-0.9557018558894343,0.990966796875,0.9903811252268603,0.9921700223713646,0.7729311983710692
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1944580078125,0.9529190207156308,0.013941506288831642,0.047080979284369114,0.9860584937111684,0.9529190207156308,0.9529190207156308,0.013941506288831642,,,0.9389775144267992,0.9901123046875,0.992467043314501,0.9895438702833763,0.5763662188095876
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.7982177734375,0.014681143905795993,0.9588626739261948,0.985318856094204,0.0411373260738052,0.014681143905795993,0.014681143905795993,0.9588626739261948,,,-0.9441815300203988,0.990234375,0.9902125707294693,0.9903206291591047,0.594121952479306
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.10009765625,0.9060975609756098,0.01166576234400434,0.09390243902439024,0.9883342376559957,0.9060975609756098,0.9060975609756098,0.01166576234400434,,,0.8944317986316055,0.9910888671875,0.9890243902439024,0.9913185024416712,0.34532530996106825
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,2,d5rb3mor0v5s739q26rg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.894775390625,0.013096862210095497,0.9164733178654292,0.9869031377899045,0.08352668213457076,0.013096862210095497,0.013096862210095497,0.9164733178654292,,,-0.9033764556553336,0.9898681640625,0.9903137789904503,0.9860788863109049,0.3606175859757341


==> reproducibility/data/results_ibm_boston_cousins_20260125T143002Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:30:42+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5r2i0e5v3os73f3q3d0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.485595703125,0.7998994469582705,0.07736117702895111,0.08949220713926596,0.8267679164689131,0.9865196078431373,0.8984414278531926,0.08637873754152824,0.9923914865091336,0.9930707166587565,0.8120626903116643,0.810302734375,0.8054298642533937,0.8149027052681538,0.5505504000181418
2026-01-25T14:30:42+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5r2i0e5v3os73f3q3d0,,Research_cogburn,156,96.0,36.0,373.0,66.0,140.0,127.0,66.0,35.0,5.0,0.476318359375,0.8072783188108662,0.07272727272727272,0.09174782162993336,0.813053613053613,0.9871219887237315,0.9000512557662738,0.08158508158508158,0.9929267042542286,0.992074592074592,0.8184661741811922,0.849365234375,0.8503331624807791,0.8484848484848485,0.560804764920594
2026-01-25T14:30:42+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5r2i0e5v3os73f3q3d0,,Research_cogburn,156,139.0,60.0,465.0,92.0,158.0,178.0,92.0,35.0,2.0,0.490234375,0.6663346613545816,0.14559386973180077,0.21762948207171315,0.7461685823754789,0.9773095119521913,0.7589641434262948,0.1585249042145594,0.9918658698539178,0.9923690932311622,0.6004392392117355,0.84033203125,0.8376494023904383,0.842911877394636,0.2814415038489074


==> reproducibility/data/results_ibm_boston_cousins_20260125T143043Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:31:59+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5r2ia65v3os73f3q3rg,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.488037109375,0.8114057028514257,0.0653314258464473,0.07953976988494248,0.8111587982832618,0.9871185592796399,0.9104552276138069,0.07725321888412018,0.9922294480573618,0.9914163090128757,0.8332020087296867,0.796142578125,0.7988994497248624,0.7935145445875059,0.5860721543010354
2026-01-25T14:31:59+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5r2ia65v3os73f3q3rg,,Research_cogburn,156,78.0,29.0,352.0,61.0,130.0,123.0,61.0,35.0,3.0,0.469482421875,0.8393135725429017,0.04233778186838472,0.06500260010400416,0.8568798895536125,0.9892745709828393,0.9287571502860115,0.049700874367234235,0.993309065695961,0.9929743825740146,0.8790562759187772,0.84326171875,0.8450338013520541,0.8416935112747354,0.6706893959345451
2026-01-25T14:31:59+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5r2ia65v3os73f3q3rg,,Research_cogburn,156,142.0,62.0,480.0,101.0,152.0,191.0,101.0,35.0,1.0,0.50244140625,0.7482993197278912,0.04906771344455348,0.14965986394557823,0.8552502453385672,0.9826287657920311,0.8294460641399417,0.05937193326790972,0.9928409459021705,0.9934576382073931,0.770074130872032,0.85546875,0.8532555879494655,0.8577036310107949,0.4988859441246285


==> reproducibility/data/results_ibm_boston_cousins_20260125T143159Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:32:47+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5r2isu5v3os73f3q4e0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49267578125,0.813181367690783,0.058229066410009626,0.06293359762140734,0.8075072184793071,0.9871159563924677,0.9276511397423192,0.06641000962463908,0.9910802775024777,0.9905357715752328,0.8612411301176801,0.781982421875,0.7913776015857285,0.7728585178055823,0.6364095808123674
2026-01-25T14:32:47+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5r2isu5v3os73f3q4e0,,Research_cogburn,156,75.0,29.0,346.0,58.0,132.0,120.0,58.0,35.0,1.0,0.48681640625,0.8109327983951855,0.053758325404376785,0.08726178535606821,0.8268315889628924,0.9868981945837512,0.8971915747241725,0.06660323501427212,0.9928786359077232,0.9915318744053281,0.8305883397099004,0.6103515625,0.6238716148445336,0.5975261655566128,0.5837308201171164
2026-01-25T14:32:47+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5r2isu5v3os73f3q4e0,,Research_cogburn,156,131.0,59.0,472.0,95.0,155.0,184.0,95.0,35.0,3.0,0.519287109375,0.7461212976022567,0.10462163534789233,0.1622002820874471,0.8004062976130015,0.9823695345557122,0.8222849083215797,0.11579481970543423,0.9930418429713211,0.9928559336380565,0.7064900886161455,0.805908203125,0.8091208274565115,0.8024377856780092,0.3999853498800984


==> reproducibility/data/results_ibm_boston_cousins_20260125T143550Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:39:58+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5r2ko65v3os73f3q6e0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.484619140625,0.8055415617128463,0.0611084793936523,0.06952141057934509,0.8062529606821411,0.9863664987405542,0.9188916876574307,0.07010895310279489,0.9908648194794292,0.9905889783672824,0.8487827345546358,0.78564453125,0.7853904282115869,0.7858834675509238,0.6134164108595764
2026-01-25T14:39:58+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5r2ko65v3os73f3q6e0,,Research_cogburn,156,96.0,36.0,373.0,66.0,140.0,127.0,66.0,35.0,5.0,0.489990234375,0.7982062780269058,0.0627094303494495,0.08221225710014948,0.8338918142651986,0.986484803188839,0.9073243647234679,0.06749640976543801,0.9917621657531972,0.9925642253071645,0.8398279549580299,0.846435546875,0.8380667663178873,0.8544758257539492,0.5986924120669234
2026-01-25T14:39:58+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5r2ko65v3os73f3q6e0,,Research_cogburn,156,139.0,60.0,465.0,92.0,158.0,178.0,92.0,35.0,2.0,0.503662109375,0.6757149781871061,0.1337924249877029,0.2084343189529811,0.7550418101328087,0.9772479398933591,0.7590887057682986,0.1455976389572061,0.9917918888350299,0.9919658960485326,0.6134910668110924,0.841796875,0.8380998545807077,0.8455484505656665,0.2956847230024387


==> reproducibility/data/results_ibm_boston_cousins_20260125T143959Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:40:47+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5r2mloh0i0s73er2bug,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.47998046875,0.8051881993896236,0.06619718309859154,0.06612410986775177,0.8126760563380282,0.9868387589013226,0.927263479145473,0.07652582159624413,0.990810444218379,0.991298904538341,0.8507376575492289,0.7978515625,0.8021363173957273,0.7938967136150235,0.6161274360834086
2026-01-25T14:40:47+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5r2mloh0i0s73er2bug,,Research_cogburn,156,78.0,29.0,352.0,61.0,130.0,123.0,61.0,35.0,3.0,0.488037109375,0.8374187093546773,0.03862660944206009,0.07303651825912956,0.8693371483071054,0.9893384192096049,0.9214607303651826,0.04196471149260849,0.9938635984658997,0.9935463360356064,0.8794960188725741,0.8505859375,0.8469234617308654,0.8540772532188842,0.6752279130040977
2026-01-25T14:40:47+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5r2mloh0i0s73er2bug,,Research_cogburn,156,142.0,62.0,480.0,101.0,152.0,191.0,101.0,35.0,1.0,0.50146484375,0.7434274586173321,0.04995102840352596,0.16212268743914313,0.8501469147894222,0.9825949367088607,0.8179162609542356,0.059745347698334964,0.9935735150925022,0.9928827946457722,0.7581709132559007,0.843017578125,0.8442064264849075,0.8418217433888345,0.48351867204144217


==> reproducibility/data/results_ibm_boston_cousins_20260125T144048Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:41:34+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5r2n21dgvjs73ddhig0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.502685546875,0.7892180670228266,0.059891998036327936,0.06556580864497329,0.8227785959744722,0.9854601748421564,0.921321029626032,0.06823760432007854,0.9897361178565647,0.9917853051873671,0.8530834253059535,0.792236328125,0.7921321029626032,0.792341678939617,0.6214630000279969
2026-01-25T14:41:34+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5r2n21dgvjs73ddhig0,,Research_cogburn,156,75.0,29.0,346.0,58.0,132.0,120.0,58.0,35.0,1.0,0.48974609375,0.7896311066799602,0.05550239234449761,0.11016949152542373,0.8382775119617225,0.9854499002991026,0.8753738783649053,0.06842105263157895,0.9927883017613827,0.9927591706539076,0.8069528257333264,0.639404296875,0.6395812562313061,0.6392344497607656,0.5467911716293539
2026-01-25T14:41:34+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5r2n21dgvjs73ddhig0,,Research_cogburn,156,131.0,59.0,472.0,95.0,155.0,184.0,95.0,35.0,3.0,0.50439453125,0.7599225556631172,0.0980295566502463,0.15924491771539206,0.8167487684729065,0.9833918199419167,0.8257502420135527,0.10492610837438424,0.9939012584704743,0.9933333333333333,0.7208241336391685,0.8359375,0.8373668925459826,0.8344827586206897,0.4204553332065555


==> reproducibility/data/results_ibm_boston_cousins_k16_n16_sparse_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.48876953125,0.8251748251748252,0.0659025787965616,0.06493506493506493,0.8180515759312321,0.9878558941058941,0.9250749250749251,0.07354345749761222,0.9920412920412921,0.9916905444126075,0.8515314675773128,0.80322265625,0.8076923076923077,0.7989493791786055,0.6182280642698796
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,30.0,11.0,271.0,42.0,109.0,84.0,42.0,35.0,1.0,0.497802734375,0.8636586562040216,0.016042780748663103,0.029426189308484552,0.8697131745260087,0.9909575772437469,0.967631191760667,0.01701507049100632,0.9925126696092853,0.9916707178739265,0.9506161212696607,0.8515625,0.8513977439921531,0.8517258142926593,0.8346688169813258
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,27.0,9.0,276.0,43.0,111.0,86.0,43.0,35.0,1.0,0.49560546875,0.854679802955665,0.013068731848983543,0.03103448275862069,0.872216844143272,0.9900862068965517,0.961576354679803,0.015488867376573089,0.9919868637110016,0.9919006131010003,0.9460874873032299,0.840576171875,0.8403940886699507,0.8407550822846079,0.8246626017541709
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,61.0,24.0,326.0,54.0,127.0,108.0,54.0,35.0,2.0,0.4892578125,0.7944111776447106,0.06835564053537285,0.07634730538922156,0.8087954110898662,0.9858720059880239,0.9136726546906188,0.07743785850860421,0.9906852960745176,0.9912045889101335,0.8362347961820146,0.796142578125,0.7929141716566867,0.7992351816443595,0.5912242263296918
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,65.0,26.0,345.0,62.0,126.0,120.0,62.0,35.0,2.0,0.493408203125,0.8337456704601682,0.02746987951807229,0.05838693715982187,0.8650602409638555,0.9884648688767936,0.9312221672439387,0.034216867469879515,0.9922810489856507,0.9923212851405624,0.8970052997740592,0.836669921875,0.8283028203859476,0.8448192771084337,0.7111795684077369
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,71.0,28.0,360.0,64.0,129.0,129.0,64.0,35.0,3.0,0.4833984375,0.7787878787878788,0.05245746691871456,0.1005050505050505,0.8516068052930057,0.9840593434343434,0.8858585858585859,0.05718336483931947,0.9906060606060605,0.9928166351606804,0.8286752210192664,0.7861328125,0.7686868686868686,0.8024574669187146,0.5838806985304872
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,122.0,46.0,415.0,76.0,147.0,154.0,76.0,35.0,3.0,0.50244140625,0.7750242954324587,0.08881256133464181,0.1185617103984451,0.81648675171737,0.9848457240038873,0.86977648202138,0.10206084396467124,0.9925170068027211,0.9934249263984299,0.7677156380567087,0.8330078125,0.8304178814382897,0.8356231599607459,0.4825957743068906
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,109.0,44.0,406.0,76.0,145.0,146.0,76.0,35.0,4.0,0.485107421875,0.7302466029189734,0.11379800853485064,0.15500754906894817,0.7885253674727359,0.9808127830900856,0.813286361348767,0.12660028449502134,0.9919812112061734,0.9928876244665719,0.6866860768537456,0.8310546875,0.8243583291394061,0.8373636794689426,0.3762015496625525
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,143.0,62.0,475.0,97.0,154.0,187.0,97.0,35.0,2.0,0.510009765625,0.5959789372905696,0.07075236671649228,0.19147917663954045,0.7433981066268062,0.9703506462422211,0.7549066539013882,0.09068261086198307,0.9847135790649434,0.9865803022753695,0.6642240430394052,0.75341796875,0.7434179033030158,0.7638266068759342,0.36086136951638126
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,3,d5r3090h0i0s73er2m60,,Research_cogburn,156,139.0,53.0,480.0,88.0,178.0,175.0,88.0,35.0,4.0,0.488525390625,0.7756121939030485,0.09164677804295943,0.12993503248375812,0.8119331742243436,0.9846014492753623,0.8530734632683659,0.10119331742243437,0.9933699816758287,0.9932537788385043,0.7518801458459314,0.84033203125,0.8360819590204898,0.8443914081145585,0.461189051509037


==> reproducibility/data/results_ibm_boston_cousins_k16_n16_sparse_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49462890625,0.8139190523198421,0.051690821256038647,0.059230009871668314,0.8333333333333334,0.9874444718657454,0.9338598223099703,0.05893719806763285,0.9910167818361303,0.9917874396135266,0.8749226242423375,0.802978515625,0.8035538005923001,0.8024154589371981,0.6626707978740116
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,24.0,7.0,257.0,37.0,108.0,75.0,37.0,35.0,2.0,0.48779296875,0.8593593593593594,0.0076263107721639654,0.011511511511511512,0.8522402287893232,0.9903653653653655,0.983983983983984,0.00905624404194471,0.9907907907907909,0.9898951382268829,0.9749277399420393,0.83447265625,0.8358358358358359,0.8331744518589133,0.9033967059036059
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,34.0,13.0,276.0,43.0,111.0,85.0,43.0,35.0,2.0,0.49169921875,0.7606752730883813,0.09510086455331412,0.14051638530287985,0.7910662824207493,0.983862959285005,0.846077457795432,0.10951008645533142,0.9930486593843096,0.9919308357348702,0.7365673713401005,0.8466796875,0.8485600794438928,0.8448607108549472,0.4396868184946642
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,54.0,24.0,322.0,57.0,118.0,110.0,57.0,35.0,2.0,0.500732421875,0.8532423208191127,0.03863080684596577,0.05314480741101901,0.8718826405867971,0.9900962944904925,0.9424670892247684,0.044009779951100246,0.9932715748415408,0.9935452322738386,0.8984573092736682,0.84814453125,0.8469039492930278,0.8493887530562347,0.7108722763372612
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,69.0,28.0,352.0,64.0,125.0,126.0,64.0,35.0,2.0,0.4921875,0.7886904761904762,0.07163461538461538,0.08134920634920635,0.8211538461538461,0.9855840773809524,0.9052579365079365,0.08173076923076923,0.9909391534391534,0.9924679487179486,0.8235271672771672,0.84130859375,0.847718253968254,0.8350961538461539,0.5696836137639965
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,59.0,23.0,334.0,57.0,129.0,112.0,57.0,35.0,1.0,0.482666015625,0.7577137076378351,0.08447380840018877,0.14365199797673242,0.8154789995280792,0.9834344967121902,0.8391502276176024,0.09674374705049552,0.9930534479851629,0.9928582664778981,0.7424064805671069,0.8076171875,0.8108244815376834,0.804624823029731,0.4497874743284851
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,87.0,35.0,375.0,65.0,141.0,132.0,65.0,35.0,2.0,0.5078125,0.7418269230769231,0.10317460317460317,0.1283653846153846,0.7743055555555556,0.9823617788461538,0.8538461538461538,0.11408730158730158,0.9909294871794874,0.9912367724867727,0.7397588522588522,0.8095703125,0.8153846153846154,0.8035714285714286,0.4428821740091956
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,126.0,51.0,432.0,85.0,142.0,167.0,85.0,35.0,3.0,0.50048828125,0.7658536585365854,0.06256109481915934,0.1375609756097561,0.8372434017595308,0.9840548780487804,0.8478048780487805,0.06598240469208211,0.993138211382114,0.992929292929293,0.7818224733566983,0.85107421875,0.8580487804878049,0.8440860215053764,0.5115698710668477
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,146.0,59.0,495.0,99.0,166.0,192.0,99.0,35.0,3.0,0.485595703125,0.7109100050276521,0.053630754627432366,0.09602815485168427,0.7702895111532986,0.9797637003519357,0.8838612368024132,0.06549596582819174,0.9861571979219038,0.9873121341559881,0.8183652709742215,0.775634765625,0.7682252388134742,0.7826293308020883,0.5649385439088945
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,4,d5r31gm5v3os73f3qj7g,,Research_cogburn,156,172.0,68.0,508.0,100.0,176.0,191.0,100.0,35.0,6.0,0.48779296875,0.7392392392392393,0.08960915157292659,0.11261261261261261,0.7607244995233555,0.9812312312312312,0.8573573573573574,0.11487130600571974,0.9894894894894893,0.9893867175087384,0.7424860513516377,0.83642578125,0.8353353353353353,0.8374642516682554,0.44663853562636846


==> reproducibility/data/results_ibm_boston_cousins_n16_sparse_k16_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49462890625,0.8474827245804541,0.042028985507246375,0.041954590325765054,0.8502415458937198,0.989634748272458,0.9531095755182626,0.049758454106280194,0.9920697597894044,0.9923993558776169,0.9033511214119824,0.802978515625,0.8099703849950641,0.7961352657004831,0.7206961113540387
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,31.0,10.0,269.0,40.0,110.0,83.0,40.0,35.0,1.0,0.490966796875,0.8274490303331675,0.030215827338129497,0.05469915464942814,0.8752997601918465,0.9885318249627052,0.938836399801094,0.03117505995203837,0.9918448533068126,0.9933812949640287,0.9076613398490556,0.847900390625,0.8428642466434609,0.8527577937649881,0.7334889947570183
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,34.0,11.0,271.0,41.0,111.0,82.0,41.0,35.0,2.0,0.484130859375,0.8275340393343419,0.05395172740179839,0.0600100857286939,0.8395646000946522,0.9880862329803328,0.9288956127080181,0.060104117368670135,0.9920322743318206,0.9923962770153023,0.868791495339348,0.83447265625,0.8461926374180535,0.8234737340274492,0.6506508237522074
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,49.0,19.0,303.0,51.0,116.0,99.0,51.0,35.0,2.0,0.500732421875,0.8156996587030717,0.015647921760391197,0.040468064358849344,0.843520782396088,0.987292784007801,0.9497805948317893,0.017603911980440097,0.9897935966195351,0.9899918500407499,0.9321766828513492,0.829345703125,0.833252072159922,0.8254278728606357,0.791630903010268
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,63.0,26.0,337.0,60.0,122.0,118.0,60.0,35.0,2.0,0.495849609375,0.8158542589857213,0.0387409200968523,0.07336287543082226,0.8513317191283293,0.9877215657311669,0.9197439684884293,0.042130750605326873,0.9922534055473494,0.992316384180791,0.8776132178831024,0.830322265625,0.8261939931068439,0.8343825665859564,0.6716099369684051
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,96.0,36.0,373.0,66.0,140.0,127.0,66.0,35.0,5.0,0.4765625,0.8130122950819673,0.05690298507462686,0.0783811475409836,0.8451492537313433,0.9871606045081968,0.9113729508196722,0.06343283582089553,0.9922131147540986,0.9929415422885574,0.8479401149987766,0.8486328125,0.8391393442622951,0.8572761194029851,0.6126900669856788
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,93.0,40.0,393.0,73.0,139.0,144.0,73.0,35.0,2.0,0.50537109375,0.7618357487922706,0.07206317867719644,0.1323671497584541,0.8139190523198421,0.983907004830918,0.8521739130434782,0.0824284304047384,0.9926892109500806,0.9918723264231655,0.7697454826387398,0.71044921875,0.7082125603864734,0.7127344521224087,0.4890781531142937
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,122.0,55.0,429.0,87.0,137.0,169.0,87.0,35.0,1.0,0.4970703125,0.7838899803536346,0.08009708737864078,0.11198428290766209,0.808252427184466,0.9851424361493124,0.8727897838899804,0.08932038834951456,0.9926326129666012,0.9920388349514562,0.7834693955404659,0.83544921875,0.8339882121807466,0.8368932038834952,0.50706910126722
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,120.0,51.0,441.0,87.0,146.0,172.0,87.0,35.0,1.0,0.5009765625,0.7339181286549707,0.09833659491193737,0.1442495126705653,0.7778864970645792,0.981603313840156,0.8362573099415205,0.11545988258317025,0.9912930474333982,0.9911285061969994,0.7207974273583502,0.857666015625,0.8552631578947368,0.860078277886497,0.41861207631165687
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5r9q865v3os73f41oo0,,Research_cogburn,156,139.0,60.0,465.0,92.0,158.0,178.0,92.0,35.0,2.0,0.5078125,0.5254807692307693,0.28273809523809523,0.35384615384615387,0.6046626984126984,0.9668269230769231,0.5966346153846154,0.31746031746031744,0.9915064102564102,0.9920304232804232,0.27917429792429793,0.83251953125,0.825,0.8402777777777778,0.057399594670840506


==> reproducibility/data/results_ibm_boston_cousins_n16_sparse_k16_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.491455078125,0.8221559860904123,0.052808449351896304,0.04918032786885246,0.814210273643783,0.9878291107799304,0.9413810233482365,0.05952952472395583,0.9909256499420434,0.9907185149623938,0.8818514986242807,0.793212890625,0.789865871833085,0.7964474315890543,0.6760679500079935
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,25.0,7.0,260.0,37.0,109.0,77.0,37.0,35.0,2.0,0.50048828125,0.8356097560975609,0.04887585532746823,0.04878048780487805,0.8299120234604106,0.9890243902439024,0.9468292682926829,0.054252199413489736,0.9918373983739837,0.9913000977517108,0.8925770688791932,0.80126953125,0.7965853658536586,0.8059628543499511,0.698045051550995
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,34.0,13.0,276.0,43.0,111.0,86.0,43.0,35.0,1.0,0.504150390625,0.8208232445520581,0.04529788281634663,0.05278450363196126,0.8306253077301822,0.9879237288135593,0.9423728813559322,0.051698670605613,0.9909604519774012,0.9914327917282129,0.8906742107503193,0.804443359375,0.797094430992736,0.8119153126538651,0.6941362651072707
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,43.0,18.0,320.0,57.0,117.0,110.0,57.0,35.0,1.0,0.49462890625,0.8050345508390918,0.030917874396135265,0.08983218163869694,0.851207729468599,0.9867040967423495,0.9002961500493584,0.03816425120772947,0.9924646265218822,0.9912077294685989,0.8621318988416289,0.8330078125,0.832675222112537,0.8333333333333334,0.6467055842069481
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,56.0,26.0,330.0,59.0,120.0,114.0,59.0,35.0,2.0,0.5,0.78662109375,0.05517578125,0.10498046875,0.8203125,0.985137939453125,0.88134765625,0.0615234375,0.9920572916666667,0.9909505208333333,0.81982421875,0.820068359375,0.8173828125,0.82275390625,0.5681756631907154
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,78.0,29.0,352.0,61.0,130.0,123.0,61.0,35.0,3.0,0.489013671875,0.7848227658512231,0.06067845198279981,0.1038442336495257,0.8222646918299092,0.9853969046430354,0.8851722416375437,0.06832298136645963,0.9920785488434016,0.9917502787068002,0.8168492602710841,0.830322265625,0.8242636045931103,0.8361204013377926,0.5617294468181799
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,110.0,46.0,426.0,81.0,151.0,156.0,81.0,35.0,3.0,0.508056640625,0.8274867851994233,0.03076923076923077,0.06487265737626141,0.8590570719602978,0.9881967803940412,0.9269581931763575,0.03722084367245657,0.9922793528752203,0.991927212572374,0.8897373495039009,0.84912109375,0.8519942335415666,0.8461538461538461,0.6951888009006171
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,120.0,46.0,436.0,80.0,156.0,163.0,80.0,35.0,2.0,0.506103515625,0.6579835986493006,0.22145328719723184,0.23492522913651712,0.6866040533860603,0.9768150024119633,0.7428847081524361,0.24419179436480473,0.9924103553625984,0.9934750370736529,0.49869291378763136,0.854248046875,0.8552821997105644,0.8531883341571923,0.18768970373545177
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,128.0,55.0,449.0,89.0,149.0,174.0,89.0,35.0,2.0,0.506103515625,0.7042932947419199,0.175976272862086,0.19922817173178967,0.7217004448838359,0.9796792088760251,0.7761698022190062,0.19130004943153733,0.9932465026531595,0.9926511781183062,0.5848697527874689,0.8603515625,0.859141341051616,0.8615916955017301,0.2635093599553449
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5r9sapdgvjs73ddpg20,,Research_cogburn,156,142.0,62.0,480.0,101.0,152.0,191.0,101.0,35.0,1.0,0.493408203125,0.7382483918852053,0.06457831325301205,0.15833745670460167,0.84,0.9816922315685304,0.8164275111331024,0.07421686746987952,0.992709879597559,0.9934779116465863,0.7422106436632229,0.84619140625,0.830776843146957,0.8612048192771085,0.45710748845706867


==> reproducibility/data/results_ibm_boston_cousins_n16_sparse_k16_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.50048828125,0.8336585365853658,0.043010752688172046,0.045365853658536584,0.8479960899315738,0.9885060975609756,0.9482926829268292,0.047898338220918865,0.9911869918699187,0.99247311827957,0.9003943447059104,0.80615234375,0.8107317073170732,0.8015640273704789,0.7144824053659148
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,25.0,8.0,271.0,42.0,108.0,85.0,42.0,35.0,1.0,0.47705078125,0.8249744114636642,0.03034547152194211,0.059877175025588536,0.8543417366946778,0.987589559877175,0.9288638689866939,0.04061624649859944,0.9915046059365404,0.9917522564581388,0.8882476224880945,0.810546875,0.8091095189355169,0.8118580765639589,0.6915705491276795
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,32.0,12.0,292.0,49.0,110.0,96.0,49.0,35.0,2.0,0.484619140625,0.8045340050377834,0.020843202273803884,0.036272040302267,0.8204642349597348,0.9863664987405542,0.9576826196473551,0.0246328754144955,0.9882787573467674,0.9881888520448444,0.9330497442328596,0.83642578125,0.8413098236775819,0.8318332543818096,0.7900042438317099
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,48.0,19.0,303.0,49.0,118.0,100.0,49.0,35.0,1.0,0.51123046875,0.7483285577841452,0.0944055944055944,0.14231136580706782,0.7937062937062938,0.982987106017192,0.8433619866284623,0.11038961038961038,0.9922954473097739,0.992174492174492,0.7329723762388519,0.8203125,0.8228271251193887,0.8176823176823177,0.4343070382096314
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,66.0,23.0,325.0,53.0,126.0,108.0,53.0,35.0,3.0,0.503173828125,0.8117418728772441,0.03783783783783784,0.09170305676855896,0.8619164619164619,0.987384764677341,0.8995633187772926,0.043243243243243246,0.9932395277373444,0.9926945126945127,0.8563200755340493,0.855224609375,0.8573508005822417,0.8530712530712531,0.6337154279302475
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,75.0,29.0,346.0,58.0,132.0,120.0,58.0,35.0,1.0,0.492431640625,0.7882994546355975,0.061087061087061086,0.0932077342588002,0.8364598364598365,0.9851883986117997,0.8894397620228062,0.06830206830206831,0.9915716410510659,0.9928491261824595,0.8211376937207379,0.6982421875,0.691125433812593,0.7051467051467052,0.5683373403425893
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,78.0,32.0,378.0,68.0,138.0,134.0,68.0,35.0,3.0,0.492431640625,0.7957362419434805,0.047619047619047616,0.05453644025780863,0.8051948051948052,0.9851883986117997,0.9286068418443233,0.05675805675805676,0.9889605023962981,0.9891293891293891,0.8718487850862665,0.833251953125,0.8299454635597422,0.8364598364598365,0.6570999325535503
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,90.0,35.0,375.0,67.0,142.0,130.0,67.0,35.0,1.0,0.51953125,0.769266917293233,0.05436991869918699,0.12265037593984962,0.8521341463414634,0.984110667293233,0.8585526315789473,0.0625,0.9924812030075186,0.9933265582655826,0.7960526315789473,0.84228515625,0.8463345864661654,0.8379065040650406,0.5307971953522177
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,127.0,50.0,452.0,86.0,156.0,173.0,86.0,35.0,2.0,0.501708984375,0.7367396593673966,0.11856932876041157,0.14501216545012166,0.7692307692307693,0.981021897810219,0.8287104622871047,0.13914747672709457,0.9911759935117599,0.9915727584517394,0.68956298556001,0.831298828125,0.8287104622871047,0.83390494855463,0.3779015662953552
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5r9vaor0v5s739q0tp0,,Research_cogburn,156,131.0,59.0,472.0,95.0,155.0,184.0,95.0,35.0,3.0,0.49267578125,0.7497522299306244,0.08854667949951876,0.14519326065411298,0.8075072184793071,0.9826251238850348,0.8349851337958375,0.09865255052935515,0.9924677898909812,0.9923965351299328,0.7363325832664823,0.846923828125,0.848364717542121,0.8455245428296438,0.4415901717549059


==> reproducibility/data/results_ibm_boston_pilot_20260125T142534Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.484375,0.9783266129032258,0.019886363636363636,0.021673387096774195,0.9801136363636364,0.9783266129032258,0.9783266129032258,0.019886363636363636,,,0.9584402492668621,0.9921875,0.9939516129032258,0.990530303030303,0.8536595648402378
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_no_swap,no_swap,1,1,0.5,,0,0,4096,3,0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.51171875,0.016221374045801526,0.9755,0.9837786259541985,0.0245,0.016221374045801526,0.016221374045801526,0.9755,,,-0.9592786259541985,0.99267578125,0.9942748091603053,0.991,0.8570233887633558
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,0,0,4096,3,0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.479736328125,0.9806615776081425,0.017832003754106054,0.019338422391857506,0.9821679962458939,0.9806615776081425,0.9806615776081425,0.017832003754106054,,,0.9628295738540364,0.527099609375,0.028498727735368958,0.9868606288127639,0.8655905349544012
2026-01-25T14:26:10+00:00,ibm_boston,n=4_dense_protocol,protocol,4,1111,0.5,,0,0,4096,3,0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,64.0,22.0,154.0,30.0,49.0,61.0,30.0,11.0,3.0,0.5,0.85400390625,0.0126953125,0.0322265625,0.904296875,0.925048828125,0.925048828125,0.0426025390625,,,0.8824462890625,0.958984375,0.95458984375,0.96337890625,0.6812515571328434
2026-01-25T14:26:10+00:00,ibm_boston,n=4_sparse_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2fp8h0i0s73er247g,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.483154296875,0.9075290550783224,0.06518658478979689,0.06821627084386053,0.91828058573453,0.9765032844871147,0.9307731177362304,0.06613131790269249,0.9917466734040761,0.9944890568414424,0.864641799833538,0.9267578125,0.9257200606366852,0.9277279168634861,0.6422732353361981


==> reproducibility/data/results_ibm_boston_scaling_20260125T142700Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:28:09+00:00,ibm_boston,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2gk8r0v5s739ponog,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.479736328125,0.8137404580152672,0.05302674800563116,0.06819338422391857,0.8329422806194275,0.9871501272264631,0.9231552162849873,0.06241201313937119,0.9914164546225613,0.9918661035507587,0.8607432031456161,0.80517578125,0.8122137404580153,0.7986860628812764,0.635384948261779
2026-01-25T14:28:09+00:00,ibm_boston,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2gk8r0v5s739ponog,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.50390625,0.8183139534883721,0.06053149606299212,0.0687984496124031,0.827263779527559,0.9876756298449612,0.9239341085271318,0.06594488188976377,0.9919250645994832,0.9920275590551182,0.857989226637368,0.798583984375,0.8052325581395349,0.7918307086614174,0.6304607222138704
2026-01-25T14:28:09+00:00,ibm_boston,n=16_sparse_rep2_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2gk8r0v5s739ponog,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.47021484375,0.828141225337487,0.06267281105990784,0.05867082035306334,0.8147465437788018,0.988544911734164,0.9330218068535826,0.07327188940092166,0.9922464520595363,0.9913364055299538,0.8597499174526609,0.799072265625,0.8110072689511942,0.7884792626728111,0.6315641918400055
2026-01-25T14:28:09+00:00,ibm_boston,n=16_half_rep0_protocol,protocol,16,0001110101010110,0.5,,0,0,4096,3,0,d5r2gk8r0v5s739ponog,,Research_cogburn,156,114.0,49.0,434.0,90.0,130.0,177.0,90.0,35.0,2.0,0.48291015625,0.48028311425682507,0.02644003777148253,0.0525783619817998,0.669971671388102,0.9029322548028311,0.813953488372093,0.0964943342776204,0.9919110212335692,0.9914423984891407,0.7174591540944726,0.80517578125,0.7992922143579373,0.8106704438149197,0.42289384028763183
2026-01-25T14:28:09+00:00,ibm_boston,n=16_half_rep1_protocol,protocol,16,0010110101111000,0.5,,0,0,4096,3,0,d5r2gk8r0v5s739ponog,,Research_cogburn,156,121.0,45.0,435.0,83.0,148.0,166.0,83.0,35.0,3.0,0.48046875,0.6122967479674797,0.024906015037593984,0.028455284552845527,0.6663533834586466,0.9329903455284553,0.8787474593495934,0.10925751879699247,0.9872332317073171,0.9879581766917294,0.769489940552601,0.733642578125,0.7286585365853658,0.7382518796992481,0.4909629205233257
2026-01-25T14:28:09+00:00,ibm_boston,n=16_half_rep2_protocol,protocol,16,0000010101101111,0.5,,0,0,4096,3,0,d5r2gk8r0v5s739ponog,,Research_cogburn,156,117.0,42.0,447.0,85.0,156.0,167.0,85.0,35.0,4.0,0.50927734375,0.4798657718120805,0.007960199004975124,0.023010546500479387,0.5517412935323384,0.9160474592521572,0.8402444870565676,0.13022388059701495,0.991850431447747,0.9916666666666667,0.7100206064595527,0.5908203125,0.5675934803451582,0.6149253731343284,0.438647339298529


==> reproducibility/data/results_ibm_boston_scaling_20260125T144443Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:52:30+00:00,ibm_boston,n=1_sparse_rep0_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.491943359375,0.9811414392059553,0.01585776069197501,0.018858560794044667,0.984142239308025,0.9811414392059553,0.9811414392059553,0.01585776069197501,,,0.9652836785139803,0.994873046875,0.9950372208436724,0.9947140797693417,0.8736491425429035
2026-01-25T14:52:30+00:00,ibm_boston,n=1_sparse_rep1_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.489013671875,0.981028457314029,0.015766841853798376,0.018971542685971045,0.9842331581462016,0.981028457314029,0.981028457314029,0.015766841853798376,,,0.9652616154602306,0.9931640625,0.9930104842735896,0.9933110367892977,0.8734808462559811
2026-01-25T14:52:30+00:00,ibm_boston,n=1_sparse_rep2_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4853515625,0.9783702213279678,0.014231499051233396,0.021629778672032193,0.9857685009487666,0.9783702213279678,0.9783702213279678,0.014231499051233396,,,0.9641387222767344,0.992919921875,0.9914486921529175,0.9943074003795066,0.8706163792859425
2026-01-25T14:52:30+00:00,ibm_boston,n=1_half_rep0_protocol,protocol,1,0,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.49951171875,0.9828934506353861,0.9907317073170732,0.9828934506353861,0.9907317073170732,0.9828934506353861,,,0.9828934506353861,0.9907317073170732,,0.987060546875,0.9863147605083089,0.9878048780487805,0.0
2026-01-25T14:52:30+00:00,ibm_boston,n=1_half_rep1_protocol,protocol,1,0,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.495361328125,0.988171513060621,0.9874213836477987,0.988171513060621,0.9874213836477987,0.988171513060621,,,0.988171513060621,0.9874213836477987,,0.98828125,0.9871858058156727,0.9893565553942912,0.0
2026-01-25T14:52:30+00:00,ibm_boston,n=1_half_rep2_protocol,protocol,1,0,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.48828125,0.982,0.9899809160305344,0.982,0.9899809160305344,0.982,,,0.982,0.9899809160305344,,0.988037109375,0.987,0.9890267175572519,0.0
2026-01-25T14:52:30+00:00,ibm_boston,n=1_dense_no_swap,no_swap,1,1,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.511962890625,0.016690510252742013,0.9794897448724362,0.983309489747258,0.02051025512756378,0.016690510252742013,0.016690510252742013,0.9794897448724362,,,-0.9627992346196942,0.991455078125,0.9895088221268479,0.9934967483741871,0.8663773436931761
2026-01-25T14:52:30+00:00,ibm_boston,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.48779296875,0.983983983983984,0.012392755004766444,0.016016016016016016,0.9876072449952336,0.983983983983984,0.983983983983984,0.012392755004766444,,,0.9715912289792176,0.521728515625,0.028528528528528527,0.9914204003813155,0.8923747849943381
2026-01-25T14:52:30+00:00,ibm_boston,n=2_sparse_rep0_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.4814453125,0.9695740365111561,0.012711864406779662,0.0218052738336714,0.9703389830508474,0.9847870182555781,0.9781947261663286,0.013182674199623353,0.9913793103448276,0.9830508474576272,0.9650120519667053,0.97900390625,0.9807302231237323,0.9774011299435028,0.8731668336135425
2026-01-25T14:52:30+00:00,ibm_boston,n=2_sparse_rep1_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.480224609375,0.9694966954753431,0.015030530765617662,0.021860701576004067,0.9713480507280413,0.9847483477376715,0.9781392984239959,0.015500234852043212,0.9913573970513472,0.986378581493659,0.9626390635719527,0.98095703125,0.9822064056939501,0.9798027242837013,0.8657287245125947
2026-01-25T14:52:30+00:00,ibm_boston,n=2_sparse_rep2_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.479248046875,0.9714722363728986,0.015939990623534926,0.020886398369842078,0.9723394280356306,0.9857361181864492,0.9791136016301579,0.016408813877168308,0.9923586347427407,0.9882794186591655,0.9627047877529896,0.983154296875,0.9816607233825777,0.9845288326300985,0.8655265952005501
2026-01-25T14:52:30+00:00,ibm_boston,n=2_half_rep0_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.471435546875,0.9684101501812532,0.014318706697459584,0.02278612118073537,0.9745958429561201,0.9836872087001554,0.9761781460383221,0.014318706697459584,0.9911962713619886,0.9889145496535797,0.9618594393408625,0.98193359375,0.9792853443811497,0.9842956120092379,0.8632401081145442
2026-01-25T14:52:30+00:00,ibm_boston,n=2_half_rep1_protocol,protocol,2,01,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.48095703125,0.966497461928934,0.010818438381937912,0.018781725888324875,0.9741298212605832,0.9832487309644671,0.9812182741116752,0.011288805268109126,0.9852791878172589,0.9849482596425212,0.969929468843566,0.980224609375,0.9791878172588833,0.9811853245531514,0.8875557196150924
2026-01-25T14:52:30+00:00,ibm_boston,n=2_half_rep2_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.493896484375,0.9762728620860108,0.015918958031837915,0.01532377656945131,0.9729860106126387,0.9881364310430054,0.9846762234305487,0.015918958031837915,0.9915966386554622,0.9889049686444766,0.9687572653987108,0.9853515625,0.9876421156697973,0.9831162566328991,0.8837980976126524
2026-01-25T14:52:30+00:00,ibm_boston,n=2_dense_no_swap,no_swap,2,11,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,25.0,7.0,61.0,9.0,24.0,21.0,9.0,7.0,,0.511474609375,0.013842482100238664,0.9550224887556222,0.9608591885441528,0.013993003498250875,0.02649164677804296,0.02649164677804296,0.9705147426286856,,,-0.9440230958506427,0.98046875,0.9756563245823389,0.9855072463768116,0.8156277680701656
2026-01-25T14:52:30+00:00,ibm_boston,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,22.0,6.0,54.0,7.0,21.0,17.0,7.0,7.0,2.0,0.4794921875,0.9465376782077393,0.008911819887429643,0.01883910386965377,0.9638836772983115,0.9638492871690427,0.9638492871690427,0.0225140712945591,,,0.9413352158744837,0.521728515625,0.019348268839103868,0.9845215759849906,0.8096274662997135
2026-01-25T14:52:30+00:00,ibm_boston,n=4_sparse_rep0_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.49609375,0.8946850393700787,0.08042635658914729,0.07923228346456693,0.8934108527131783,0.9730561023622047,0.9183070866141733,0.08187984496124032,0.9913057742782153,0.9912790697674417,0.8364272416529329,0.916748046875,0.9256889763779528,0.9079457364341085,0.5915259291644996
2026-01-25T14:52:30+00:00,ibm_boston,n=4_sparse_rep1_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.492919921875,0.8930163447251115,0.07462686567164178,0.08865775136206043,0.9075589792970631,0.9721396731054978,0.9068845963348192,0.07607125662012518,0.9938913653623906,0.993740972556572,0.8308133397146941,0.92626953125,0.9281822684497276,0.9244102070293693,0.5823329291934274
2026-01-25T14:52:30+00:00,ibm_boston,n=4_sparse_rep2_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.484130859375,0.8900655572365104,0.0776147657359205,0.08925869894099848,0.9044013251301467,0.9722642460917801,0.9097327281896117,0.07950780880265026,0.9931080853925028,0.9938476100331283,0.8302249193869614,0.927978515625,0.9268784669692385,0.9290108849976337,0.5806903430127699
2026-01-25T14:52:30+00:00,ibm_boston,n=4_half_rep0_protocol,protocol,4,0110,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,24.0,9.0,94.0,15.0,36.0,30.0,15.0,11.0,2.0,0.499755859375,0.9286761113825109,0.004392386530014641,0.010258915486077186,0.954123962908736,0.9796042989741084,0.9687347337567171,0.02000976085895559,0.9904738641914997,0.9948755490483163,0.9487249728977616,0.962646484375,0.9633610161211529,0.9619326500732065,0.828921230546081
2026-01-25T14:52:30+00:00,ibm_boston,n=4_half_rep1_protocol,protocol,4,1100,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,31.0,11.0,103.0,18.0,36.0,36.0,18.0,11.0,2.0,0.4853515625,0.9446680080482898,0.007590132827324478,0.01358148893360161,0.9601518026565465,0.982771629778672,0.9720824949698189,0.017789373814041748,0.9934607645875251,0.9938330170777989,0.9542931211557772,0.974365234375,0.9728370221327968,0.9758064516129032,0.8434806930652995
2026-01-25T14:52:30+00:00,ibm_boston,n=4_half_rep2_protocol,protocol,4,0011,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,34.0,12.0,108.0,18.0,41.0,35.0,18.0,11.0,3.0,0.491455078125,0.9408842523596622,0.00816130580892943,0.00894187779433681,0.9447911665866539,0.9829855936413313,0.9716840536512668,0.026404224675948152,0.9942871336313959,0.9942390782525204,0.9452798289753186,0.968017578125,0.9657228017883756,0.9702352376380221,0.8195959297430035
2026-01-25T14:52:30+00:00,ibm_boston,n=4_dense_no_swap,no_swap,4,1111,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,64.0,22.0,153.0,30.0,50.0,61.0,30.0,11.0,1.0,0.517822265625,0.014615747289014616,0.850126582278481,0.900990099009901,0.02531645569620253,0.04384724186704385,0.04384724186704385,0.9312658227848101,,,-0.8874185809177663,0.956787109375,0.9627534181989628,0.950379746835443,0.6897028238200065
2026-01-25T14:52:30+00:00,ibm_boston,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,56.0,20.0,132.0,26.0,39.0,54.0,26.0,11.0,2.0,0.486328125,0.8800200803212851,0.019486692015209126,0.022590361445783132,0.9039923954372624,0.9444026104417671,0.9444026104417671,0.04598384030418251,,,0.8984187701375845,0.48046875,0.02108433734939759,0.9153992395437263,0.7111427207835203
2026-01-25T14:52:30+00:00,ibm_boston,n=8_sparse_rep0_protocol,protocol,8,10000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.478515625,0.875,0.07865168539325842,0.08010204081632653,0.8679775280898876,0.9832270408163266,0.9132653061224489,0.08099250936329588,0.9932215743440234,0.9920411985018728,0.832272796759153,0.88232421875,0.8852040816326531,0.8796816479400749,0.5836114319262372
2026-01-25T14:52:30+00:00,ibm_boston,n=8_sparse_rep1_protocol,protocol,8,10000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.497314453125,0.8615611192930781,0.06653715395823215,0.08689248895434462,0.8892666342884895,0.9818973981345116,0.9091801669121257,0.06799417192812045,0.9922855740234239,0.9936168736557275,0.8411859949840053,0.880615234375,0.8757977417771232,0.8853812530354541,0.6008807451539939
2026-01-25T14:52:30+00:00,ibm_boston,n=8_sparse_rep2_protocol,protocol,8,10000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.4833984375,0.8681818181818182,0.08034026465028356,0.08585858585858586,0.8780718336483931,0.9828282828282828,0.9095959595959596,0.08459357277882798,0.9932900432900433,0.9939238455306507,0.8250023868171317,0.87890625,0.8707070707070707,0.8865784499054821,0.5715415918448593
2026-01-25T14:52:30+00:00,ibm_boston,n=8_half_rep0_protocol,protocol,8,00101101,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,48.0,18.0,198.0,38.0,66.0,74.0,38.0,19.0,1.0,0.522216796875,0.7942964001870033,0.004598875830352581,0.020570359981299673,0.8094021461420542,0.9603786816269284,0.9282374941561478,0.05058763413387839,0.9925198690977092,0.9911854879918243,0.8776498600222693,0.85693359375,0.8583450210378681,0.85539090444558,0.6725982866691608
2026-01-25T14:52:30+00:00,ibm_boston,n=8_half_rep1_protocol,protocol,8,01110100,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,59.0,21.0,204.0,38.0,68.0,77.0,38.0,19.0,2.0,0.50146484375,0.7940603700097371,0.02644466209598433,0.0311587147030185,0.8442703232125367,0.9564873417721519,0.9163826679649465,0.06500979431929481,0.9965920155793574,0.9960822722820764,0.8513728736456516,0.906005859375,0.9109055501460565,0.901077375122429,0.624391016910249
2026-01-25T14:52:30+00:00,ibm_boston,n=8_half_rep2_protocol,protocol,8,00111100,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,59.0,23.0,217.0,43.0,73.0,80.0,43.0,19.0,2.0,0.487060546875,0.7824561403508772,0.0033317467872441696,0.016541353383458645,0.8514992860542598,0.9607142857142856,0.9260651629072681,0.045097572584483575,0.9953634085213032,0.9945264159923846,0.8809675903227846,0.897705078125,0.9012531328320802,0.8943360304616849,0.6822400587353091
2026-01-25T14:52:30+00:00,ibm_boston,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.4892578125,0.8033932135728543,0.06405353728489484,0.08483033932135728,0.8154875717017208,0.9866828842315369,0.9001996007984032,0.07409177820267686,0.9924484364604124,0.991491395793499,0.8261078225957263,0.798095703125,0.8033932135728543,0.7930210325047801,0.5748888179764755
2026-01-25T14:52:30+00:00,ibm_boston,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.480712890625,0.8115794819705434,0.07334273624823695,0.08024377856780092,0.8091208274565115,0.9869222955815135,0.9055358049771458,0.07992477668077104,0.9923480616218046,0.991756777934493,0.8256110282963748,0.796142578125,0.7993905535804977,0.7931358721203573,0.5728419277896166
2026-01-25T14:52:30+00:00,ibm_boston,n=16_sparse_rep2_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49365234375,0.8026706231454006,0.0863066538090646,0.08110781404549951,0.789778206364513,0.9863686943620178,0.9085064292779427,0.09594985535197685,0.9915595120342895,0.9909996785599485,0.8125565739259658,0.782958984375,0.7828882294757665,0.7830279652844745,0.5511529013575686
2026-01-25T14:52:30+00:00,ibm_boston,n=16_half_rep0_protocol,protocol,16,1001011100111000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,120.0,45.0,480.0,99.0,154.0,190.0,99.0,35.0,2.0,0.508056640625,0.5545410860163383,0.017866004962779156,0.030754444978375782,0.6903225806451613,0.9372597308986065,0.8816674675636713,0.07487593052109182,0.9928519942335416,0.9916253101736973,0.8067915370425796,0.791259765625,0.7900048053820279,0.7925558312655087,0.548342578645018
2026-01-25T14:52:30+00:00,ibm_boston,n=16_half_rep1_protocol,protocol,16,1111100000011100,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,92.0,38.0,428.0,87.0,138.0,166.0,87.0,35.0,2.0,0.482177734375,0.5275949367088607,0.011315417256011316,0.014683544303797468,0.5638849599245639,0.9394303797468354,0.8857594936708861,0.090994813767091,0.9931012658227849,0.9922795851013673,0.7947646799037951,0.735595703125,0.7726582278481012,0.701084394153701,0.5354549322357331
2026-01-25T14:52:30+00:00,ibm_boston,n=16_half_rep2_protocol,protocol,16,1011001010101100,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,97.0,38.0,438.0,90.0,137.0,172.0,90.0,35.0,4.0,0.500732421875,0.5899561189663579,0.018581907090464547,0.03851779619697709,0.7300733496332519,0.9368600682593857,0.879692832764505,0.07072127139364304,0.9940273037542662,0.9924205378973104,0.8089715613708621,0.642578125,0.6201852754753778,0.6650366748166259,0.5504121442208633
2026-01-25T14:52:30+00:00,ibm_boston,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.502685546875,0.7455075279261778,0.06921944035346098,0.07090820786789703,0.7540500736377025,0.9878784199449572,0.9125789218067023,0.08738340697103583,0.9911523111683596,0.9915263281466778,0.8251955148356664,0.716064453125,0.707625060709082,0.7245949926362297,0.5722468488286148
2026-01-25T14:52:30+00:00,ibm_boston,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.4892578125,0.7589820359281437,0.07743785850860421,0.07435129740518961,0.7676864244741873,0.9887516633399868,0.909181636726547,0.08891013384321224,0.992211229714484,0.9926843461634386,0.8202715028833347,0.721923828125,0.7180638722554891,0.7256214149139579,0.5637847762888365
2026-01-25T14:52:30+00:00,ibm_boston,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.487548828125,0.7466199298948423,0.07670319199618866,0.07661492238357537,0.7622677465459743,0.9878985144383242,0.9053580370555834,0.08670795616960457,0.9914872308462693,0.9923566087370799,0.8186500808859788,0.72802734375,0.7260891337005508,0.7298713673177704,0.5611689648419758
2026-01-25T14:52:30+00:00,ibm_boston,n=24_half_rep0_protocol,protocol,24,100111101000100110001011,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,144.0,57.0,708.0,149.0,220.0,284.0,149.0,51.0,4.0,0.4921875,0.3784722222222222,0.05576923076923077,0.07589285714285714,0.46826923076923077,0.8910590277777777,0.7884011243386242,0.18517628205128203,0.9937169312169312,0.9937099358974358,0.6032248422873422,0.690673828125,0.6944444444444444,0.6870192307692308,0.2835194241207714
2026-01-25T14:52:30+00:00,ibm_boston,n=24_half_rep1_protocol,protocol,24,010110111010010111000010,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,151.0,60.0,732.0,153.0,231.0,293.0,153.0,51.0,4.0,0.49853515625,0.10137120470127327,0.0009737098344693282,0.0068560235063663075,0.14118792599805258,0.8905688867123734,0.7874632713026443,0.15725413826679652,0.9936745021221025,0.9936708860759493,0.630209133035848,0.56298828125,0.5592556317335945,0.5666991236611489,0.4000375724090593
2026-01-25T14:52:30+00:00,ibm_boston,n=24_half_rep2_protocol,protocol,24,110100010110000110011101,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,128.0,53.0,672.0,141.0,206.0,272.0,141.0,51.0,2.0,0.498046875,0.3220588235294118,0.015077821011673152,0.027450980392156862,0.41196498054474706,0.9041053921568628,0.8161764705882354,0.1240677691309987,0.99203431372549,0.9932311932555123,0.6921087014572366,0.5302734375,0.5485294117647059,0.5121595330739299,0.3955010483490186
2026-01-25T14:52:30+00:00,ibm_boston,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.489501953125,0.6673316708229426,0.05834528933524629,0.07281795511221945,0.6690578670492587,0.9877805486284289,0.9082294264339152,0.07986609277857484,0.9903467138605101,0.9902500732787213,0.8283633336553404,0.62841796875,0.6264339152119701,0.6303204208512674,0.577777720837129
2026-01-25T14:52:30+00:00,ibm_boston,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.494140625,0.6912055335968379,0.05936293436293436,0.0741106719367589,0.7036679536679536,0.9885591650197628,0.9036561264822134,0.0805984555984556,0.9912979727145225,0.9913127413127413,0.8230576708837578,0.656494140625,0.6566205533596838,0.6563706563706564,0.5690545287247638
2026-01-25T14:52:30+00:00,ibm_boston,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.483154296875,0.6614451743304699,0.06565895134624469,0.06316321374431531,0.6575342465753424,0.987367357251137,0.9130874178878221,0.09069437883797828,0.9897634843273729,0.9897145991741205,0.8223930390498438,0.60595703125,0.6104092976250631,0.6017949929145017,0.5669415725110903
2026-01-25T14:52:30+00:00,ibm_boston,n=32_half_rep0_protocol,protocol,32,00110111000000010000111111101110,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,185.0,71.0,972.0,206.0,302.0,393.0,206.0,67.0,4.0,0.606201171875,0.1703584373741442,0.008679479231246125,0.10471204188481675,0.3918164910105394,0.8322216069271043,0.6710884011276681,0.13123837569745817,0.9933548127265405,0.9929866707997521,0.5398500254302101,0.51904296875,0.522351993556182,0.513949163050217,0.22698056513891257
2026-01-25T14:52:30+00:00,ibm_boston,n=32_half_rep1_protocol,protocol,32,01000101011001111000111011101000,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,236.0,94.0,1039.0,226.0,314.0,424.0,226.0,67.0,8.0,0.523681640625,0.14685314685314685,0.010763710917478216,0.027505827505827505,0.24090210148641722,0.8668997668997669,0.7412004662004662,0.17212327011788825,0.9925990675990677,0.9929843669912866,0.569077196082578,0.40283203125,0.3967365967365967,0.40953357252690925,0.2567468619138351
2026-01-25T14:52:30+00:00,ibm_boston,n=32_half_rep2_protocol,protocol,32,01010001101011100011110010011010,0.5,,0,0,4096,3,0,d5r2ph0h0i0s73er2f00,,Research_cogburn,156,168.0,71.0,1064.0,226.0,330.0,435.0,226.0,67.0,6.0,0.506103515625,0.16256632899179932,0.026693030153237766,0.029908345393150026,0.15274345032130499,0.8653069223347806,0.7383622768933912,0.22988754325259514,0.9922515677761697,0.9921218487394958,0.5084747336407961,0.59521484375,0.5938253738543174,0.5966386554621849,0.2000215488888511


==> reproducibility/data/results_ibm_boston_scaling_dense_ns1-32_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T17:55:35+00:00,ibm_boston,n=1_dense_rep0_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.490234375,0.9830677290836654,0.01867816091954023,0.01693227091633466,0.9813218390804598,0.9830677290836654,0.9830677290836654,0.01867816091954023,,,0.9643895681641251,0.99169921875,0.9915338645418327,0.9918582375478927,0.8707886466769335
2026-01-25T17:55:35+00:00,ibm_boston,n=1_dense_no_swap,no_swap,1,1,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.509765625,0.019157088122605363,0.974601593625498,0.9808429118773946,0.025398406374501994,0.019157088122605363,0.019157088122605363,0.974601593625498,,,-0.9554445055028926,0.990478515625,0.9894636015325671,0.9915338645418327,0.8461637876644976
2026-01-25T17:55:35+00:00,ibm_boston,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.489501953125,0.9755610972568578,0.025346724055475847,0.024438902743142144,0.9746532759445241,0.9755610972568578,0.9755610972568578,0.025346724055475847,,,0.9502143732013819,0.51123046875,0.020947630922693267,0.9813486370157819,0.8316000220220083
2026-01-25T17:55:35+00:00,ibm_boston,n=2_dense_rep0_protocol,protocol,2,11,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,25.0,7.0,64.0,9.0,25.0,21.0,9.0,7.0,2.0,0.484130859375,0.9697428139183056,0.006625650733554188,0.010085728693898134,0.9768102224325603,0.9798285426122038,0.9798285426122038,0.014907714150496923,,,0.9649208284617068,0.98291015625,0.9843671205244579,0.9815428300993848,0.87267012140419
2026-01-25T17:55:35+00:00,ibm_boston,n=2_dense_no_swap,no_swap,2,11,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,25.0,7.0,61.0,9.0,24.0,21.0,9.0,7.0,,0.5087890625,0.013915547024952015,0.963220675944334,0.963531669865643,0.011928429423459244,0.02519193857965451,0.02519193857965451,0.9756461232604374,,,-0.9504541846807828,0.98388671875,0.9836852207293666,0.9840954274353877,0.8324541501232765
2026-01-25T17:55:35+00:00,ibm_boston,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,22.0,6.0,54.0,7.0,21.0,17.0,7.0,7.0,2.0,0.46826171875,0.9556830031282586,0.010101010101010102,0.01981230448383733,0.9664830119375574,0.9679353493222107,0.9679353493222107,0.021808999081726357,,,0.9461263502404843,0.531005859375,0.01929092805005214,0.9816345270890725,0.8202518834076817
2026-01-25T17:55:35+00:00,ibm_boston,n=4_dense_rep0_protocol,protocol,4,1111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,64.0,22.0,154.0,30.0,49.0,61.0,30.0,11.0,3.0,0.49951171875,0.8778103616813294,0.018536585365853658,0.028347996089931573,0.9121951219512195,0.9371945259042034,0.9371945259042034,0.04182926829268293,,,0.8953652576115204,0.953369140625,0.9501466275659824,0.9565853658536585,0.7061160835846633
2026-01-25T17:55:35+00:00,ibm_boston,n=4_dense_no_swap,no_swap,4,1111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,64.0,22.0,153.0,30.0,50.0,61.0,30.0,11.0,1.0,0.50048828125,0.023414634146341463,0.8768328445747801,0.8853658536585366,0.030791788856304986,0.05463414634146342,0.05463414634146342,0.93658357771261,,,-0.8819494313711466,0.947021484375,0.9492682926829268,0.944770283479961,0.6774866583367583
2026-01-25T17:55:35+00:00,ibm_boston,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,56.0,20.0,132.0,26.0,39.0,54.0,26.0,11.0,2.0,0.504150390625,0.8886198547215496,0.014771048744460856,0.024697336561743343,0.8828163466272771,0.9407990314769976,0.9407990314769976,0.05194485475135401,,,0.8888541767256437,0.463134765625,0.025181598062953996,0.9084194977843427,0.6913778785162115
2026-01-25T17:55:35+00:00,ibm_boston,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,88.0,36.0,305.0,68.0,88.0,129.0,68.0,19.0,1.0,0.497802734375,0.7430112800392349,0.003403014098201264,0.0196174595389897,0.7817209528439475,0.922756253065228,0.922756253065228,0.0478852698104035,,,0.8748709832548245,0.873779296875,0.8729769494850417,0.8745746232377248,0.6673284708065227
2026-01-25T17:55:35+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,194.0,76.0,814.0,191.0,226.0,356.0,191.0,35.0,6.0,0.47509765625,0.2656731757451182,0.004651162790697674,0.01644398766700925,0.41953488372093023,0.8450989208633093,0.8450989208633093,0.10020348837209302,,,0.7448954324912164,0.755126953125,0.7466598150051388,0.7627906976744186,0.4622254420610553
2026-01-25T17:55:35+00:00,ibm_boston,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,301.0,119.0,1318.0,314.0,338.0,608.0,314.0,51.0,7.0,0.53857421875,0.21894832275611967,0.0021164021164021165,0.012239347234814143,0.2201058201058201,0.7885312783318223,0.7885312783318223,0.13913139329805996,,,0.6493998850337622,0.6220703125,0.6400725294650952,0.6010582010582011,0.3424541304590929
2026-01-25T17:55:35+00:00,ibm_boston,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,156,490.0,203.0,1741.0,419.0,438.0,804.0,419.0,67.0,13.0,0.475830078125,0.00513083632632119,0.0009315323707498836,0.00513083632632119,0.03213786679087098,0.6932401231400718,0.6932401231400718,0.24209653004191894,,,0.4511435930981529,0.31787109375,0.2744997434581837,0.3572426641825803,0.17572881478332927


==> reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:30:36+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,1,d5r603pdgvjs73ddl5d0,,Research_cogburn,156,215.0,80.0,766.0,174.0,333.0,217.0,174.0,35.0,7.0,0.4775390625,0.3619631901840491,0.04205607476635514,0.0408997955010225,0.4616822429906542,0.8249616564417178,0.8249616564417178,0.171553738317757,,,0.6534079181239608,0.64013671875,0.6063394683026585,0.6710280373831776,0.3359402177291422
2026-01-25T18:30:36+00:00,ibm_boston,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,1,d5r603pdgvjs73ddl5d0,,Research_cogburn,156,345.0,131.0,1403.0,328.0,628.0,382.0,328.0,51.0,14.0,0.488037109375,0.08454227113556778,0.0033381020505484026,0.015507753876938469,0.23271340009537433,0.7416416541604135,0.7416416541604135,0.1375377523446193,,,0.6041039018157942,0.417236328125,0.39469734867433715,0.43872198378636146,0.30068052067915774
2026-01-25T18:30:36+00:00,ibm_boston,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,1,d5r603pdgvjs73ddl5d0,,Research_cogburn,156,533.0,211.0,1839.0,440.0,835.0,482.0,440.0,67.0,15.0,0.502197265625,0.01118133203694701,0.000980872976949485,0.003403014098201264,0.0358018636586562,0.5851968886728245,0.5851968886728245,0.2656173369298676,,,0.31957955174295694,0.14892578125,0.13952357802625182,0.15841098577734183,0.10875185254852497


==> reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:30:56+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,2,d5r62lpdgvjs73ddl810,,Research_cogburn,156,227.0,87.0,742.0,168.0,322.0,212.0,168.0,35.0,5.0,0.46728515625,0.4043887147335423,0.05820348304307974,0.05956112852664577,0.48900091659028416,0.8183777429467085,0.8183777429467085,0.16988428047662696,,,0.6484934624700815,0.675537109375,0.635841170323929,0.7103574702108157,0.32947714726244337
2026-01-25T18:30:56+00:00,ibm_boston,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,2,d5r62lpdgvjs73ddl810,,Research_cogburn,156,290.0,115.0,1383.0,335.0,631.0,356.0,335.0,51.0,10.0,0.49560546875,0.13645320197044336,0.01016456921587609,0.02807881773399015,0.29283639883833495,0.7813013136288998,0.7813013136288998,0.15192400774443368,,,0.6293773058844662,0.63671875,0.6241379310344828,0.649080348499516,0.3147927753557979
2026-01-25T18:30:56+00:00,ibm_boston,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,2,d5r62lpdgvjs73ddl810,,Research_cogburn,156,417.0,168.0,1998.0,475.0,902.0,543.0,475.0,67.0,11.0,0.53173828125,0.005050505050505051,0.0005213764337851929,0.011937557392102846,0.022940563086548488,0.559314738292011,0.559314738292011,0.28366136600625647,,,0.2756533722857545,0.391357421875,0.38980716253443526,0.3931178310740355,0.060924622959100116


==> reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:31:35+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,3,d5r62q0h0i0s73er6310,,Research_cogburn,156,189.0,81.0,726.0,170.0,321.0,195.0,170.0,35.0,5.0,0.490478515625,0.3837730214036834,0.009583133684714902,0.023892483822797413,0.47963584091998085,0.8335303633648581,0.8335303633648581,0.10999640632486823,,,0.7235339570399899,0.703857421875,0.7033349925335988,0.7043603258265453,0.42554730752194203
2026-01-25T18:31:35+00:00,ibm_boston,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,3,d5r62q0h0i0s73er6310,,Research_cogburn,156,287.0,115.0,1321.0,314.0,599.0,352.0,314.0,51.0,5.0,0.492431640625,0.11303916707982152,0.003848003848003848,0.008924144769459593,0.17027417027417027,0.8015617253346554,0.8015617253346554,0.14594356261022925,,,0.6556181627244262,0.521728515625,0.5136341100644521,0.5295815295815296,0.3443869874708125
2026-01-25T18:31:35+00:00,ibm_boston,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,3,d5r62q0h0i0s73er6310,,Research_cogburn,156,415.0,160.0,1824.0,434.0,829.0,483.0,434.0,67.0,11.0,0.521728515625,0.012634534394010294,0.0,0.0018717828731867104,0.039816232771822356,0.6878509592887225,0.6878509592887225,0.22688552833078102,,,0.4609654309579415,0.413818359375,0.399157697707066,0.4298111281265952,0.18103244366103477


==> reproducibility/data/results_ibm_boston_scaling_dense_ns16-32_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:31:51+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,4,d5r633pdgvjs73ddl8h0,,Research_cogburn,156,219.0,82.0,795.0,173.0,333.0,245.0,173.0,35.0,9.0,0.489501953125,0.341645885286783,0.01291248206599713,0.02144638403990025,0.4648493543758967,0.8519014962593516,0.8519014962593516,0.11256575801052128,,,0.7393357382488304,0.714599609375,0.6957605985037406,0.7326637972262076,0.44750233286728613
2026-01-25T18:31:51+00:00,ibm_boston,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,4,d5r633pdgvjs73ddl8h0,,Research_cogburn,156,303.0,119.0,1293.0,309.0,579.0,339.0,309.0,51.0,15.0,0.524169921875,0.13227759664648348,0.009235505387378143,0.05030274802049371,0.3370959466393022,0.7415191740412977,0.7415191740412977,0.1487942534633145,,,0.5927249205779833,0.5849609375,0.5812761993479273,0.5890200102616726,0.2777117335178983
2026-01-25T18:31:52+00:00,ibm_boston,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,4,d5r633pdgvjs73ddl8h0,,Research_cogburn,156,516.0,206.0,1864.0,463.0,882.0,435.0,463.0,67.0,17.0,0.486572265625,0.004515805318615153,0.0019020446980504042,0.013045659809332665,0.04897765097479791,0.5177966633216257,0.5177966633216257,0.3218319067998098,,,0.1959647565218159,0.2314453125,0.21976919217260413,0.24251069900142652,0.04613948819423982


==> reproducibility/data/results_ibm_boston_scaling_sparse_half_ns24-32_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:08:34+00:00,ibm_boston,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.5029296875,0.7417475728155339,0.04616895874263261,0.05533980582524272,0.7789783889980354,0.9875202265372168,0.9233009708737864,0.05893909626719057,0.9903123680878009,0.9915435209703598,0.8643618746065957,0.72119140625,0.7038834951456311,0.7387033398821218,0.6428573493335643
2026-01-25T15:08:34+00:00,ibm_boston,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.491455078125,0.7655240933929458,0.0585693710993759,0.05067064083457526,0.7671627460393663,0.9889468455042226,0.9339294585196225,0.07249159865578493,0.9913389058079008,0.991671710952013,0.8614378598638376,0.725341796875,0.7262791852955788,0.7244359097455593,0.6366249831748754
2026-01-25T15:08:34+00:00,ibm_boston,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.4951171875,0.7628205128205128,0.05705996131528046,0.06607495069033531,0.758220502901354,0.9889875082182775,0.9225838264299803,0.06673114119922631,0.9918746248177684,0.9913800353208309,0.855852685230754,0.716796875,0.7209072978303748,0.7127659574468085,0.6266240034392251
2026-01-25T15:08:34+00:00,ibm_boston,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,190.0,74.0,701.0,143.0,228.0,272.0,143.0,51.0,7.0,0.478515625,0.24744897959183673,0.012640449438202247,0.0163265306122449,0.2818352059925094,0.8964923469387754,0.8104591836734695,0.16924157303370788,0.9825255102040819,0.9833021223470663,0.6412176106397616,0.584228515625,0.5903061224489796,0.5786516853932584,0.3468629286958073
2026-01-25T15:08:34+00:00,ibm_boston,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,162.0,66.0,695.0,147.0,208.0,287.0,147.0,51.0,2.0,0.5166015625,0.34073724007561434,0.022727272727272728,0.05056710775047259,0.4404040404040404,0.8847274732199119,0.7802851291745431,0.12979797979797977,0.9891698172652804,0.9886363636363636,0.6504871493765633,0.651611328125,0.6554820415879017,0.6474747474747474,0.34350192596409107
2026-01-25T15:08:34+00:00,ibm_boston,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,145.0,58.0,690.0,144.0,216.0,276.0,144.0,51.0,3.0,0.49658203125,0.3864306784660767,0.0033947623666343357,0.021632251720747297,0.453443258971872,0.9257210750573582,0.8581612586037365,0.09808438409311347,0.99328089151098,0.992887164565147,0.7600768745106229,0.625732421875,0.6194690265486725,0.6319107662463628,0.4838159201291825
2026-01-25T15:08:34+00:00,ibm_boston,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.494384765625,0.6928395061728395,0.049734427812650896,0.05234567901234568,0.6885562530178657,0.9887345679012346,0.9318518518518518,0.06711733462095607,0.9905694942254081,0.9899845796794443,0.8647345172308958,0.650634765625,0.654320987654321,0.6470304200869146,0.6429149541590081
2026-01-25T15:08:34+00:00,ibm_boston,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.486328125,0.6987951807228916,0.04847908745247148,0.05572289156626506,0.6905893536121673,0.9889871987951807,0.9241967871485943,0.05846007604562738,0.9910772120741028,0.990325647001104,0.8657367111029669,0.65576171875,0.6656626506024096,0.6463878326996197,0.6454285689084038
2026-01-25T15:08:34+00:00,ibm_boston,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.48779296875,0.6901901901901902,0.051954242135367014,0.06706706706706707,0.7044804575786463,0.988597972972973,0.9114114114114115,0.06625357483317446,0.9910878620556041,0.9907131215597036,0.8451578365782371,0.6474609375,0.6491491491491491,0.6458531935176358,0.6078809646177418
2026-01-25T15:08:34+00:00,ibm_boston,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,183.0,77.0,1014.0,220.0,299.0,422.0,220.0,67.0,6.0,0.498779296875,0.29172785119921685,0.007306380905991232,0.024473813020068527,0.43886994641987337,0.9040014684287812,0.8207293196279981,0.09939722357525571,0.9872736172295644,0.9872747199220652,0.7213320960527423,0.5693359375,0.561429270680372,0.5772040915733073,0.42991647665493715
2026-01-25T15:08:34+00:00,ibm_boston,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,191.0,77.0,1031.0,222.0,310.0,426.0,222.0,67.0,6.0,0.495849609375,0.14721811915312655,0.006295399515738499,0.011816838995568686,0.28329297820823246,0.8539820285573609,0.7248276710979813,0.1564769975786925,0.9831363860167406,0.9837469733656174,0.5683506735192888,0.482666015625,0.46627277203348105,0.49878934624697335,0.2890210901326534
2026-01-25T15:08:34+00:00,ibm_boston,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,3,d5r33gpdgvjs73ddhv4g,,Research_cogburn,156,220.0,85.0,976.0,211.0,293.0,401.0,211.0,67.0,4.0,0.50146484375,0.1626095423563778,0.013222331047992164,0.02969814995131451,0.4226248775710088,0.887414800389484,0.7835017039922103,0.12273506366307542,0.9913278967867576,0.9914299706170422,0.660766640329135,0.492919921875,0.4761441090555015,0.509794319294809,0.3543791896291221


==> reproducibility/data/results_ibm_boston_scaling_sparse_half_ns24-32_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:15:13+00:00,ibm_boston,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.48388671875,0.7452068617558022,0.0586565752128666,0.05953582240161453,0.7639545884578998,0.9876597712748065,0.9202825428859738,0.07142857142857142,0.9905892159873646,0.9914030685697833,0.8488539714574024,0.704833984375,0.7038345105953582,0.7057710501419111,0.6133583233693539
2026-01-25T15:15:13+00:00,ibm_boston,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.473388671875,0.7684373388344508,0.0584144645340751,0.06859205776173286,0.7552155771905424,0.9892126525700533,0.9185146982980918,0.06954102920723226,0.9922864766688345,0.9911914696337505,0.8489736690908596,0.70166015625,0.7117070654976793,0.6926286509040334,0.612993714302428
2026-01-25T15:15:13+00:00,ibm_boston,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.494384765625,0.7639506172839506,0.06470304200869145,0.07358024691358024,0.7600193143408981,0.9891358024691358,0.9125925925925926,0.07580878802510864,0.9924637681159421,0.9916654420254866,0.836783804567484,0.716796875,0.7279012345679012,0.705939159826171,0.5924132259530893
2026-01-25T15:15:13+00:00,ibm_boston,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,192.0,74.0,742.0,155.0,240.0,291.0,155.0,51.0,5.0,0.473876953125,0.41112828438948995,0.027842227378190254,0.02215352910870685,0.5480278422273782,0.9253606388459557,0.8569036579082948,0.12003093580819797,0.9938176197836165,0.9932714617169373,0.7368727221000967,0.5927734375,0.5610510046367851,0.6213457076566126,0.43990708635076836
2026-01-25T15:15:13+00:00,ibm_boston,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,137.0,55.0,703.0,149.0,214.0,287.0,149.0,51.0,2.0,0.5419921875,0.23468468468468467,0.0021321961620469083,0.026126126126126126,0.3299573560767591,0.8887387387387387,0.7842717717717718,0.1162491115849325,0.9932057057057057,0.9933368869936033,0.6680226601868392,0.60888671875,0.5977477477477477,0.6220682302771855,0.37559348916177643
2026-01-25T15:15:13+00:00,ibm_boston,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,169.0,68.0,689.0,143.0,217.0,274.0,143.0,51.0,4.0,0.5068359375,0.4277456647398844,0.0034653465346534654,0.018304431599229287,0.48415841584158414,0.9352721579961464,0.877689466923571,0.08382838283828382,0.9928548490687219,0.9922029702970298,0.7938610840852872,0.6181640625,0.6392100192678227,0.5965346534653465,0.5266605728240782
2026-01-25T15:15:13+00:00,ibm_boston,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.4892578125,0.655688622754491,0.052581261950286805,0.07085828343313373,0.6869024856596558,0.9872910429141717,0.904690618762475,0.06739961759082218,0.9899555727255166,0.9901005366064269,0.8372910011716529,0.623779296875,0.6157684630738522,0.6314531548757171,0.5944846768130749
2026-01-25T15:15:13+00:00,ibm_boston,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.48486328125,0.6722054380664653,0.054502369668246446,0.06545820745216516,0.7033175355450237,0.9878209969788518,0.9118831822759316,0.07582938388625593,0.9902706039047525,0.9907353615655098,0.8360537983896756,0.643798828125,0.6364551863041289,0.6507109004739337,0.5908970243723203
2026-01-25T15:15:13+00:00,ibm_boston,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.482666015625,0.69549822964087,0.052383199622463426,0.05968639352554375,0.6960830580462483,0.9889036418816388,0.9236216489630754,0.06984426616328457,0.9910095126209473,0.9906681483962306,0.8537773827997909,0.633544921875,0.642893272635306,0.6248230297310052,0.6221581217059912
2026-01-25T15:15:13+00:00,ibm_boston,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,166.0,70.0,1000.0,217.0,304.0,406.0,217.0,67.0,6.0,0.51025390625,0.20956937799043063,0.0004985044865403788,0.01818181818181818,0.38235294117647056,0.8931070574162678,0.7939294258373205,0.09484047856430708,0.9922846889952153,0.9918058325024925,0.6990889472730135,0.58837890625,0.6,0.576271186440678,0.4051136609972975
2026-01-25T15:15:13+00:00,ibm_boston,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,189.0,74.0,1088.0,235.0,330.0,449.0,235.0,67.0,7.0,0.494873046875,0.3399111988159842,0.008699855002416627,0.013813517513566848,0.41855969067182214,0.921235199802664,0.8515046867291564,0.10403576607056549,0.9909657128761716,0.9904543257612373,0.7474689206585909,0.595947265625,0.6028613714849531,0.5891735137747705,0.4575696214812445
2026-01-25T15:15:13+00:00,ibm_boston,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,4,d5r34a0h0i0s73er2qhg,,Research_cogburn,156,238.0,97.0,999.0,217.0,290.0,419.0,217.0,67.0,6.0,0.5087890625,0.1689059500959693,0.01441351888667992,0.0446257197696737,0.3374751491053678,0.8706813819577734,0.753358925143954,0.1610959244532803,0.988003838771593,0.9875434890656063,0.5922630006906736,0.484375,0.47888675623800386,0.4900596421471173,0.2818677448911928


==> reproducibility/data/results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,3,d5r374pdgvjs73ddi340,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6573486328125,0.9526462395543176,0.04275026718916993,0.04735376044568245,0.95724973281083,0.9526462395543176,0.9526462395543176,0.04275026718916993,,,0.9098959723651476,0.9759521484375,0.9730733519034355,0.9814748842180263,0.6738622198835383
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,3,d5r374pdgvjs73ddi340,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.35400390625,0.06344827586206897,0.9580498866213152,0.9365517241379311,0.04195011337868481,0.06344827586206897,0.06344827586206897,0.9580498866213152,,,-0.8946016107592463,0.97509765625,0.9744827586206897,0.9754346182917611,0.6585906990391722
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,3,d5r374pdgvjs73ddi340,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.483642578125,0.9409389197375063,0.03522458628841608,0.05906108026249369,0.9647754137115839,0.9409389197375063,0.9409389197375063,0.03522458628841608,,,0.9057143334490902,0.9759521484375,0.9702170620898536,0.981323877068558,0.7278051935749856
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,3,d5r374pdgvjs73ddi340,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5140380859375,0.046069817145571124,0.9349409696056268,0.9539301828544289,0.06505903039437327,0.046069817145571124,0.046069817145571124,0.9349409696056268,,,-0.8888711524600557,0.9736328125,0.9762526715744478,0.9708615925646822,0.6913631654598775
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,3,d5r374pdgvjs73ddi340,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.329833984375,0.920059215396003,0.030783242258652095,0.07994078460399703,0.9692167577413479,0.920059215396003,0.920059215396003,0.030783242258652095,,,0.8892759731373509,0.9759521484375,0.9696521095484826,0.9790528233151184,0.6433003305394358
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,3,d5r374pdgvjs73ddi340,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.675537109375,0.036320925189736175,0.9341610233258089,0.9636790748102638,0.06583897667419113,0.036320925189736175,0.036320925189736175,0.9341610233258089,,,-0.8978400981360727,0.9755859375,0.976508854354897,0.9736644093303235,0.6467615934488391


==> reproducibility/data/results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,4,d5r37cm5v3os73f3qpk0,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.661865234375,0.9535226853559572,0.04115523465703971,0.04647731464404279,0.9588447653429603,0.9535226853559572,0.9535226853559572,0.04115523465703971,,,0.9123674506989174,0.978759765625,0.9767613426779787,0.9826714801444043,0.6752031850382484
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,4,d5r37cm5v3os73f3qpk0,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.353515625,0.05697513812154696,0.9573262839879154,0.943024861878453,0.04267371601208459,0.05697513812154696,0.05697513812154696,0.9573262839879154,,,-0.9003511458663684,0.978515625,0.9816988950276243,0.9767749244712991,0.6675304895576589
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,4,d5r37cm5v3os73f3qpk0,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48583984375,0.9452261306532663,0.04487179487179487,0.054773869346733665,0.9551282051282052,0.9452261306532663,0.9452261306532663,0.04487179487179487,,,0.9003543357814715,0.9757080078125,0.9731155778894472,0.9781576448243114,0.7144227533046048
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,4,d5r37cm5v3os73f3qpk0,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5216064453125,0.042593025977065296,0.9451390660882878,0.9574069740229347,0.05486093391171217,0.042593025977065296,0.042593025977065296,0.9451390660882878,,,-0.9025460401112225,0.9765625,0.9787034870114674,0.974228119418219,0.7188629909011968
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,4,d5r37cm5v3os73f3qpk0,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3338623046875,0.926873857404022,0.028953637529778267,0.07312614259597806,0.9710463624702217,0.926873857404022,0.926873857404022,0.028953637529778267,,,0.8979202198742436,0.9786376953125,0.9755027422303474,0.9802089059923035,0.661623801968498
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,4,d5r37cm5v3os73f3qpk0,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6629638671875,0.031485914196280614,0.9391524809851504,0.9685140858037193,0.060847519014849694,0.031485914196280614,0.031485914196280614,0.9391524809851504,,,-0.9076665667888697,0.980712890625,0.9817713128337323,0.9786309308221659,0.677040295612948


==> reproducibility/data/results_ibm_fez_amplitude_p0s_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.875244140625,0.9470013947001394,0.11643835616438356,0.05299860529986053,0.8835616438356164,0.9470013947001394,0.9470013947001394,0.11643835616438356,,,0.8305630385357559,0.9766845703125,0.9762900976290098,0.9794520547945206,0.29970123485387506
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.1375732421875,0.16592724046140195,0.9588110403397028,0.834072759538598,0.04118895966029724,0.16592724046140195,0.16592724046140195,0.9588110403397028,,,-0.7928837998783008,0.9794921875,0.9787045252883763,0.9796178343949045,0.3076848957960357
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7796630859375,0.9516204790981682,0.08919667590027701,0.04837952090183185,0.910803324099723,0.9516204790981682,0.9516204790981682,0.08919667590027701,,,0.8624238031978911,0.9764404296875,0.9755753875058712,0.9795013850415513,0.4789018412306717
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.224853515625,0.09554831704668838,0.957007874015748,0.9044516829533116,0.04299212598425197,0.09554831704668838,0.09554831704668838,0.957007874015748,,,-0.8614595569690596,0.9774169921875,0.9793702497285559,0.9768503937007874,0.4889349867031528
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.333333,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6671142578125,0.9451052150045746,0.05793912724605794,0.05489478499542543,0.942060872753942,0.9451052150045746,0.9451052150045746,0.05793912724605794,,,0.8871660877585166,0.9764404296875,0.9782250686184812,0.9728639530619728,0.6233089517483186
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.333333_no_swap,no_swap,1,1,0.333333,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3487548828125,0.060203010150507524,0.9501405810684161,0.9397969898494924,0.04985941893158388,0.060203010150507524,0.060203010150507524,0.9501405810684161,,,-0.8899375709179086,0.9755859375,0.9772488624431221,0.9746954076850984,0.6422691218007526
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4857177734375,0.9414425735109324,0.039876572513648234,0.0585574264890676,0.9601234274863518,0.9414425735109324,0.9414425735109324,0.039876572513648234,,,0.9015660009972841,0.978271484375,0.9771299321437548,0.9793496320911464,0.7180086221646531
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.52587890625,0.0457288765088208,0.9467044284243048,0.9542711234911792,0.05329557157569516,0.0457288765088208,0.0457288765088208,0.9467044284243048,,,-0.900975551915484,0.9771728515625,0.9784122562674095,0.9757981462409887,0.7146132804051955
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.666667_protocol,protocol,1,1,0.666667,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.34375,0.9211647727272727,0.043154761904761904,0.07883522727272728,0.9568452380952381,0.9211647727272727,0.9211647727272727,0.043154761904761904,,,0.8780100108225108,0.97412109375,0.9762073863636364,0.9730282738095238,0.6242855456526215
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.666667_no_swap,no_swap,1,1,0.666667,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6639404296875,0.03824232395660967,0.9440610243370868,0.9617576760433904,0.055938975662913185,0.03824232395660967,0.03824232395660967,0.9440610243370868,,,-0.9058187003804772,0.979248046875,0.9795918367346939,0.9785688339992735,0.6673044003862458
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.2178955078125,0.8784313725490196,0.034805681286093335,0.12156862745098039,0.9651943187139067,0.8784313725490196,0.8784313725490196,0.034805681286093335,,,0.8436256912629263,0.9781494140625,0.9831932773109243,0.9767441860465116,0.4708726336978575
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.7872314453125,0.03333850209334781,0.9225473321858864,0.9666614979066522,0.0774526678141136,0.03333850209334781,0.03333850209334781,0.9225473321858864,,,-0.8892088300925386,0.9786376953125,0.9786013335400837,0.97877223178428,0.5151187856195765
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.125732421875,0.8203883495145631,0.0319743088522759,0.1796116504854369,0.9680256911477241,0.8203883495145631,0.8203883495145631,0.0319743088522759,,,0.7884140406622872,0.977294921875,0.9786407766990292,0.9771013683328679,0.2965320695674517
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,0,d5rb421dgvjs73ddqteg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.88134765625,0.029362880886426593,0.8713991769547325,0.9706371191135734,0.1286008230452675,0.029362880886426593,0.029362880886426593,0.8713991769547325,,,-0.8420362960683059,0.9776611328125,0.978393351800554,0.9722222222222222,0.32125309611902836


==> reproducibility/data/results_ibm_fez_amplitude_p0s_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.882080078125,0.9530860780514807,0.11801242236024845,0.04691392194851923,0.8819875776397516,0.9530860780514807,0.9530860780514807,0.11801242236024845,,,0.8350736556912323,0.97802734375,0.9791032383061168,0.9699792960662525,0.2954950053517297
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.134033203125,0.14754098360655737,0.9537637440090218,0.8524590163934426,0.04623625599097829,0.14754098360655737,0.14754098360655737,0.9537637440090218,,,-0.8062227604024643,0.9752197265625,0.9699453551912568,0.9760360868339442,0.305605956068077
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7767333984375,0.9498664152129499,0.08802624384909787,0.050133584787050135,0.9119737561509021,0.9498664152129499,0.9498664152129499,0.08802624384909787,,,0.861840171363852,0.975341796875,0.9753261040389754,0.9753963914707491,0.4803961382140248
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.22705078125,0.09516129032258064,0.9523057485786481,0.9048387096774193,0.04769425142135186,0.09516129032258064,0.09516129032258064,0.9523057485786481,,,-0.8571444582560674,0.9764404296875,0.9758064516129032,0.9766266582438408,0.4821637675524818
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.333333,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6502685546875,0.9478130279707152,0.0600349040139616,0.052186972029284774,0.9399650959860384,0.9478130279707152,0.9478130279707152,0.0600349040139616,,,0.8877781239567536,0.9786376953125,0.9799136474563545,0.9762652705061082,0.6380822865074843
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.333333_no_swap,no_swap,1,1,0.333333,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.350341796875,0.06585365853658537,0.9573468620819241,0.9341463414634147,0.042653137918075915,0.06585365853658537,0.06585365853658537,0.9573468620819241,,,-0.8914932035453387,0.9761962890625,0.9759581881533101,0.9763246899661782,0.6505024006110074
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4859619140625,0.9306706857573473,0.036570885775350274,0.0693293142426526,0.9634291142246497,0.9306706857573473,0.9306706857573473,0.036570885775350274,,,0.8940997999819971,0.9801025390625,0.9804069329314242,0.9798147708382807,0.7046286724854742
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5189208984375,0.04681251470242296,0.9469677746764781,0.953187485297577,0.05303222532352195,0.04681251470242296,0.04681251470242296,0.9469677746764781,,,-0.9001552599740551,0.9786376953125,0.9774170783345095,0.9799543263131185,0.7134094976826448
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.666667_protocol,protocol,1,1,0.666667,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.34716796875,0.9282700421940928,0.03926701570680628,0.07172995780590717,0.9607329842931938,0.9282700421940928,0.9282700421940928,0.03926701570680628,,,0.8890030264872866,0.9759521484375,0.9750351617440225,0.9764397905759162,0.646936623750527
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.666667_no_swap,no_swap,1,1,0.666667,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6671142578125,0.03897529734675206,0.9332599926659333,0.9610247026532479,0.06674000733406674,0.03897529734675206,0.03897529734675206,0.9332599926659333,,,-0.8942846953191812,0.976806640625,0.977676120768527,0.9750641730839751,0.6453860733206304
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.219970703125,0.8829078801331853,0.03286384976525822,0.11709211986681466,0.9671361502347418,0.8829078801331853,0.8829078801331853,0.03286384976525822,,,0.8500440303679271,0.9775390625,0.9722530521642619,0.9790297339593115,0.48261831899080604
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.7828369140625,0.039139248401684076,0.9196177627880832,0.960860751598316,0.08038223721191681,0.039139248401684076,0.039139248401684076,0.9196177627880832,,,-0.8804785143863991,0.9742431640625,0.9739591454857321,0.9752670039347948,0.5044096861667239
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1243896484375,0.8096172718351324,0.033877038895859475,0.1903827281648675,0.9661229611041405,0.8096172718351324,0.8096172718351324,0.033877038895859475,,,0.775740232939273,0.9764404296875,0.9754661432777233,0.9765788373065662,0.2841770437418367
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,1,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.884033203125,0.030930682132007732,0.8968421052631579,0.9690693178679922,0.1031578947368421,0.030930682132007732,0.030930682132007732,0.8968421052631579,,,-0.8659114231311501,0.9805908203125,0.9808064070698702,0.9789473684210527,0.3296268605218632


==> reproducibility/data/results_ibm_fez_amplitude_p0s_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.8798828125,0.9542175360710322,0.12804878048780488,0.045782463928967815,0.8719512195121951,0.9542175360710322,0.9542175360710322,0.12804878048780488,,,0.8261687555832273,0.977294921875,0.978496115427303,0.9684959349593496,0.29493516417996096
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.1375732421875,0.13398402839396628,0.9554140127388535,0.8660159716060337,0.044585987261146494,0.13398402839396628,0.13398402839396628,0.9554140127388535,,,-0.8214299843448872,0.97705078125,0.9760425909494232,0.9772116065109696,0.32357731395377265
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7772216796875,0.9456572954295587,0.08,0.05434270457044134,0.92,0.9456572954295587,0.9456572954295587,0.08,,,0.8656572954295587,0.974365234375,0.9737710067535731,0.9764383561643836,0.4804859761315371
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.22607421875,0.09773218142548597,0.955205047318612,0.902267818574514,0.044794952681388014,0.09773218142548597,0.09773218142548597,0.955205047318612,,,-0.857472865893126,0.977294921875,0.9800215982721382,0.9764984227129337,0.4841820800807345
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.333333,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6549072265625,0.9429636533084809,0.06119561372479661,0.05703634669151911,0.9388043862752034,0.9429636533084809,0.9429636533084809,0.06119561372479661,,,0.8817680395836842,0.97509765625,0.9739049394221808,0.9773611602405377,0.6224830577900584
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.333333_no_swap,no_swap,1,1,0.333333,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.346435546875,0.06730091613812544,0.9499439671273814,0.9326990838618746,0.0500560328726186,0.06730091613812544,0.06730091613812544,0.9499439671273814,,,-0.882643050989256,0.9776611328125,0.9774489076814659,0.9777736271946208,0.6285858855102484
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.492431640625,0.935299950421418,0.04256854256854257,0.06470004957858205,0.9574314574314574,0.935299950421418,0.935299950421418,0.04256854256854257,,,0.8927314078528754,0.9776611328125,0.9784333168071393,0.976911976911977,0.6998917522457904
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5325927734375,0.046069218427687374,0.946983546617916,0.9539307815723126,0.05301645338208409,0.046069218427687374,0.046069218427687374,0.946983546617916,,,-0.9009143281902285,0.9766845703125,0.9752463900985561,0.9783233220161922,0.7135850421434604
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.666667_protocol,protocol,1,1,0.666667,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.346923828125,0.9134412385643913,0.03850467289719626,0.08655876143560873,0.9614953271028037,0.9134412385643913,0.9134412385643913,0.03850467289719626,,,0.874936565667195,0.9761962890625,0.9711470795214637,0.9788785046728972,0.6256281875218488
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.666667_no_swap,no_swap,1,1,0.666667,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.665283203125,0.03724770642201835,0.9412837345003647,0.9627522935779816,0.0587162654996353,0.03724770642201835,0.03724770642201835,0.9412837345003647,,,-0.9040360280783464,0.978515625,0.9788990825688073,0.9777534646243617,0.6640798113103454
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.2099609375,0.8819767441860465,0.037237330037082815,0.11802325581395348,0.9627626699629172,0.8819767441860465,0.8819767441860465,0.037237330037082815,,,0.8447394141489637,0.97607421875,0.9761627906976744,0.9760506798516687,0.4589395510887176
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.7733154296875,0.03741120757695343,0.9224555735056543,0.9625887924230465,0.07754442649434572,0.03741120757695343,0.03741120757695343,0.9224555735056543,,,-0.8850443659287008,0.9776611328125,0.9779005524861878,0.9768443726440496,0.5244778882565385
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1263427734375,0.8183574879227054,0.0343719435517675,0.18164251207729468,0.9656280564482325,0.8183574879227054,0.8183574879227054,0.0343719435517675,,,0.7839855443709378,0.978515625,0.9671497584541063,0.9801592846164594,0.29178497151484317
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,2,d5rb4r0r0v5s739q280g,,Research_cogburn,156,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.8834228515625,0.02998480033162913,0.9057591623036649,0.9700151996683709,0.09424083769633508,0.02998480033162913,0.02998480033162913,0.9057591623036649,,,-0.8757743619720358,0.9796142578125,0.9789968218875225,0.9842931937172775,0.33893808307866874


==> reproducibility/data/results_ibm_fez_cousins_20260125T142830Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:29:01+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5r2h8oh0i0s73er25qg,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49267578125,0.4519326065411298,0.02550529355149182,0.02576808721506442,0.46968238691049086,0.9523971754212092,0.9360753221010902,0.04571703561116458,0.9534852989758839,0.9546037856913699,0.8903582864899257,0.5087890625,0.5069375619425174,0.5105871029836381,0.6944700851358107
2026-01-25T14:29:01+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5r2h8oh0i0s73er25qg,,Research_cogburn,156,96.0,36.0,373.0,66.0,140.0,127.0,66.0,35.0,5.0,0.511962890625,0.1764425369575584,0.28414207103551775,0.31139723414401527,0.2111055527763882,0.9175608011444921,0.3648068669527897,0.5857928964482241,0.9544110634239389,0.9547440386860094,-0.2209860294954344,0.5029296875,0.4978540772532189,0.5082541270635318,0.03559610206384793
2026-01-25T14:29:01+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5r2h8oh0i0s73er25qg,,Research_cogburn,156,139.0,60.0,465.0,92.0,158.0,178.0,92.0,35.0,2.0,0.510986328125,0.3516483516483517,0.16425361957064402,0.2546583850931677,0.4578132800798802,0.9442785475394171,0.5938843764930721,0.27209186220668996,0.9676381589425068,0.9693459810284573,0.32179251428638217,0.5751953125,0.570473005255614,0.5801298052920619,0.07748163821036531


==> reproducibility/data/results_ibm_fez_cousins_20260125T142902Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:29:30+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5r2hggr0v5s739pooog,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.50048828125,0.46146341463414636,0.022482893450635387,0.02975609756097561,0.45161290322580644,0.9532621951219512,0.937560975609756,0.04105571847507331,0.954308943089431,0.9528185076572174,0.8965052571346828,0.52685546875,0.5195121951219512,0.5342130987292277,0.7075708593717882
2026-01-25T14:29:30+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5r2hggr0v5s739pooog,,Research_cogburn,156,78.0,29.0,352.0,61.0,130.0,123.0,61.0,35.0,3.0,0.477294921875,0.40358056265984654,0.06492293320878094,0.08951406649616368,0.4217655301261093,0.9469629156010231,0.8235294117647058,0.13591779542269966,0.9551918158567776,0.9530126109294722,0.6876116163420062,0.506103515625,0.5140664961636828,0.4988323213451658,0.3756537528657449
2026-01-25T14:29:30+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5r2hggr0v5s739pooog,,Research_cogburn,156,142.0,62.0,480.0,101.0,152.0,191.0,101.0,35.0,1.0,0.4716796875,0.39285714285714285,0.0854898336414048,0.17236024844720496,0.48937153419593343,0.9473990683229814,0.7049689440993789,0.1534195933456562,0.9635610766045547,0.9636167590881085,0.5515493507537228,0.54345703125,0.5320910973084886,0.5536044362292052,0.23887989215021993


==> reproducibility/data/results_ibm_fez_cousins_20260125T142930Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:30:02+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5r2ho0r0v5s739pop10,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49462890625,0.4506416584402764,0.016908212560386472,0.03899308983218164,0.4821256038647343,0.9507650542941757,0.9047384007897334,0.026570048309178744,0.9538334978611384,0.9558132045088568,0.8781683524805547,0.524169921875,0.527147087857848,0.521256038647343,0.6817398192590803
2026-01-25T14:30:02+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5r2ho0r0v5s739pop10,,Research_cogburn,156,75.0,29.0,346.0,58.0,132.0,120.0,58.0,35.0,1.0,0.50439453125,0.44240077444336884,0.14482758620689656,0.1868344627299129,0.4832512315270936,0.9534426427879961,0.7100677637947725,0.22167487684729065,0.9696676347208778,0.9695894909688011,0.4883928869474819,0.532470703125,0.5392061955469506,0.5256157635467981,0.18065946803002814
2026-01-25T14:30:02+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5r2ho0r0v5s739pop10,,Research_cogburn,156,131.0,59.0,472.0,95.0,155.0,184.0,95.0,35.0,3.0,0.552001953125,0.4157452454666077,0.12370572207084468,0.22954444935869084,0.5138964577656676,0.9502985404688191,0.6417514374170721,0.2098092643051771,0.9708683473389355,0.9701725703905542,0.431942173111895,0.60400390625,0.599734630694383,0.6092643051771117,0.14068198995882103


==> reproducibility/data/results_ibm_fez_cousins_20260125T143315Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:34:41+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5r2jfhdgvjs73ddheog,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.504150390625,0.47409200968523,0.019202363367799114,0.043099273607748186,0.4810438207779419,0.9553268765133173,0.9205811138014528,0.03545051698670606,0.9576432606941082,0.9558838010832102,0.8851305968147467,0.53369140625,0.5433414043583535,0.5238798621368784,0.6877103190108814
2026-01-25T14:34:41+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5r2jfhdgvjs73ddheog,,Research_cogburn,156,96.0,36.0,373.0,66.0,140.0,127.0,66.0,35.0,5.0,0.516357421875,0.12198581560283688,0.3740535083291267,0.37777777777777777,0.13579000504795558,0.9115839243498818,0.25295508274231676,0.7117617364967188,0.9554925137903861,0.9572606427730102,-0.45880665375440205,0.513427734375,0.5059101654846335,0.5214538112064614,0.1578193588848305
2026-01-25T14:34:41+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5r2jfhdgvjs73ddheog,,Research_cogburn,156,139.0,60.0,465.0,92.0,158.0,178.0,92.0,35.0,2.0,0.493896484375,0.38260009886307467,0.1736613603473227,0.26495304003954523,0.45634346357935357,0.946521255561048,0.5773603559070687,0.2725518572117704,0.9711319822046465,0.9698343785174465,0.3048084986952983,0.588134765625,0.5912011863568957,0.5851423058369513,0.06982415803395683


==> reproducibility/data/results_ibm_fez_cousins_20260125T143442Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:35:13+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5r2k5gh0i0s73er293g,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.501708984375,0.46374695863746956,0.0171484566389025,0.054501216545012166,0.5080842724154826,0.9531630170316302,0.9046228710462287,0.03135717785399314,0.9563990267639902,0.9580271108933529,0.8732656931922356,0.548828125,0.5313868613138686,0.5663890249877511,0.6692183119897029
2026-01-25T14:35:13+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5r2k5gh0i0s73er293g,,Research_cogburn,156,78.0,29.0,352.0,61.0,130.0,123.0,61.0,35.0,3.0,0.492431640625,0.4253842340109073,0.07647907647907648,0.1065939514129896,0.48388648388648386,0.9508862171541894,0.8150718889439762,0.13564213564213565,0.9599405057015368,0.9612634279300948,0.6794297533018405,0.53857421875,0.5309866137828458,0.5459355459355459,0.3666063641724175
2026-01-25T14:35:13+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5r2k5gh0i0s73er293g,,Research_cogburn,156,142.0,62.0,480.0,101.0,152.0,191.0,101.0,35.0,1.0,0.485595703125,0.37506284565108094,0.09112482202183199,0.1895424836601307,0.4950166112956811,0.9447272498743087,0.6666666666666666,0.1589938300901756,0.9632646220881516,0.965859832305015,0.5076728365764911,0.545166015625,0.543489190548014,0.546748932130992,0.2031157461354814


==> reproducibility/data/results_ibm_fez_cousins_20260125T143514Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:35:50+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5r2kdoh0i0s73er29dg,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.494384765625,0.47358024691358025,0.012554321583775953,0.05283950617283951,0.49299855142443266,0.9544753086419753,0.8977777777777778,0.028488652824722356,0.9582551440329217,0.9556735876388218,0.8692891249530554,0.53369140625,0.5323456790123456,0.5350072428778367,0.6652116228944664
2026-01-25T14:35:50+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5r2kdoh0i0s73er29dg,,Research_cogburn,156,75.0,29.0,346.0,58.0,132.0,120.0,58.0,35.0,1.0,0.51171875,0.46708015267175573,0.163,0.1875,0.4865,0.9561665076335878,0.7108778625954199,0.256,0.9725190839694656,0.9725000000000001,0.45487786259541985,0.5439453125,0.5400763358778626,0.548,0.1549687008922627
2026-01-25T14:35:50+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5r2kdoh0i0s73er29dg,,Research_cogburn,156,131.0,59.0,472.0,95.0,155.0,184.0,95.0,35.0,3.0,0.554931640625,0.4069511658600968,0.1113549094898519,0.24065112186537616,0.5282501371365881,0.9491586009678838,0.6326440827100748,0.185957213384531,0.9702595688517378,0.9701225086853172,0.4466868693255438,0.61767578125,0.6132864056313242,0.6231486560614372,0.15250847722354272


==> reproducibility/data/results_ibm_fez_cousins_20260125T145300Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.5,0.462890625,0.01904296875,0.04345703125,0.47509765625,0.952301025390625,0.90869140625,0.03759765625,0.9552083333333333,0.95595703125,0.87109375,0.52783203125,0.52490234375,0.53076171875,0.6619231631859666
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,31.0,10.0,269.0,40.0,110.0,83.0,40.0,35.0,1.0,0.488525390625,0.47126436781609193,0.044391408114558474,0.04247876061969016,0.45727923627684963,0.9552723638180909,0.9220389805097451,0.08782816229116945,0.9574879227053138,0.9557358790771677,0.8342108182185757,0.551025390625,0.553223388305847,0.548926014319809,0.5874790420352344
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,34.0,11.0,274.0,41.0,112.0,84.0,41.0,35.0,2.0,0.507080078125,0.45064997592681755,0.05349182763744428,0.07173808377467501,0.4497275879148093,0.9537493981704381,0.8695233509870005,0.10351659237246162,0.9593644679826673,0.9560178306092125,0.7660067586145389,0.53564453125,0.5469427058257101,0.5240217929668153,0.47986111931134334
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,49.0,19.0,303.0,51.0,116.0,99.0,51.0,35.0,2.0,0.50390625,0.4418604651162791,0.04478346456692913,0.08381782945736434,0.4552165354330709,0.9505813953488372,0.8367248062015504,0.08218503937007875,0.958171834625323,0.9563320209973754,0.7545397668314717,0.552978515625,0.560077519379845,0.5457677165354331,0.46905040742293835
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,63.0,26.0,337.0,60.0,122.0,118.0,60.0,35.0,2.0,0.489501953125,0.42094763092269327,0.06121472979435677,0.09675810473815462,0.4261119081779053,0.9483167082294265,0.8194513715710723,0.12769010043041606,0.9569077306733166,0.9539933046389286,0.6917612711406562,0.530029296875,0.5401496259351621,0.5203252032520326,0.3819167736479848
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,96.0,36.0,373.0,66.0,140.0,127.0,66.0,35.0,5.0,0.556640625,0.09385964912280702,0.3794052863436123,0.39342105263157895,0.10958149779735683,0.9064692982456141,0.19035087719298247,0.7593612334801763,0.9542105263157894,0.9541483113069016,-0.5690103562871938,0.502197265625,0.5035087719298246,0.5005506607929515,0.24664673261823541
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,93.0,40.0,393.0,73.0,139.0,144.0,73.0,35.0,2.0,0.512451171875,0.41543592186755596,0.13670505758637957,0.20438303954263934,0.49774661992989483,0.950273939971415,0.66793711291091,0.20681021532298446,0.9690963951087819,0.9701552328492739,0.46112689758792547,0.529052734375,0.531681753215817,0.5262894341512269,0.1622002099003507
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,122.0,55.0,432.0,87.0,138.0,171.0,87.0,35.0,1.0,0.51318359375,0.3725023786869648,0.1464393179538616,0.20123691722169362,0.4528585757271815,0.9454686013320648,0.6579448144624167,0.23319959879638916,0.9646368537900408,0.96613172851889,0.4247452156660275,0.515869140625,0.5080875356803045,0.5240722166499499,0.13606191913903784
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,120.0,51.0,437.0,87.0,145.0,168.0,87.0,35.0,2.0,0.495849609375,0.4032496307237814,0.15786924939467312,0.24519940915805022,0.48668280871670705,0.9501784835056623,0.62136878385032,0.2430992736077482,0.9720991301493516,0.9713640032284101,0.3782695102425718,0.623291015625,0.6282619399310685,0.6184019370460049,0.10812204480622943
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5r2t5or0v5s739pp4ug,,Research_cogburn,156,139.0,60.0,465.0,92.0,158.0,178.0,92.0,35.0,2.0,0.49560546875,0.33645320197044337,0.18393030009680542,0.2482758620689655,0.4085188770571152,0.9412561576354679,0.5729064039408867,0.31752178121974833,0.9658128078817735,0.9658276863504357,0.2553846227211383,0.568603515625,0.5788177339901478,0.558567279767667,0.048189439220219066


==> reproducibility/data/results_ibm_fez_cousins_20260125T145432Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.510498046875,0.43567670970827355,0.018453865336658354,0.04782400765184122,0.49226932668329176,0.9506814921090387,0.9062649450023912,0.034912718204488775,0.953642595249482,0.9577057356608478,0.8713522267979024,0.5361328125,0.5260640841702535,0.5466334164588529,0.6627588609785455
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,25.0,7.0,260.0,37.0,109.0,77.0,37.0,35.0,2.0,0.48095703125,0.534517766497462,0.07196613358419568,0.08020304568527918,0.5432737535277516,0.9627538071065991,0.8746192893401015,0.10818438381937912,0.9686294416243655,0.9689871433051114,0.7664349055207224,0.574462890625,0.5741116751269035,0.5747883349012229,0.4798798921655926
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,34.0,13.0,276.0,43.0,111.0,86.0,43.0,35.0,1.0,0.503662109375,0.43480368395540475,0.06345302508607968,0.0756180319922443,0.4485981308411215,0.9511027629665535,0.8492486669898206,0.1146089522872602,0.957893036031669,0.9565502541400229,0.7346397147025604,0.550537109375,0.5627726611730489,0.5381210034431874,0.43626789208808514
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,43.0,18.0,320.0,57.0,117.0,110.0,57.0,35.0,1.0,0.505615234375,0.42105263157894735,0.037530864197530864,0.07436021245774987,0.4696296296296296,0.9481228874939642,0.8556253017865766,0.07753086419753086,0.9542893932077899,0.9557860082304527,0.7780944375890457,0.5556640625,0.55866731047803,0.5525925925925926,0.5019275918732388
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,56.0,26.0,330.0,59.0,120.0,114.0,59.0,35.0,2.0,0.49365234375,0.4856577645895153,0.05737704918032787,0.142433234421365,0.5766634522661523,0.957591493570722,0.768051434223541,0.09016393442622951,0.9702274975272008,0.9708775313404051,0.6778874997973116,0.62548828125,0.619188921859545,0.6316297010607522,0.37660423973689694
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,78.0,29.0,352.0,61.0,130.0,123.0,61.0,35.0,3.0,0.465576171875,0.4404824331410593,0.09045226130653267,0.09858416360776089,0.4440383736866149,0.9516583639223912,0.8201363398007341,0.17679305619004113,0.960426498863835,0.9601644586569209,0.6433432836106929,0.549072265625,0.5411641321447299,0.5559616263133851,0.32221935842046184
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,110.0,46.0,426.0,81.0,151.0,156.0,81.0,35.0,3.0,0.475341796875,0.44273240883410375,0.068869241507678,0.10683102208525937,0.46579804560260585,0.950661273754494,0.8012326656394453,0.1414611447184737,0.9606231809621641,0.9593299208934389,0.6597715209209716,0.565673828125,0.5654853620955316,0.5658445788738948,0.3436553811215084
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,120.0,46.0,436.0,80.0,156.0,163.0,80.0,35.0,2.0,0.480224609375,0.45246568378240976,0.10568341944574917,0.15709201830198272,0.48896195396899955,0.952783426537875,0.7320793085917641,0.17660873649600753,0.967497034400949,0.9668075778925942,0.5554705720957566,0.565673828125,0.5693950177935944,0.5622357914513856,0.2384698920312266
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,128.0,55.0,449.0,89.0,149.0,174.0,89.0,35.0,2.0,0.499267578125,0.4068459657701711,0.15650901999024866,0.20488997555012226,0.47245246221355436,0.9482579462102689,0.6635696821515893,0.24670892247684056,0.967237163814181,0.9691857630424182,0.4168607596747487,0.55908203125,0.5550122249388753,0.5631399317406144,0.13049942630039552
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5r2tt0r0v5s739pp5l0,,Research_cogburn,156,142.0,62.0,480.0,101.0,152.0,191.0,101.0,35.0,1.0,0.48291015625,0.358948432760364,0.09584513692162418,0.1916076845298281,0.47875354107648727,0.9429347826086957,0.6632962588473206,0.17516525023607177,0.9615773508594541,0.9643059490084984,0.4881310086112488,0.537109375,0.5242669362992922,0.5491029272898962,0.18576815982521527


==> reproducibility/data/results_ibm_fez_cousins_k16_n16_sparse_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.500732421875,0.45051194539249145,0.022493887530562348,0.05265724037055095,0.4860635696821516,0.953102145294978,0.9000487567040468,0.03863080684596577,0.9566390378677068,0.9570334148329259,0.8614179498580811,0.539794921875,0.5353486104339347,0.5442542787286063,0.6448160040757008
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,30.0,11.0,271.0,42.0,109.0,84.0,42.0,35.0,1.0,0.518798828125,0.4583529411764706,0.0426179604261796,0.059294117647058824,0.47691527143581935,0.9534705882352941,0.8898823529411765,0.0852359208523592,0.9577098039215686,0.9581938102486048,0.8046464320888173,0.557373046875,0.5557647058823529,0.5591070522577372,0.5381593077785443
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,27.0,9.0,276.0,43.0,111.0,86.0,43.0,35.0,1.0,0.48583984375,0.45025125628140705,0.043209876543209874,0.05527638190954774,0.4406457739791073,0.9510050251256281,0.8854271356783919,0.09116809116809117,0.9553768844221107,0.9533713200379866,0.7942590445103007,0.536376953125,0.5432160804020101,0.5299145299145299,0.5225595344196532
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,61.0,24.0,326.0,54.0,127.0,108.0,54.0,35.0,2.0,0.4970703125,0.4076620825147348,0.05825242718446602,0.0893909626719057,0.4432038834951456,0.9477529469548134,0.8276031434184676,0.11844660194174757,0.9557629338572363,0.9546925566343043,0.70915654147672,0.5517578125,0.5446954813359528,0.5587378640776699,0.4039494786762599
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,66.0,26.0,345.0,62.0,126.0,119.0,62.0,35.0,3.0,0.515869140625,0.5059157595835305,0.05799293998991427,0.11926171320397538,0.5834594049420071,0.9598615712257454,0.8116422148603881,0.09379727685325265,0.9697428616501024,0.9709531013615735,0.7178449380071354,0.60400390625,0.5882631329862754,0.6207766011094301,0.4188076401130194
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,71.0,28.0,360.0,64.0,129.0,129.0,64.0,35.0,3.0,0.479248046875,0.4814060112073357,0.11017346460384435,0.17575140091696384,0.549929676511955,0.956316861946001,0.7279673968415691,0.15705578996718236,0.9715401596196297,0.9709642131583059,0.5709116068743867,0.59814453125,0.5990830361691288,0.5972808251289264,0.2547972315779091
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,122.0,46.0,415.0,76.0,147.0,154.0,76.0,35.0,3.0,0.517822265625,0.32531824611032534,0.09012658227848101,0.1504007543611504,0.37063291139240506,0.9347595473833098,0.6845827439886846,0.17012658227848101,0.9514380009429515,0.9503459915611814,0.5144561617102036,0.514404296875,0.5101367279585102,0.5189873417721519,0.20538024480515904
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,109.0,44.0,406.0,76.0,145.0,146.0,76.0,35.0,4.0,0.505615234375,0.31916948334138096,0.13185185185185186,0.20280057943022695,0.3802469135802469,0.9361721390632545,0.6079188797682279,0.24888888888888888,0.9580556896829232,0.95680658436214,0.359029990879339,0.5302734375,0.5321100917431193,0.528395061728395,0.09728495455689522
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,143.0,62.0,475.0,97.0,154.0,187.0,97.0,35.0,2.0,0.548828125,0.36165480427046265,0.12878787878787878,0.22197508896797152,0.4588744588744589,0.9432273131672597,0.6245551601423488,0.21266233766233766,0.9644721233689207,0.9660173160173161,0.41189282248001113,0.57568359375,0.572508896797153,0.5795454545454546,0.12831952647089537
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,3,d5r2ungr0v5s739pp6g0,,Research_cogburn,156,139.0,53.0,480.0,88.0,178.0,175.0,88.0,35.0,4.0,0.501953125,0.3720817120622568,0.15098039215686274,0.2135214007782101,0.4598039215686274,0.944461332684825,0.6293774319066148,0.24754901960784315,0.9654669260700389,0.9679738562091503,0.3818284122987716,0.556640625,0.5350194552529183,0.5784313725490197,0.10977007450930802


==> reproducibility/data/results_ibm_fez_cousins_k16_n16_sparse_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.493896484375,0.4607019278299555,0.018330921369995177,0.04201680672268908,0.477086348287506,0.9530400395452299,0.9184379634206624,0.03280270139893873,0.9553468446202011,0.9555877150667309,0.8856352620217237,0.528564453125,0.5234799802273851,0.5335262904003859,0.6906969852363296
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,25.0,7.0,260.0,37.0,109.0,77.0,37.0,35.0,2.0,0.490966796875,0.5082048731974143,0.0618705035971223,0.09149676777722526,0.5323741007194245,0.959970164097464,0.8582794629537543,0.09688249400479616,0.9667495441737112,0.9662350119904076,0.7613969689489581,0.57763671875,0.5808055693684734,0.5745803357314149,0.4748126812959679
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,34.0,13.0,276.0,43.0,111.0,85.0,43.0,35.0,2.0,0.513916015625,0.5163895486935867,0.029633350075339026,0.0840855106888361,0.569060773480663,0.9602434679334917,0.855581947743468,0.052737317930688095,0.9672209026128266,0.9677883810480495,0.8028446298127798,0.5888671875,0.5885985748218527,0.5891511803114013,0.5455822558612801
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,54.0,24.0,322.0,57.0,118.0,110.0,57.0,35.0,2.0,0.5087890625,0.41794625719769674,0.032803180914512925,0.06621880998080615,0.44731610337972166,0.9472768714011517,0.8622840690978887,0.07852882703777336,0.952943058221369,0.9538436050364478,0.7837552420601153,0.5380859375,0.5422264875239923,0.5337972166998012,0.5093191144174388
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,69.0,28.0,353.0,64.0,125.0,128.0,64.0,35.0,1.0,0.476318359375,0.4807790876473603,0.1407925407925408,0.15633008713480268,0.4932400932400932,0.9572655048692978,0.7565351101998975,0.2358974358974359,0.9706475311805909,0.9703496503496504,0.5206376743024617,0.6181640625,0.6191696565863659,0.6172494172494173,0.2050962049673917
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,59.0,23.0,334.0,57.0,129.0,112.0,57.0,35.0,1.0,0.54736328125,0.38670829616413915,0.0749730312837109,0.17305976806422838,0.5080906148867314,0.9455006690454951,0.6810883140053524,0.13969795037756202,0.9631281593815046,0.9643653362099963,0.5413903636277904,0.565673828125,0.552185548617306,0.581984897518878,0.2296971247954167
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,88.0,35.0,373.0,65.0,141.0,127.0,65.0,35.0,5.0,0.49609375,0.5167322834645669,0.15455426356589147,0.1437007874015748,0.5203488372093024,0.961060531496063,0.7874015748031497,0.22965116279069767,0.9726377952755907,0.9744186046511629,0.557750412012452,0.614501953125,0.593011811023622,0.6356589147286822,0.23785122576753437
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,126.0,51.0,432.0,85.0,142.0,167.0,85.0,35.0,3.0,0.496337890625,0.4717166748647319,0.11391177896267571,0.13330054107230693,0.493456131846825,0.9551463354648304,0.7757009345794392,0.18225884634028114,0.9671093621905231,0.967652286314429,0.5934420882391581,0.56103515625,0.5755041810132808,0.5467765390208434,0.2722841377770428
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,146.0,59.0,495.0,99.0,166.0,192.0,99.0,35.0,3.0,0.54345703125,0.33647798742138363,0.10748663101604278,0.2969451931716083,0.5074866310160427,0.9419362084456424,0.5300988319856245,0.17058823529411765,0.9693920335429771,0.9681283422459894,0.3595105966915068,0.564453125,0.568733153638814,0.5593582887700534,0.10460527130913469
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,4,d5r2vghdgvjs73ddhqo0,,Research_cogburn,156,174.0,68.0,513.0,100.0,178.0,193.0,100.0,35.0,7.0,0.529052734375,0.33317951084448544,0.16226023846552617,0.18412551915089986,0.37532400207361327,0.9370962159667744,0.6271342870327642,0.2965266977708657,0.9577603445623751,0.9587350959046137,0.3306075892618985,0.5205078125,0.5233041070604523,0.5173665111456713,0.08051563463453194


==> reproducibility/data/results_ibm_fez_cousins_n16_sparse_k16_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-26T00:08:40+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.50537109375,0.49227053140096616,0.021224086870681145,0.036231884057971016,0.5078973346495558,0.957427536231884,0.9328502415458937,0.039486673247778874,0.9590660225442835,0.959098387627509,0.8933635682981148,0.531494140625,0.5289855072463768,0.5340572556762093,0.7015806722127489
2026-01-26T00:08:40+00:00,ibm_fez,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,25.0,8.0,271.0,42.0,108.0,85.0,42.0,35.0,1.0,0.4970703125,0.5147347740667977,0.04757281553398058,0.047151277013752456,0.5189320388349514,0.9585891453831041,0.912573673870334,0.0762135922330097,0.9616568434839554,0.9633656957928804,0.8363600816373242,0.5380859375,0.5196463654223968,0.5563106796116505,0.5916696580541515
2026-01-26T00:08:40+00:00,ibm_fez,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,32.0,12.0,292.0,49.0,110.0,96.0,49.0,35.0,2.0,0.5244140625,0.36778398510242083,0.05646817248459959,0.09217877094972067,0.4235112936344969,0.9395949720670391,0.7914338919925512,0.12268993839835729,0.9494723774053384,0.9515058179329227,0.6687439535941939,0.53857421875,0.5190875232774674,0.5600616016427105,0.35514323342409626
2026-01-26T00:08:40+00:00,ibm_fez,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,48.0,19.0,303.0,49.0,118.0,100.0,49.0,35.0,1.0,0.494140625,0.4540513833992095,0.04005791505791506,0.046442687747035576,0.48166023166023164,0.9529088438735178,0.8997035573122529,0.07722007722007722,0.9564558629776023,0.9577863577863578,0.8224834800921758,0.50537109375,0.4980237154150198,0.5125482625482626,0.5685616816858452
2026-01-26T00:08:40+00:00,ibm_fez,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,65.0,23.0,322.0,53.0,124.0,106.0,53.0,35.0,4.0,0.49560546875,0.4492610837438424,0.036786060019361085,0.04876847290640394,0.45450145208131654,0.9520012315270936,0.9039408866995073,0.0803484995159729,0.9552052545155993,0.9533720555017747,0.8235923871835344,0.501220703125,0.5039408866995074,0.4985479186834463,0.5699612017895845
2026-01-26T00:08:41+00:00,ibm_fez,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,75.0,29.0,346.0,58.0,132.0,120.0,58.0,35.0,1.0,0.504150390625,0.4576271186440678,0.11669128508124077,0.1414043583535109,0.4751354012801576,0.9530266343825666,0.7544794188861985,0.21418020679468242,0.9662631154156577,0.9655670441490234,0.5402992120915161,0.510498046875,0.5138014527845036,0.5071393402264894,0.22250347547793428
2026-01-26T00:08:41+00:00,ibm_fez,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,79.0,32.0,381.0,68.0,139.0,135.0,68.0,35.0,4.0,0.49560546875,0.503448275862069,0.09196515004840271,0.12463054187192119,0.5309777347531461,0.958128078817734,0.7931034482758621,0.15150048402710553,0.9691297208538588,0.969215876089061,0.6416029642487566,0.604736328125,0.5921182266009852,0.617134559535334,0.3233013353457816
2026-01-26T00:08:41+00:00,ibm_fez,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,90.0,35.0,375.0,67.0,142.0,130.0,67.0,35.0,1.0,0.522705078125,0.422232601588043,0.07621483375959079,0.11816907986921998,0.4629156010230179,0.9481842596917329,0.7748715553479683,0.1462915601023018,0.9597384399813171,0.9605797101449275,0.6285799952456664,0.5390625,0.5441382531527323,0.5335038363171356,0.3093870963194104
2026-01-26T00:08:41+00:00,ibm_fez,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,127.0,50.0,443.0,86.0,153.0,167.0,86.0,35.0,2.0,0.510986328125,0.4013377926421405,0.11932101847229157,0.1285236502627807,0.39940089865202194,0.9461299569995223,0.7419971333014811,0.21717423864203694,0.959738811912725,0.9582293226826427,0.5248228946594442,0.509521484375,0.4992833253702819,0.5202196704942587,0.20927964980728703
2026-01-26T00:08:41+00:00,ibm_fez,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5rb0u0h0i0s73erbh6g,,Research_cogburn,156,131.0,59.0,472.0,95.0,155.0,184.0,95.0,35.0,3.0,0.5537109375,0.36419753086419754,0.11159737417943107,0.21781305114638447,0.4666301969365427,0.9431492504409171,0.6397707231040565,0.1963894967177243,0.9633744855967078,0.9646243617797229,0.44338122638633215,0.54296875,0.5471781305114638,0.537746170678337,0.1492172781287523


==> reproducibility/data/results_ibm_fez_pilot_20260125T142517Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48681640625,0.9338014042126379,0.0390104662226451,0.06619859578736209,0.9609895337773549,0.9338014042126379,0.9338014042126379,0.0390104662226451,,,0.8947909379899928,0.98193359375,0.9804413239719157,0.9833491912464319,0.704984154211322
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_no_swap,no_swap,1,1,0.5,,0,0,4096,3,0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.528076171875,0.044382801664355064,0.9451629591308847,0.955617198335645,0.05483704086911537,0.044382801664355064,0.044382801664355064,0.9451629591308847,,,-0.9007801574665296,0.97900390625,0.9787332408691632,0.9793067770305225,0.714243350907745
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,0,0,4096,3,0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.493896484375,0.939693524468611,0.035214664737095995,0.06030647553138903,0.964785335262904,0.939693524468611,0.939693524468611,0.035214664737095995,,,0.904478859731515,0.51220703125,0.037567968363816116,0.975397973950796,0.7254396891686286
2026-01-25T14:25:34+00:00,ibm_fez,n=4_dense_protocol,protocol,4,1111,0.5,,0,0,4096,3,0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,62.0,22.0,153.0,30.0,50.0,58.0,30.0,11.0,4.0,0.482421875,0.7697368421052632,0.026415094339622643,0.027327935222672066,0.8264150943396227,0.9025809716599191,0.9025809716599191,0.07983490566037736,,,0.8227460659995417,0.901123046875,0.8937246963562753,0.9080188679245284,0.5688088645952857
2026-01-25T14:25:34+00:00,ibm_fez,n=4_sparse_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.49169921875,0.8947368421052632,0.05811719500480307,0.07298907646474677,0.9159462055715658,0.9724428997020853,0.9220456802383317,0.06051873198847262,0.98924197285667,0.9913544668587897,0.8615269482498591,0.918212890625,0.9160873882820258,0.920268972142171,0.6376011490796473


==> reproducibility/data/results_ibm_fez_scaling_20260125T142618Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:27:00+00:00,ibm_fez,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2g99dgvjs73ddhb80,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49755859375,0.4813542688910697,0.016034985422740525,0.02551521099116781,0.47278911564625853,0.9550723748773307,0.9435721295387635,0.03595724003887269,0.9558390578999021,0.9554907677356659,0.9076148894998908,0.527587890625,0.5417075564278705,0.5136054421768708,0.7315028271693769
2026-01-25T14:27:00+00:00,ibm_fez,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2g99dgvjs73ddhb80,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.48876953125,0.44655344655344653,0.021012416427889206,0.03296703296703297,0.4723018147086915,0.9520167332667333,0.9300699300699301,0.03581661891117478,0.9534798534798535,0.9552371856096786,0.8942533111587553,0.510498046875,0.49600399600399603,0.5243553008595988,0.7052677880249858
2026-01-25T14:27:00+00:00,ibm_fez,n=16_sparse_rep2_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2g99dgvjs73ddhb80,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.500244140625,0.4743777452415813,0.015144113336590131,0.02244997559785261,0.4802149487054226,0.95384943875061,0.9409468033186921,0.03224230581338544,0.9547096144460715,0.9556424035173426,0.9087044975053067,0.5166015625,0.5212298682284041,0.5119687347337567,0.7348745339809216
2026-01-25T14:27:00+00:00,ibm_fez,n=16_half_rep0_protocol,protocol,16,0001110101010110,0.5,,0,0,4096,3,0,d5r2g99dgvjs73ddhb80,,Research_cogburn,156,114.0,49.0,434.0,90.0,130.0,177.0,90.0,35.0,2.0,0.481689453125,0.20324379118094274,0.02166745171926519,0.04257475924987329,0.3174752708431465,0.8366700456158134,0.6946908261530664,0.19488930758360812,0.9786492650785605,0.9809821008007537,0.49980151856945826,0.532470703125,0.5291434363912824,0.5355628827131418,0.19546830205278054
2026-01-25T14:27:00+00:00,ibm_fez,n=16_half_rep1_protocol,protocol,16,0010110101111000,0.5,,0,0,4096,3,0,d5r2g99dgvjs73ddhb80,,Research_cogburn,156,115.0,45.0,427.0,83.0,144.0,163.0,83.0,35.0,2.0,0.494873046875,0.17513566847557968,0.016916384726921217,0.021706956092747903,0.22426292895118416,0.8440429205722744,0.7333497779970399,0.2277670372160464,0.9547360631475086,0.9525737071048817,0.5055827407809936,0.317138671875,0.28860384805130734,0.34509424842919284,0.21870143334214884
2026-01-25T14:27:00+00:00,ibm_fez,n=16_half_rep2_protocol,protocol,16,0000010101101111,0.5,,0,0,4096,3,0,d5r2g99dgvjs73ddhb80,,Research_cogburn,156,117.0,42.0,447.0,85.0,156.0,167.0,85.0,35.0,4.0,0.48779296875,0.23823823823823823,0.023355576739752144,0.04954954954954955,0.3069590085795996,0.8358983983983984,0.6971971971971972,0.20084604385128693,0.9745995995995996,0.9724737845567206,0.49635115334591023,0.4609375,0.461961961961962,0.4599618684461392,0.1932064437740782


==> reproducibility/data/results_ibm_fez_scaling_20260125T144201Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T14:44:42+00:00,ibm_fez,n=1_sparse_rep0_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48193359375,0.9437689969604863,0.04005655042412818,0.05623100303951368,0.9599434495758719,0.9437689969604863,0.9437689969604863,0.04005655042412818,,,0.9037124465363582,0.9755859375,0.9721377912867275,0.9787935909519322,0.7221148316243219
2026-01-25T14:44:42+00:00,ibm_fez,n=1_sparse_rep1_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.475341796875,0.9512069851052902,0.04094927873429502,0.04879301489470981,0.959050721265705,0.9512069851052902,0.9512069851052902,0.04094927873429502,,,0.9102577063709952,0.977783203125,0.975346687211094,0.9799906933457422,0.7349090861694958
2026-01-25T14:44:42+00:00,ibm_fez,n=1_sparse_rep2_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48193359375,0.9452887537993921,0.03817153628652215,0.0547112462006079,0.9618284637134779,0.9452887537993921,0.9452887537993921,0.03817153628652215,,,0.90711721751287,0.9765625,0.9756838905775076,0.9773798303487277,0.7295862111796119
2026-01-25T14:44:42+00:00,ibm_fez,n=1_half_rep0_protocol,protocol,1,0,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.4931640625,0.9841584158415841,0.9841040462427746,0.9841584158415841,0.9841040462427746,0.9841584158415841,,,0.9841584158415841,0.9841040462427746,,0.97216796875,0.9683168316831683,0.9759152215799615,0.0
2026-01-25T14:44:42+00:00,ibm_fez,n=1_half_rep1_protocol,protocol,1,0,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.4794921875,0.9842158859470469,0.9863977485928705,0.9842158859470469,0.9863977485928705,0.9842158859470469,,,0.9842158859470469,0.9863977485928705,,0.975830078125,0.9765784114052953,0.975140712945591,0.0
2026-01-25T14:44:42+00:00,ibm_fez,n=1_half_rep2_protocol,protocol,1,0,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.48974609375,0.9810568295114656,0.9880382775119617,0.9810568295114656,0.9880382775119617,0.9810568295114656,,,0.9810568295114656,0.9880382775119617,,0.974365234375,0.9725822532402791,0.9760765550239234,0.0
2026-01-25T14:44:42+00:00,ibm_fez,n=1_dense_no_swap,no_swap,1,1,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.51318359375,0.039961941008563276,0.954864593781344,0.9600380589914367,0.04513540621865597,0.039961941008563276,0.039961941008563276,0.954864593781344,,,-0.9149026527727807,0.979248046875,0.9795432921027593,0.9789368104312939,0.7459476152007971
2026-01-25T14:44:42+00:00,ibm_fez,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.492919921875,0.9435364041604755,0.04525758305247954,0.05646359583952452,0.9547424169475205,0.9435364041604755,0.9435364041604755,0.04525758305247954,,,0.898278821107996,0.512451171875,0.04309063893016345,0.9687048627828599,0.710350756831505
2026-01-25T14:44:42+00:00,ibm_fez,n=2_sparse_rep0_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.4970703125,0.93713163064833,0.04174757281553398,0.0550098231827112,0.9480582524271844,0.968320235756385,0.9444990176817288,0.04174757281553398,0.9921414538310412,0.9898058252427184,0.9027514448661949,0.967041015625,0.9651277013752456,0.9689320388349515,0.7201272211815374
2026-01-25T14:44:42+00:00,ibm_fez,n=2_sparse_rep1_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.487548828125,0.9404106159238859,0.037160552644116246,0.05057586379569354,0.955216769890424,0.9699549323985979,0.9489233850776164,0.03763696998570748,0.9909864797195793,0.9923773225345403,0.9112864150919089,0.9677734375,0.9604406609914873,0.9747498808956646,0.7386482798505973
2026-01-25T14:44:42+00:00,ibm_fez,n=2_sparse_rep2_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.49462890625,0.9299111549851925,0.04251207729468599,0.06268509378084897,0.951207729468599,0.9647087857847976,0.9368213228035538,0.043478260869565216,0.9925962487660415,0.993719806763285,0.8933430619339886,0.9677734375,0.9664363277393879,0.9690821256038648,0.7008434584574508
2026-01-25T14:44:42+00:00,ibm_fez,n=2_half_rep0_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.47216796875,0.9364012409513961,0.03145235892691952,0.05480868665977249,0.9592969472710453,0.96794208893485,0.9446742502585316,0.03145235892691952,0.9912099276111686,0.9907493061979649,0.913221891331612,0.9638671875,0.9591520165460186,0.9680851063829787,0.743834133766569
2026-01-25T14:44:42+00:00,ibm_fez,n=2_half_rep1_protocol,protocol,2,01,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.4931640625,0.941089108910891,0.03275529865125241,0.0504950495049505,0.9605009633911368,0.9702970297029703,0.949009900990099,0.03275529865125241,0.9915841584158416,0.9932562620423893,0.9162546023388466,0.965087890625,0.9613861386138614,0.9686897880539499,0.7505743133466308
2026-01-25T14:44:42+00:00,ibm_fez,n=2_half_rep2_protocol,protocol,2,10,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.4931640625,0.94009900990099,0.03371868978805395,0.05198019801980198,0.9566473988439307,0.9695544554455445,0.947029702970297,0.03420038535645472,0.9920792079207921,0.9903660886319846,0.9128293176138422,0.96826171875,0.9683168316831683,0.9682080924855492,0.7429082288677913
2026-01-25T14:44:42+00:00,ibm_fez,n=2_dense_no_swap,no_swap,2,11,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,25.0,7.0,61.0,9.0,24.0,21.0,9.0,7.0,,0.501220703125,0.038480272771553824,0.8634361233480177,0.8777398928397467,0.03915810083210964,0.08037018996590356,0.08037018996590356,0.9121390112579539,,,-0.8317688212920504,0.93896484375,0.936678032148076,0.9412628487518355,0.5845225560563299
2026-01-25T14:44:42+00:00,ibm_fez,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,22.0,6.0,54.0,7.0,21.0,17.0,7.0,7.0,2.0,0.489013671875,0.8851722416375437,0.036311514572384136,0.046929605591612585,0.8924988055422838,0.9191213180229656,0.9191213180229656,0.07190635451505017,,,0.8472149635079154,0.49609375,0.046430354468297554,0.9264214046822743,0.6108739858437587
2026-01-25T14:44:42+00:00,ibm_fez,n=4_sparse_rep0_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.494140625,0.8982213438735178,0.0444015444015444,0.06669960474308301,0.9208494208494209,0.9738142292490118,0.9308300395256917,0.0472972972972973,0.9881422924901185,0.9882561132561132,0.8835327422283944,0.927490234375,0.924407114624506,0.9305019305019305,0.6809556083468172
2026-01-25T14:44:42+00:00,ibm_fez,n=4_sparse_rep1_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.484375,0.9047379032258065,0.06202651515151515,0.0655241935483871,0.9043560606060606,0.9754284274193549,0.9324596774193549,0.06486742424242424,0.9897513440860215,0.9887941919191919,0.8675922531769307,0.916748046875,0.9117943548387096,0.9214015151515151,0.647945435670407
2026-01-25T14:44:42+00:00,ibm_fez,n=4_sparse_rep2_protocol,protocol,4,1000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.491943359375,0.8997518610421836,0.05766458433445459,0.07543424317617867,0.913022585295531,0.9745657568238214,0.9230769230769231,0.05814512253724171,0.9917287014061208,0.9900688771423996,0.8649318005396814,0.914794921875,0.9176178660049628,0.9120615088899567,0.6441610769193226
2026-01-25T14:44:42+00:00,ibm_fez,n=4_half_rep0_protocol,protocol,4,0110,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,24.0,9.0,94.0,15.0,36.0,30.0,15.0,11.0,2.0,0.492919921875,0.8623080733036157,0.019258545979778528,0.03467062902426944,0.8892633606162734,0.9556711243189698,0.9227340267459139,0.055849783341357734,0.9886082218920258,0.9898892633606162,0.866884243404556,0.912841796875,0.9187716691431401,0.9070775156475686,0.6481563560567375
2026-01-25T14:44:42+00:00,ibm_fez,n=4_half_rep1_protocol,protocol,4,1100,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,31.0,11.0,103.0,18.0,36.0,36.0,18.0,11.0,2.0,0.48486328125,0.8398791540785498,0.04691943127962085,0.0513595166163142,0.8644549763033176,0.9454934541792548,0.9025679758308157,0.08270142180094786,0.9884189325276939,0.9902843601895734,0.8198665540298679,0.92529296875,0.9229607250755287,0.9274881516587677,0.5639175791903188
2026-01-25T14:44:42+00:00,ibm_fez,n=4_half_rep2_protocol,protocol,4,0011,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,33.0,12.0,108.0,18.0,41.0,36.0,18.0,11.0,2.0,0.50634765625,0.8365477338476374,0.03214638971315529,0.03616200578592092,0.874381800197824,0.948891031822565,0.9083895853423336,0.07047477744807121,0.9893924783027965,0.990108803165183,0.8379148078942624,0.9150390625,0.9112825458052073,0.9188921859545005,0.594699493253944
2026-01-25T14:44:42+00:00,ibm_fez,n=4_dense_no_swap,no_swap,4,1111,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,60.0,22.0,149.0,30.0,51.0,55.0,30.0,11.0,2.0,0.531005859375,0.022068965517241378,0.8053097345132744,0.8303448275862069,0.014055179593961478,0.07597701149425287,0.07597701149425287,0.9228266527850079,,,-0.8468496412907549,0.909912109375,0.912183908045977,0.907339927121291,0.6087796978012798
2026-01-25T14:44:42+00:00,ibm_fez,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,56.0,20.0,130.0,26.0,38.0,51.0,26.0,11.0,4.0,0.49169921875,0.7805362462760675,0.025936599423631124,0.022343594836146972,0.8314121037463977,0.9083912611717975,0.9083912611717975,0.07780979827089336,,,0.8305814629009041,0.446044921875,0.02333664349553128,0.8549471661863592,0.5830089349388354
2026-01-25T14:44:42+00:00,ibm_fez,n=8_sparse_rep0_protocol,protocol,8,10000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.511474609375,0.7880668257756563,0.0384807596201899,0.0720763723150358,0.8140929535232384,0.971002386634845,0.9202863961813843,0.044977511244377814,0.9782475281281965,0.9772256728778468,0.8753088849370065,0.7998046875,0.8052505966587112,0.7941029485257372,0.6653613090678681
2026-01-25T14:44:42+00:00,ibm_fez,n=8_sparse_rep1_protocol,protocol,8,10000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.497314453125,0.7569955817378498,0.03593977659057795,0.0859106529209622,0.8275862068965517,0.966678939617084,0.898379970544919,0.04419621175327829,0.9764359351988219,0.9791854575730243,0.8541837587916408,0.805908203125,0.7977417771232205,0.8139873725109277,0.630135331502911
2026-01-25T14:44:42+00:00,ibm_fez,n=8_sparse_rep2_protocol,protocol,8,10000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.51171875,0.7838740458015268,0.0425,0.08062977099236641,0.8035,0.9703602099236641,0.9069656488549618,0.0545,0.9794165757906216,0.9769285714285714,0.8524656488549618,0.803466796875,0.8086832061068703,0.798,0.6222300961102561
2026-01-25T14:44:42+00:00,ibm_fez,n=8_half_rep0_protocol,protocol,8,00101101,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,48.0,18.0,197.0,38.0,66.0,72.0,38.0,19.0,2.0,0.525146484375,0.7391910739191074,0.011311053984575836,0.030683403068340307,0.831362467866324,0.9449674569967457,0.898651789865179,0.0480719794344473,0.9912831241283124,0.9886889460154242,0.8505798104307317,0.838623046875,0.8289167828916782,0.8493573264781491,0.6202011739181106
2026-01-25T14:44:42+00:00,ibm_fez,n=8_half_rep1_protocol,protocol,8,01110100,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,59.0,21.0,204.0,38.0,68.0,77.0,38.0,19.0,2.0,0.51416015625,0.6130104463437797,0.03969849246231156,0.054605887939221276,0.7110552763819096,0.9117402659069326,0.8348765432098765,0.11256281407035176,0.9886039886039886,0.9880653266331658,0.7223137291395247,0.8330078125,0.8262108262108262,0.8402010050251256,0.4215763580266367
2026-01-25T14:44:42+00:00,ibm_fez,n=8_half_rep2_protocol,protocol,8,00111100,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,60.0,23.0,221.0,43.0,75.0,83.0,43.0,19.0,1.0,0.48828125,0.6115,0.01812977099236641,0.0385,0.6951335877862596,0.9189375000000001,0.8486250000000001,0.10233778625954199,0.9892500000000001,0.9883110687022901,0.746287213740458,0.821044921875,0.826,0.8163167938931297,0.4563508179797576
2026-01-25T14:44:42+00:00,ibm_fez,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.50048828125,0.4770731707317073,0.01906158357771261,0.04390243902439024,0.520039100684262,0.9550914634146341,0.9117073170731708,0.03421309872922776,0.9579837398373984,0.9596611274030628,0.877494218343943,0.5498046875,0.5380487804878049,0.5615835777126099,0.6749283143756987
2026-01-25T14:44:42+00:00,ibm_fez,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.51904296875,0.4614299153339605,0.018781725888324875,0.044684854186265284,0.49796954314720815,0.9540216368767639,0.9172154280338665,0.03350253807106599,0.9564753841329572,0.9564805414551608,0.8837128899628005,0.529296875,0.5258701787394168,0.5329949238578681,0.6842208649098959
2026-01-25T14:44:42+00:00,ibm_fez,n=16_sparse_rep2_protocol,protocol,16,1000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.505126953125,0.4688255195746738,0.018253576714356193,0.04881585306911552,0.5017266896891959,0.9544768003866603,0.9125181246979217,0.03502713369511593,0.9572740454325761,0.9581647755303403,0.8774909910028058,0.54345703125,0.5485741904301595,0.5382338431179082,0.6740578249889246
2026-01-25T14:44:42+00:00,ibm_fez,n=16_half_rep0_protocol,protocol,16,1001011100111000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,118.0,45.0,476.0,99.0,152.0,186.0,99.0,35.0,4.0,0.474365234375,0.19866186309830158,0.021365536460752437,0.028821410190427176,0.2772875058058523,0.866926145136387,0.758556356150283,0.20099860659544821,0.9752959341224909,0.9743961913608918,0.5575577495548348,0.50927734375,0.5018013381369018,0.5160241523455643,0.24434501175975426
2026-01-25T14:44:42+00:00,ibm_fez,n=16_half_rep1_protocol,protocol,16,1111100000011100,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,92.0,38.0,428.0,87.0,138.0,166.0,87.0,35.0,2.0,0.49951171875,0.301564027370479,0.012195121951219513,0.025904203323558164,0.42390243902439023,0.8843475073313783,0.7854349951124144,0.13817073170731708,0.9832600195503421,0.9821341463414635,0.6472642634050974,0.551513671875,0.541544477028348,0.5614634146341464,0.3364629581934261
2026-01-25T14:44:42+00:00,ibm_fez,n=16_half_rep2_protocol,protocol,16,1011001010101100,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,97.0,38.0,438.0,90.0,137.0,172.0,90.0,35.0,4.0,0.51220703125,0.20257387988560535,0.027527527527527528,0.061010486177311724,0.3383383383383383,0.8329361296472831,0.6961391801715919,0.19044044044044045,0.9697330791229742,0.9697822822822822,0.5056987397311515,0.496337890625,0.4880838894184938,0.505005005005005,0.19766066466869048
2026-01-25T14:44:42+00:00,ibm_fez,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.5078125,0.26875,0.010416666666666666,0.028846153846153848,0.2881944444444444,0.9474158653846153,0.9134615384615384,0.039186507936507936,0.9488921404682273,0.9499439268461011,0.8742750305250305,0.348388671875,0.3471153846153846,0.34970238095238093,0.666046527287235
2026-01-25T14:44:42+00:00,ibm_fez,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.50537109375,0.2816425120772947,0.011352418558736426,0.022222222222222223,0.2897334649555775,0.9477455716586151,0.9101449275362319,0.04343534057255676,0.949380382272632,0.949933473539637,0.8667095869636752,0.335693359375,0.34444444444444444,0.32675222112537017,0.6511429336314144
2026-01-25T14:44:42+00:00,ibm_fez,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.509033203125,0.3011990407673861,0.0069617105917454,0.02446043165467626,0.2958727001491795,0.9496203037569945,0.9179856115107914,0.02734957732471407,0.9509957251590033,0.9506842799385986,0.8906360341860773,0.353271484375,0.3544364508393285,0.3520636499254102,0.7017847938372367
2026-01-25T14:44:42+00:00,ibm_fez,n=24_half_rep0_protocol,protocol,24,100111101000100110001011,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,139.0,57.0,709.0,149.0,222.0,283.0,149.0,51.0,4.0,0.508056640625,0.060067275348390195,0.0064516129032258064,0.016338298894762134,0.13101736972704714,0.8226413583213198,0.6822841582572482,0.21426799007444167,0.9629985583853916,0.9657154673283707,0.4680161681828064,0.2822265625,0.27775108121095626,0.286848635235732,0.18091150200611542
2026-01-25T14:44:42+00:00,ibm_fez,n=24_half_rep1_protocol,protocol,24,010110111010010111000010,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,151.0,60.0,732.0,153.0,231.0,293.0,153.0,51.0,4.0,0.49560546875,0.07389162561576355,0.007260406582768635,0.009852216748768473,0.1292352371732817,0.8273604269293925,0.6879310344827586,0.23426911907066797,0.9667898193760261,0.9659970958373668,0.45366191541209067,0.3330078125,0.31231527093596056,0.35333978702807356,0.1597226304520113
2026-01-25T14:44:42+00:00,ibm_fez,n=24_half_rep2_protocol,protocol,24,110100010110000110011101,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,130.0,53.0,680.0,141.0,211.0,275.0,141.0,51.0,2.0,0.48193359375,0.09523809523809523,0.008482563619227144,0.036980749746707196,0.20405278039585298,0.8084473150962513,0.6450945626477541,0.19965441407477225,0.9718000675447483,0.9725494816211122,0.4454401485729819,0.287109375,0.28368794326241137,0.29029217719132894,0.15867824899577415
2026-01-25T14:44:42+00:00,ibm_fez,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.504638671875,0.17368166424770198,0.008378511582060127,0.01644895984518626,0.1996057171020207,0.9480376149008225,0.9245283018867925,0.03844258255298177,0.948795979836759,0.951318780902717,0.8860857193338108,0.25341796875,0.24286405418480891,0.2641695416461311,0.6881390836623179
2026-01-25T14:44:42+00:00,ibm_fez,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.48681640625,0.18856569709127383,0.004757373929590866,0.01905717151454363,0.21408182683158897,0.9495987963891674,0.917753259779338,0.029971455756422453,0.9506260717636782,0.952303489763973,0.8877818040229155,0.253662109375,0.25727181544633904,0.25023786869647957,0.6965614801046657
2026-01-25T14:44:42+00:00,ibm_fez,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.50244140625,0.17638483965014579,0.005397448478900883,0.024295432458697766,0.1928361138370952,0.9492832847424684,0.9115646258503401,0.03925417075564279,0.9505000156744726,0.9504732660103199,0.8723104550946974,0.250244140625,0.2424684159378037,0.25809617271835134,0.6630303600811372
2026-01-25T14:44:43+00:00,ibm_fez,n=32_half_rep0_protocol,protocol,32,00110111000000010000111111101110,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,183.0,71.0,975.0,206.0,304.0,390.0,206.0,67.0,8.0,0.50390625,0.005813953488372093,0.001968503937007874,0.0014534883720930232,0.010826771653543307,0.7907885174418605,0.614704457364341,0.2814653051181102,0.9668725775193798,0.9661048228346456,0.3332391522462308,0.17333984375,0.17248062015503876,0.17421259842519685,0.11343850031763067
2026-01-25T14:44:43+00:00,ibm_fez,n=32_half_rep1_protocol,protocol,32,01000101011001111000111011101000,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,239.0,94.0,1046.0,226.0,317.0,426.0,226.0,67.0,10.0,0.510009765625,0.003829583532790809,0.005979073243647235,0.03925323121110579,0.036372695565520675,0.6868417903303016,0.4037817137386309,0.4561846038863976,0.9699018669219722,0.9696063776781265,-0.05240289014776668,0.195556640625,0.19818094782192436,0.19282511210762332,0.0023341572796950582
2026-01-25T14:44:43+00:00,ibm_fez,n=32_half_rep2_protocol,protocol,32,01010001101011100011110010011010,0.5,,0,0,4096,3,0,d5r2o78h0i0s73er2dmg,,Research_cogburn,156,168.0,71.0,1064.0,226.0,330.0,435.0,226.0,67.0,6.0,0.491455078125,0.024341778440139097,0.006240998559769563,0.012916045702930949,0.07825252040326452,0.8111959761549925,0.6525086934923,0.23301728276524242,0.969883258817685,0.9686749879980797,0.41949141072705765,0.245849609375,0.24689518132141083,0.24483917426788285,0.1385562871822883


==> reproducibility/data/results_ibm_fez_scaling_dense_ns1-32_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T17:49:55+00:00,ibm_fez,n=1_dense_rep0_protocol,protocol,1,1,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.504150390625,0.9486682808716707,0.03692762186115214,0.051331719128329296,0.9630723781388478,0.9486682808716707,0.9486682808716707,0.03692762186115214,,,0.9117406590105185,0.977783203125,0.9820823244552058,0.9734121122599705,0.7396752024783748
2026-01-25T17:49:55+00:00,ibm_fez,n=1_dense_no_swap,no_swap,1,1,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.51806640625,0.0589066918001885,0.9569402228976697,0.9410933081998115,0.04305977710233029,0.0589066918001885,0.0589066918001885,0.9569402228976697,,,-0.8980335310974812,0.97802734375,0.9731385485391141,0.9832826747720365,0.7089723417833493
2026-01-25T17:49:55+00:00,ibm_fez,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.5087890625,0.9237044145873321,0.051192842942345926,0.07629558541266794,0.9488071570576541,0.9237044145873321,0.9237044145873321,0.051192842942345926,,,0.8725115716449862,0.513671875,0.06813819577735125,0.9751491053677932,0.6588575355388281
2026-01-25T17:49:55+00:00,ibm_fez,n=2_dense_rep0_protocol,protocol,2,11,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,25.0,7.0,64.0,9.0,25.0,21.0,9.0,7.0,2.0,0.48779296875,0.8288288288288288,0.03193517635843661,0.046546546546546545,0.9003813155386082,0.8911411411411412,0.8911411411411412,0.0657769304099142,,,0.8253642107312269,0.944580078125,0.944944944944945,0.944232602478551,0.5776197907199311
2026-01-25T17:49:55+00:00,ibm_fez,n=2_dense_no_swap,no_swap,2,11,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,25.0,7.0,61.0,9.0,24.0,21.0,9.0,7.0,,0.514892578125,0.04077761972498815,0.824861600402617,0.8800379326695116,0.04529441368897836,0.08036984352773827,0.08036984352773827,0.8897835933568193,,,-0.809413749829081,0.93408203125,0.9402560455192034,0.9275289380976346,0.5496215936987956
2026-01-25T17:49:55+00:00,ibm_fez,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,22.0,6.0,54.0,7.0,21.0,17.0,7.0,7.0,2.0,0.484375,0.8765120967741935,0.03977272727272727,0.04032258064516129,0.8944128787878788,0.9180947580645161,0.9180947580645161,0.07267992424242424,,,0.8454148338220919,0.50048828125,0.04435483870967742,0.9289772727272727,0.6073073620749241
2026-01-25T17:49:55+00:00,ibm_fez,n=4_dense_rep0_protocol,protocol,4,1111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,62.0,22.0,153.0,30.0,50.0,58.0,30.0,11.0,4.0,0.49072265625,0.7786069651741293,0.020613614573346116,0.020398009950248756,0.835091083413231,0.9123134328358209,0.9123134328358209,0.07322627037392138,,,0.8390871624618994,0.903564453125,0.9024875621890547,0.9046021093000959,0.5972403029372274
2026-01-25T17:49:55+00:00,ibm_fez,n=4_dense_no_swap,no_swap,4,1111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,60.0,22.0,149.0,30.0,51.0,55.0,30.0,11.0,2.0,0.5205078125,0.020168855534709193,0.8060081466395111,0.8264540337711069,0.01680244399185336,0.07621951219512195,0.07621951219512195,0.9218431771894094,,,-0.8456236649942874,0.89404296875,0.8925891181988743,0.8956211812627292,0.6080890096082747
2026-01-25T17:49:55+00:00,ibm_fez,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,56.0,20.0,130.0,26.0,38.0,51.0,26.0,11.0,4.0,0.482177734375,0.8182278481012658,0.015558698727015558,0.021772151898734177,0.8406412069778406,0.9229113924050633,0.9229113924050633,0.06683168316831684,,,0.8560797092367465,0.45849609375,0.02430379746835443,0.8628005657708628,0.627666863192482
2026-01-25T17:49:55+00:00,ibm_fez,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,89.0,36.0,307.0,68.0,89.0,129.0,68.0,19.0,2.0,0.48095703125,0.4862944162436548,0.010818438381937912,0.03147208121827411,0.5780809031044214,0.8516497461928934,0.8516497461928934,0.09460253998118533,,,0.7570472062117082,0.72802734375,0.716243654822335,0.7389463781749764,0.4711422268213446
2026-01-25T17:49:55+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,196.0,76.0,822.0,191.0,231.0,361.0,191.0,35.0,4.0,0.493896484375,0.05981216015818092,0.02942595272551857,0.07414730598121602,0.1336227689339122,0.5424184379634207,0.5424184379634207,0.3777436082971539,,,0.1646748296662668,0.561767578125,0.5551161641127039,0.5682585624698504,0.020344201611013916
2026-01-25T17:49:56+00:00,ibm_fez,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,294.0,119.0,1316.0,314.0,337.0,607.0,314.0,51.0,7.0,0.536376953125,0.010923987255348202,0.001579778830963665,0.007282658170232135,0.028962611901000527,0.6378774085874678,0.6378774085874678,0.21794365455502895,,,0.41993375403243877,0.24267578125,0.23031406463359125,0.25697735650342285,0.14598595845538312
2026-01-25T17:49:56+00:00,ibm_fez,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,0,d5r5fbor0v5s739pruvg,,Research_cogburn,156,488.0,203.0,1728.0,419.0,431.0,799.0,419.0,67.0,12.0,0.500244140625,0.0,0.0,0.004392386530014641,0.0029311187103077674,0.3902208394338702,0.3902208394338702,0.4067537860283341,,,-0.01653294659446397,0.0810546875,0.08199121522693997,0.08011724474841231,0.00036218544057920685


==> reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:24:20+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,1,d5r5vigr0v5s739psgsg,,Research_cogburn,156,214.0,80.0,759.0,174.0,332.0,214.0,174.0,35.0,4.0,0.518798828125,0.047058823529411764,0.0035514967021816335,0.01411764705882353,0.1248097412480974,0.7005294117647058,0.7005294117647058,0.197869101978691,,,0.502660309786015,0.478271484375,0.4611764705882353,0.49670218163368846,0.2116907037191202
2026-01-25T18:24:20+00:00,ibm_fez,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,1,d5r5vigr0v5s739psgsg,,Research_cogburn,156,343.0,131.0,1405.0,328.0,622.0,383.0,328.0,51.0,21.0,0.28857421875,0.0008460236886632825,0.0017158544955387784,0.0025380710659898475,0.0075497597803706245,0.5755428652002256,0.5755428652002256,0.3912720201326927,,,0.18427084506753286,0.2880859375,0.27411167512690354,0.29375428963623884,0.025661601753969854
2026-01-25T18:24:20+00:00,ibm_fez,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,1,d5r5vigr0v5s739psgsg,,Research_cogburn,156,524.0,211.0,1833.0,440.0,837.0,479.0,440.0,67.0,10.0,0.5,0.0,0.0,0.0,0.0,0.50518798828125,0.50518798828125,0.3573760986328125,,,0.1478118896484375,0.055908203125,0.0537109375,0.05810546875,0.026487230140055683


==> reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:24:36+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,2,d5r5vn0h0i0s73er5vng,,Research_cogburn,156,228.0,87.0,749.0,168.0,325.0,215.0,168.0,35.0,6.0,0.464111328125,0.1315097317201473,0.009567198177676537,0.013150973172014729,0.2437357630979499,0.7653866386112573,0.7653866386112573,0.1893223234624146,,,0.5760643151488427,0.229736328125,0.16359810625986324,0.2870159453302961,0.2590775116236016
2026-01-25T18:24:36+00:00,ibm_fez,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,2,d5r5vn0h0i0s73er5vng,,Research_cogburn,156,291.0,115.0,1382.0,335.0,629.0,355.0,335.0,51.0,12.0,0.492431640625,0.006445215666831929,0.007696007696007696,0.029747149231531978,0.037037037037037035,0.47556189059659565,0.47556189059659565,0.3882275132275132,,,0.08733437736908238,0.294677734375,0.29300941993059,0.2962962962962963,0.006020199229409756
2026-01-25T18:24:36+00:00,ibm_fez,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,2,d5r5vn0h0i0s73er5vng,,Research_cogburn,156,417.0,168.0,1994.0,475.0,905.0,536.0,475.0,67.0,11.0,0.494384765625,0.0,0.0,0.0009876543209876543,0.005794302269435055,0.46805555555555556,0.46805555555555556,0.35580637373249635,,,0.11224918182305918,0.150146484375,0.14864197530864198,0.15161757605021728,0.011221711851256293


==> reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:24:54+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,3,d5r5vqor0v5s739psh70,,Research_cogburn,156,189.0,81.0,728.0,170.0,320.0,197.0,170.0,35.0,6.0,0.511474609375,0.11503579952267304,0.01199400299850075,0.02673031026252983,0.22988505747126436,0.7152147971360382,0.7152147971360382,0.1896864067966017,,,0.5255283903394365,0.484130859375,0.47159904534606206,0.49725137431284355,0.21652495214778814
2026-01-25T18:24:54+00:00,ibm_fez,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,3,d5r5vqor0v5s739psh70,,Research_cogburn,156,291.0,115.0,1318.0,314.0,596.0,350.0,314.0,51.0,7.0,0.490478515625,0.008959681433549029,0.0009583133684714902,0.008959681433549029,0.0637278390033541,0.6331093412974945,0.6331093412974945,0.22550311451844754,,,0.40760622677904707,0.18603515625,0.16276754604280735,0.2084331576425491,0.13271333482909078
2026-01-25T18:24:55+00:00,ibm_fez,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,3,d5r5vqor0v5s739psh70,,Research_cogburn,156,417.0,160.0,1832.0,434.0,833.0,488.0,434.0,67.0,10.0,0.579345703125,0.0,0.0,0.0008428150021070375,0.006964596633778294,0.5354377370417194,0.5354377370417194,0.2517411491584446,,,0.2836965878832748,0.140380859375,0.13822166034555414,0.1433546140452699,0.07229502995791727


==> reproducibility/data/results_ibm_fez_scaling_dense_ns16-32_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:25:11+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,4,d5r5vvhdgvjs73ddl580,,Research_cogburn,156,225.0,82.0,796.0,173.0,332.0,246.0,173.0,35.0,10.0,0.455322265625,0.032707774798927614,0.0022411474675033617,0.00482573726541555,0.11071268489466607,0.7423592493297587,0.7423592493297587,0.20330008964589869,,,0.5390591596838601,0.466064453125,0.44450402144772116,0.48408785298072615,0.2518989324243778
2026-01-25T18:25:11+00:00,ibm_fez,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,4,d5r5vvhdgvjs73ddl580,,Research_cogburn,156,302.0,119.0,1292.0,309.0,582.0,343.0,309.0,51.0,7.0,0.50537109375,0.0024154589371980675,0.0024679170779861796,0.03961352657004831,0.055281342546890426,0.4995772946859904,0.4995772946859904,0.3722647252385653,,,0.12731256944742503,0.13330078125,0.1323671497584541,0.13425468904244817,0.01269198502423482
2026-01-25T18:25:11+00:00,ibm_fez,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,4,d5r5vvhdgvjs73ddl580,,Research_cogburn,156,510.0,206.0,1859.0,463.0,885.0,433.0,463.0,67.0,11.0,0.482666015625,0.0,0.0,0.0035407182599898838,0.008022652194431336,0.5212601163378856,0.5212601163378856,0.29719207173194906,,,0.22406804460593666,0.0595703125,0.048558421851289835,0.06984426616328457,0.04439940878879277


==> reproducibility/data/results_ibm_fez_scaling_sparse_half_ns24-32_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:05:35+00:00,ibm_fez,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.50341796875,0.2837051406401552,0.01032448377581121,0.023278370514064017,0.27630285152409045,0.9498868412544456,0.9214354995150339,0.030973451327433628,0.9511238561126809,0.94869821726305,0.8904620481876002,0.352294921875,0.36081474296799226,0.34365781710914456,0.6999052062005803
2026-01-25T15:05:35+00:00,ibm_fez,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.49609375,0.2859251968503937,0.01308139534883721,0.023622047244094488,0.3066860465116279,0.9479986876640419,0.9099409448818898,0.036337209302325583,0.9496533721328311,0.9518874283788338,0.8736037355795643,0.361083984375,0.35826771653543305,0.3638565891472868,0.667227076020648
2026-01-25T15:05:35+00:00,ibm_fez,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.50830078125,0.27953890489913547,0.013406156901688183,0.029779058597502402,0.29344587884806356,0.9491274415626001,0.9154658981748319,0.036742800397219465,0.9505909869272856,0.9515349078191788,0.8787230977776125,0.3505859375,0.3506243996157541,0.35054617676266137,0.6750654758082599
2026-01-25T15:05:35+00:00,ibm_fez,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,190.0,74.0,701.0,143.0,228.0,272.0,143.0,51.0,7.0,0.479248046875,0.07437595517065716,0.014064697609001406,0.02750891492613347,0.12892639474917955,0.817074206147054,0.6718033622007132,0.2660181278324738,0.9623450500933944,0.9606969839037349,0.4057852343682394,0.3916015625,0.3876719307182883,0.3952180028129395,0.12622886580624307
2026-01-25T15:05:35+00:00,ibm_fez,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,162.0,66.0,697.0,147.0,209.0,287.0,147.0,51.0,3.0,0.52490234375,0.05023255813953489,0.008221993833504625,0.01953488372093023,0.09712230215827339,0.8002713178294574,0.6262403100775195,0.26858513189448435,0.9743023255813953,0.973621103117506,0.357655178183035,0.354736328125,0.34604651162790695,0.3643371017471737,0.10293065783494267
2026-01-25T15:05:35+00:00,ibm_fez,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,151.0,58.0,691.0,144.0,216.0,277.0,144.0,51.0,3.0,0.491943359375,0.09627791563275434,0.002402691013935608,0.016377171215880892,0.19221528111484862,0.8535980148883375,0.7399503722084367,0.15525388435047255,0.9672456575682382,0.9680041646644243,0.5846964878579642,0.26611328125,0.25955334987593054,0.27246516098029794,0.27329681667996386
2026-01-25T15:05:35+00:00,ibm_fez,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.51220703125,0.18589132507149667,0.008008008008008008,0.020495710200190656,0.18468468468468469,0.9500566015252622,0.9204003813155386,0.03753753753753754,0.9510132537900919,0.9501598372566115,0.8828628437780011,0.24951171875,0.2588179218303146,0.23973973973973975,0.6817965965138331
2026-01-25T15:05:35+00:00,ibm_fez,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.515625,0.1903409090909091,0.007056451612903226,0.02556818181818182,0.18800403225806453,0.9496182528409091,0.8991477272727273,0.040826612903225805,0.9512463343108503,0.9504097294484911,0.8583211143695015,0.241943359375,0.24621212121212122,0.2373991935483871,0.6367988355309133
2026-01-25T15:05:35+00:00,ibm_fez,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.500244140625,0.1805758906783797,0.012212994626282364,0.019521717911176184,0.18417195896433805,0.9500823572474377,0.9092240117130308,0.03859306301905227,0.9514003683937092,0.9505807081961015,0.8706309486939785,0.249267578125,0.24792581747193754,0.25061064973131414,0.6605878670543749
2026-01-25T15:05:35+00:00,ibm_fez,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,181.0,77.0,1011.0,220.0,297.0,423.0,220.0,67.0,4.0,0.506591796875,0.010602409638554217,0.0054428500742206825,0.019759036144578312,0.03958436417615042,0.7415662650602409,0.5260542168674699,0.33371474517565564,0.9570783132530121,0.9608795150915388,0.19233947169181426,0.238037109375,0.236144578313253,0.23998020781791193,0.030836068944243095
2026-01-25T15:05:35+00:00,ibm_fez,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,191.0,77.0,1031.0,222.0,310.0,426.0,222.0,67.0,6.0,0.483154296875,0.019201616978271854,0.004251299008030231,0.00808489135927236,0.04345772319319792,0.7925246336533602,0.6333059626073775,0.29894898441190365,0.9517433046993431,0.9534718941898913,0.33435697819547383,0.166015625,0.16119252147549268,0.17052432687765706,0.08736680439898754
2026-01-25T15:05:35+00:00,ibm_fez,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,3,d5r32aoh0i0s73er2oag,,Research_cogburn,156,214.0,85.0,971.0,211.0,292.0,395.0,211.0,67.0,6.0,0.49169921875,0.021847070506454815,0.0024015369836695487,0.010923535253227408,0.052833813640730067,0.8193116931479643,0.6696251241310824,0.24885926993275698,0.9689982621648461,0.9695905379442844,0.42076585419832546,0.220458984375,0.2025819265143992,0.2377521613832853,0.1458084019899823


==> reproducibility/data/results_ibm_fez_scaling_sparse_half_ns24-32_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T15:06:51+00:00,ibm_fez,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.5107421875,0.28776290630975143,0.006487025948103792,0.02390057361376673,0.2999001996007984,0.9498884639898023,0.9211281070745698,0.0344311377245509,0.9511389142904648,0.9513147617807863,0.886696969350019,0.364990234375,0.3647227533460803,0.3652694610778443,0.6904091574925044
2026-01-25T15:06:51+00:00,ibm_fez,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.491943359375,0.2873449131513648,0.011052378664103796,0.03424317617866005,0.30225852955309945,0.9507650951199339,0.9101736972704715,0.030754444978375782,0.9525299385046929,0.9510686751770677,0.8794192522920957,0.375732421875,0.3732009925558313,0.37818356559346467,0.6810166464878263
2026-01-25T15:06:51+00:00,ibm_fez,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.5068359375,0.29383429672447015,0.012376237623762377,0.02697495183044316,0.29108910891089107,0.9512684649967887,0.9132947976878613,0.041584158415841586,0.9529194940102205,0.949526474386569,0.8717106392720196,0.3525390625,0.3540462427745665,0.35099009900990097,0.6605601600482253
2026-01-25T15:06:51+00:00,ibm_fez,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,192.0,74.0,743.0,155.0,240.0,290.0,155.0,51.0,7.0,0.48779296875,0.07407407407407407,0.00905624404194471,0.025525525525525526,0.12917063870352716,0.8268059726393059,0.6757590924257593,0.24992055926278992,0.9778528528528527,0.9791070861137591,0.4258385331629691,0.319091796875,0.2997997997997998,0.3374642516682555,0.14113741459048015
2026-01-25T15:06:51+00:00,ibm_fez,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,137.0,55.0,703.0,149.0,214.0,287.0,149.0,51.0,2.0,0.5126953125,0.13,0.006012024048096192,0.025238095238095237,0.23196392785571143,0.8457936507936509,0.7192460317460317,0.15706412825651303,0.9723412698412699,0.9729041416165664,0.5621819034895187,0.310791015625,0.3119047619047619,0.3096192384769539,0.2527342774415428
2026-01-25T15:06:51+00:00,ibm_fez,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,169.0,68.0,689.0,143.0,217.0,274.0,143.0,51.0,4.0,0.521240234375,0.04028103044496487,0.0015298317185109638,0.014519906323185013,0.1223865374808771,0.7881537861046057,0.6078064012490242,0.190251572327044,0.9685011709601873,0.9673635900050996,0.41755482892198015,0.318603515625,0.3288056206088993,0.30749617542070373,0.14105209813940578
2026-01-25T15:06:51+00:00,ibm_fez,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.4912109375,0.20029821073558648,0.0067178502879078695,0.011928429423459244,0.1871401151631478,0.9509039512922466,0.9279324055666004,0.03502879078694818,0.9516449688962997,0.9504055476441088,0.8929036147796522,0.2509765625,0.2509940357852883,0.2509596928982726,0.7030476314992053
2026-01-25T15:06:51+00:00,ibm_fez,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.50390625,0.1826550387596899,0.006889763779527559,0.022286821705426358,0.19881889763779528,0.9495669815891473,0.9137596899224806,0.034940944881889764,0.9507220555138786,0.9516605283210566,0.8788187450405908,0.25341796875,0.24127906976744187,0.265748031496063,0.676579065488175
2026-01-25T15:06:51+00:00,ibm_fez,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.510498046875,0.1951219512195122,0.006982543640897756,0.015781922525107604,0.20748129675810473,0.950621712099474,0.9239598278335724,0.032418952618453865,0.9514817728822452,0.9513474378569704,0.8915408752151186,0.25830078125,0.2544237207077953,0.26234413965087283,0.7004193428379771
2026-01-25T15:06:51+00:00,ibm_fez,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,166.0,70.0,1000.0,217.0,304.0,406.0,217.0,67.0,6.0,0.543701171875,0.041311180960933995,0.005350454788657036,0.01706331387516839,0.09737827715355805,0.8059889986528963,0.6511562640323305,0.20930310326377743,0.9608217332734621,0.962312734082397,0.4418531607685531,0.203369140625,0.1850022451728783,0.2252541466024612,0.14970965706396389
2026-01-25T15:06:51+00:00,ibm_fez,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,184.0,74.0,1085.0,235.0,329.0,449.0,235.0,67.0,5.0,0.482421875,0.013663967611336033,0.0004716981132075472,0.0010121457489878543,0.03018867924528302,0.8309874746963563,0.7060349190283401,0.23888561320754717,0.9559400303643726,0.9543042452830188,0.46714930582079295,0.149658203125,0.14271255060728744,0.1561320754716981,0.1756763286609891
2026-01-25T15:06:51+00:00,ibm_fez,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,4,d5r32te5v3os73f3qkng,,Research_cogburn,156,238.0,97.0,999.0,217.0,290.0,419.0,217.0,67.0,6.0,0.581787109375,0.012169534200587495,0.014594279042615295,0.03986571548468317,0.03327495621716287,0.7002727654217373,0.4420373478808225,0.4662507297139521,0.9585081829626521,0.9590265615878576,-0.02421338183312964,0.20654296875,0.20142677297524128,0.2136602451838879,0.0005106093723937508


==> reproducibility/data/results_ibm_miami_amplitude_20260123T204035Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.875244140625,0.9687587168758717,0.11252446183953033,0.031241283124128313,0.8874755381604696,0.9687587168758717,0.9687587168758717,0.11252446183953033,,,0.8562342550363413,0.9847412109375,0.9849372384937238,0.9833659491193738,0.34027221667843016
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.1336669921875,0.11232876712328767,0.9684373679019304,0.8876712328767123,0.03156263209806961,0.11232876712328767,0.11232876712328767,0.9684373679019304,,,-0.8561086007786427,0.982177734375,0.9789954337899544,0.9826687332675779,0.35682774638475906
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.77197265625,0.9642631246046806,0.06638115631691649,0.03573687539531942,0.9336188436830836,0.9642631246046806,0.9642631246046806,0.06638115631691649,,,0.8978819682877641,0.982666015625,0.9826059456040481,0.9828693790149893,0.5438269072854169
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.2322998046875,0.08512874408828167,0.9661313404356814,0.9148712559117184,0.03386865956431865,0.08512874408828167,0.08512874408828167,0.9661313404356814,,,-0.8810025963473997,0.98095703125,0.9753021544929059,0.9826681507393862,0.5311587985263293
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6483154296875,0.9602711353794012,0.047552933009371745,0.039728864620598756,0.9524470669906282,0.9602711353794012,0.9602711353794012,0.047552933009371745,,,0.9127182023700295,0.9833984375,0.9828657503295049,0.984380423464075,0.6899693109437418
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3597412109375,0.05327451645741432,0.9599618684461392,0.9467254835425857,0.04003813155386082,0.05327451645741432,0.05327451645741432,0.9599618684461392,,,-0.9066873519887249,0.9840087890625,0.9803189684424839,0.9860819828408007,0.6845012835465585
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4888916015625,0.9533083645443196,0.03080964891330308,0.0466916354556804,0.9691903510866969,0.9533083645443196,0.9533083645443196,0.03080964891330308,,,0.9224987156310165,0.98486328125,0.9852684144818976,0.9844757582994984,0.7645595714025083
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.506591796875,0.03734939759036145,0.9609104403760514,0.9626506024096385,0.03908955962394854,0.03734939759036145,0.03734939759036145,0.9609104403760514,,,-0.92356104278569,0.9847412109375,0.9865060240963855,0.9829292429490352,0.7658603931684858
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3392333984375,0.9309103994242534,0.02290781452059856,0.06908960057574667,0.9770921854794015,0.9309103994242534,0.9309103994242534,0.02290781452059856,,,0.9080025849036548,0.9835205078125,0.9816480748470673,0.9844818030666913,0.6888478119521262
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6610107421875,0.022530009233610343,0.943464169967591,0.9774699907663896,0.05653583003240908,0.022530009233610343,0.022530009233610343,0.943464169967591,,,-0.9209341607339806,0.98583984375,0.9868882733148661,0.9837954627295643,0.7106534839413858
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.2069091796875,0.9203539823008849,0.021394489764506697,0.07964601769911504,0.9786055102354934,0.9203539823008849,0.9203539823008849,0.021394489764506697,,,0.8989594925363782,0.986083984375,0.9864306784660767,0.9859935354779129,0.535192990248814
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.789794921875,0.023183925811437404,0.9111498257839721,0.9768160741885626,0.08885017421602788,0.023183925811437404,0.023183925811437404,0.9111498257839721,,,-0.8879658999725347,0.987060546875,0.9868624420401855,0.9878048780487805,0.5246880917019968
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1201171875,0.8648373983739838,0.02067147613762486,0.13516260162601626,0.9793285238623751,0.8648373983739838,0.8648373983739838,0.02067147613762486,,,0.8441659222363589,0.984619140625,0.975609756097561,0.9858490566037735,0.33889044881523955
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,0,d5ptpi8h0i0s73epot80,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.8798828125,0.02511098779134295,0.8689024390243902,0.9748890122086571,0.13109756097560976,0.02511098779134295,0.02511098779134295,0.8689024390243902,,,-0.8437914512330473,0.9832763671875,0.9850166481687015,0.9705284552845529,0.33142644099819374


==> reproducibility/data/results_ibm_miami_amplitude_20260123T204835Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.87353515625,0.9663219675796534,0.12065637065637065,0.03367803242034656,0.8793436293436293,0.9663219675796534,0.9663219675796534,0.12065637065637065,,,0.8456655969232827,0.984130859375,0.9844885410844046,0.9816602316602316,0.33305090506564383
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.1290283203125,0.13245033112582782,0.9680448493342677,0.8675496688741722,0.031955150665732304,0.13245033112582782,0.13245033112582782,0.9680448493342677,,,-0.8355945182084399,0.983642578125,0.9801324503311258,0.9841625788367204,0.3330811850334025
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7689208984375,0.9636450230195269,0.07448494453248812,0.03635497698047309,0.9255150554675119,0.9636450230195269,0.9636450230195269,0.07448494453248812,,,0.8891600784870388,0.9801025390625,0.9812668677567868,0.9762282091917591,0.5364262473609064
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.223388671875,0.06721311475409836,0.9680917950330085,0.9327868852459016,0.03190820496699151,0.06721311475409836,0.06721311475409836,0.9680917950330085,,,-0.9008786802789102,0.9859619140625,0.9879781420765027,0.9853819553599497,0.5457390479750133
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6490478515625,0.9571186759450818,0.04556521739130435,0.042881324054918186,0.9544347826086956,0.9571186759450818,0.9571186759450818,0.04556521739130435,,,0.9115534585537775,0.9854736328125,0.9857062253150273,0.9850434782608696,0.6854502245696672
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3607177734375,0.050761421319796954,0.9610464006110369,0.949238578680203,0.038953599388963145,0.050761421319796954,0.050761421319796954,0.9610464006110369,,,-0.9102849792912399,0.9833984375,0.9830795262267343,0.9835783845713194,0.6922991065011314
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4822998046875,0.9562136168058719,0.033482669181796744,0.043786383194128066,0.9665173308182032,0.9562136168058719,0.9562136168058719,0.033482669181796744,,,0.9227309476240751,0.984130859375,0.9848139711465452,0.9834944588540439,0.7640350725983245
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5184326171875,0.039321874264186485,0.9617237008871989,0.9606781257358136,0.03827629911280101,0.039321874264186485,0.039321874264186485,0.9617237008871989,,,-0.9224018266230125,0.9842529296875,0.9839886979044031,0.9845373891001268,0.7623736099026444
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3291015625,0.9369436201780416,0.027656477438136828,0.06305637982195846,0.9723435225618632,0.9369436201780416,0.9369436201780416,0.027656477438136828,,,0.9092871427399047,0.9842529296875,0.9821958456973294,0.9852620087336245,0.6775767584817214
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.678955078125,0.029845379359942466,0.9372623574144486,0.9701546206400575,0.06273764258555133,0.029845379359942466,0.029845379359942466,0.9372623574144486,,,-0.9074169780545062,0.9854736328125,0.9848975188781014,0.9866920152091255,0.6656064302585125
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.211181640625,0.9138728323699422,0.0230578768183225,0.0861271676300578,0.9769421231816775,0.9138728323699422,0.9138728323699422,0.0230578768183225,,,0.8908149555516197,0.984130859375,0.9826589595375722,0.9845249148870319,0.5294638080499452
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.785400390625,0.022691949020826857,0.9175199089874858,0.9773080509791732,0.08248009101251422,0.022691949020826857,0.022691949020826857,0.9175199089874858,,,-0.894827959966659,0.984375,0.984612993472179,0.9835039817974972,0.539484065522081
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1221923828125,0.8521478521478522,0.022389097482964818,0.14785214785214784,0.9776109025170352,0.8521478521478522,0.8521478521478522,0.022389097482964818,,,0.8297587546648874,0.9871826171875,0.978021978021978,0.9884577944653039,0.33051481832340696
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,1,d5pttam5v3os73f2h4dg,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.876953125,0.019766146993318485,0.871031746031746,0.9802338530066815,0.12896825396825398,0.019766146993318485,0.019766146993318485,0.871031746031746,,,-0.8512655990384276,0.98583984375,0.9862193763919822,0.9831349206349206,0.35106657049063045


==> reproducibility/data/results_ibm_miami_amplitude_20260123T205742Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.86865234375,0.9665542439572794,0.11338289962825279,0.03344575604272063,0.8866171003717472,0.9665542439572794,0.9665542439572794,0.11338289962825279,,,0.8531713443290266,0.984375,0.9838392355255762,0.9879182156133829,0.34786859277852983
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.1314697265625,0.14298978644382543,0.9659873506676037,0.8570102135561746,0.034012649332396346,0.14298978644382543,0.14298978644382543,0.9659873506676037,,,-0.8229975642237782,0.981689453125,0.9758588672237697,0.9825720309205903,0.32619006092291225
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7711181640625,0.9677061896469843,0.0656,0.03229381035301567,0.9344,0.9677061896469843,0.9677061896469843,0.0656,,,0.9021061896469843,0.984130859375,0.9838530948234921,0.9850666666666666,0.5543717394150147
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.2344970703125,0.08745445080687142,0.9708180513474725,0.9125455491931286,0.029181948652527507,0.08745445080687142,0.08745445080687142,0.9708180513474725,,,-0.883363600540601,0.985595703125,0.9843831337844873,0.9859671503747409,0.5428813716640037
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6507568359375,0.9619208403676609,0.046836770360013984,0.03807915963233915,0.953163229639986,0.9619208403676609,0.9619208403676609,0.046836770360013984,,,0.9150840700076469,0.986572265625,0.9870568373663478,0.9856693463823838,0.6935572779746947
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3604736328125,0.05079580088046055,0.9583890055354075,0.9492041991195395,0.04161099446459248,0.05079580088046055,0.05079580088046055,0.9583890055354075,,,-0.907593204654947,0.982666015625,0.9844226210633255,0.9816758923458675,0.6856274971902704
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48681640625,0.9480942828485457,0.0356803044719315,0.05190571715145436,0.9643196955280685,0.9480942828485457,0.9480942828485457,0.0356803044719315,,,0.9124139783766142,0.98291015625,0.9811935807422267,0.9845385347288297,0.7415019754992401
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.50927734375,0.03595397890699904,0.9514925373134329,0.964046021093001,0.048507462686567165,0.03595397890699904,0.03595397890699904,0.9514925373134329,,,-0.9155385584064338,0.9818115234375,0.9834611697027804,0.9800995024875622,0.7481725212225947
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.32763671875,0.930327868852459,0.026506899055918662,0.06967213114754098,0.9734931009440814,0.930327868852459,0.930327868852459,0.026506899055918662,,,0.9038209697965404,0.9842529296875,0.9798807749627422,0.9863834422657952,0.6690196206734907
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6748046875,0.024602026049204053,0.9459459459459459,0.975397973950796,0.05405405405405406,0.024602026049204053,0.024602026049204053,0.9459459459459459,,,-0.9213439198967419,0.98486328125,0.9857091172214182,0.9831081081081081,0.6978636645517318
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.210693359375,0.906720741599073,0.022734302505412928,0.093279258400927,0.977265697494587,0.906720741599073,0.906720741599073,0.022734302505412928,,,0.88398643909366,0.986328125,0.9831981460023175,0.9871636251159913,0.5217396322254685
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.7923583984375,0.02557387151440456,0.9118165784832452,0.9744261284855954,0.08818342151675485,0.02557387151440456,0.02557387151440456,0.9118165784832452,,,-0.8862427069688406,0.98291015625,0.9847481127715298,0.975896531452087,0.5153076001606125
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1229248046875,0.8480635551142006,0.024913013221990257,0.1519364448857994,0.9750869867780098,0.8480635551142006,0.8480635551142006,0.024913013221990257,,,0.8231505418922104,0.9825439453125,0.9811320754716981,0.9827418232428671,0.3235582867545445
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,2,d5pu1j8h0i0s73epp6m0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.88623046875,0.02231404958677686,0.8626609442060086,0.9776859504132231,0.13733905579399142,0.02231404958677686,0.02231404958677686,0.8626609442060086,,,-0.8403468946192317,0.9847412109375,0.9855371900826446,0.9785407725321889,0.32098610453446896


==> reproducibility/data/results_ibm_miami_amplitude_20260123T210536Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.8692626953125,0.9682628844263446,0.09056956115779645,0.03173711557365538,0.9094304388422035,0.9682628844263446,0.9682628844263446,0.09056956115779645,,,0.8776933232685481,0.9849853515625,0.9862378879370874,0.976657329598506,0.3671746339000309
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.130615234375,0.1280373831775701,0.9685481606290368,0.8719626168224299,0.031451839370963214,0.1280373831775701,0.1280373831775701,0.9685481606290368,,,-0.8405107774514667,0.9857177734375,0.9803738317757009,0.9865206402695872,0.340074809947601
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.7772216796875,0.9645044762054342,0.07506849315068494,0.03549552379456573,0.924931506849315,0.9645044762054342,0.9645044762054342,0.07506849315068494,,,0.8894359830547492,0.9825439453125,0.983037537301712,0.9808219178082191,0.526680363368588
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.2313232421875,0.08812664907651716,0.9663331745275529,0.9118733509234829,0.0336668254724472,0.08812664907651716,0.08812664907651716,0.9663331745275529,,,-0.8782065254510357,0.9853515625,0.9810026385224274,0.9866603144354454,0.5268809161779391
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6485595703125,0.9567099567099567,0.045154567558179926,0.04329004329004329,0.9548454324418201,0.9567099567099567,0.9567099567099567,0.045154567558179926,,,0.9115553891517768,0.9815673828125,0.9828722002635046,0.9791594303577631,0.6855851322737478
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3533935546875,0.049740932642487044,0.9622427789314707,0.950259067357513,0.037757221068529356,0.049740932642487044,0.049740932642487044,0.9622427789314707,,,-0.9125018462889837,0.983642578125,0.9844559585492227,0.9831980366245044,0.6920955755981522
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4859619140625,0.9550364230092941,0.037995725480883404,0.044963576990705856,0.9620042745191166,0.9550364230092941,0.9550364230092941,0.037995725480883404,,,0.9170406975284108,0.9857177734375,0.9869379552876162,0.9845642365233911,0.7508559131561325
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5191650390625,0.03903127204326358,0.9570957095709571,0.9609687279567364,0.0429042904290429,0.03903127204326358,0.03903127204326358,0.9570957095709571,,,-0.9180644375276935,0.9833984375,0.9840112861509522,0.9827367352119827,0.7525936339245034
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3299560546875,0.9345172031076582,0.028238294771360903,0.06548279689234185,0.9717617052286391,0.9345172031076582,0.9345172031076582,0.028238294771360903,,,0.9062789083362973,0.9825439453125,0.9837217906030337,0.9819639278557114,0.6727341270994117
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.678955078125,0.02571017619561309,0.9357414448669201,0.9742898238043869,0.06425855513307985,0.02571017619561309,0.02571017619561309,0.9357414448669201,,,-0.910031268671307,0.9842529296875,0.9866954332973751,0.9790874524714829,0.6745207722435104
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.215087890625,0.905788876276958,0.023950233281493,0.094211123723042,0.976049766718507,0.905788876276958,0.905788876276958,0.023950233281493,,,0.881838642995465,0.9835205078125,0.9790011350737798,0.9847589424572317,0.5234786559833355
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.80029296875,0.024557657107992677,0.9248166259168704,0.9754423428920074,0.07518337408312958,0.024557657107992677,0.024557657107992677,0.9248166259168704,,,-0.9002589688088778,0.9853515625,0.986424649176327,0.9810513447432763,0.5205499919433427
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1256103515625,0.826044703595724,0.023593466424682397,0.17395529640427598,0.9764065335753176,0.826044703595724,0.826044703595724,0.023593466424682397,,,0.8024512371710416,0.9827880859375,0.9815354713313897,0.982968030154963,0.31718451673670156
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,3,d5pu59gh0i0s73eppbj0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.885986328125,0.02273353540920364,0.8426124197002142,0.9772664645907964,0.15738758029978586,0.02273353540920364,0.02273353540920364,0.8426124197002142,,,-0.8198788842910105,0.98291015625,0.9841554147147975,0.9732334047109208,0.30808808357145356


==> reproducibility/data/results_ibm_miami_amplitude_20260123T211329Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.875244140625,0.9659693165969316,0.11545988258317025,0.03403068340306834,0.8845401174168297,0.9659693165969316,0.9659693165969316,0.11545988258317025,,,0.8505094340137613,0.9854736328125,0.9861924686192468,0.9804305283757339,0.33270766326017587
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.13720703125,0.14679715302491103,0.9657611771363893,0.853202846975089,0.034238822863610636,0.14679715302491103,0.14679715302491103,0.9657611771363893,,,-0.8189640241114783,0.984375,0.9759786476868327,0.9857102433503112,0.3330228813574676
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.77587890625,0.9657016991818754,0.07298474945533769,0.03429830081812461,0.9270152505446623,0.9657016991818754,0.9657016991818754,0.07298474945533769,,,0.8927169497265377,0.9857177734375,0.986626809314034,0.9825708061002179,0.5338653213927763
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.2294921875,0.07606382978723404,0.9708491761723701,0.923936170212766,0.029150823827629912,0.07606382978723404,0.07606382978723404,0.9708491761723701,,,-0.8947853463851361,0.9852294921875,0.9845744680851064,0.985424588086185,0.5502047346897951
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.6533203125,0.9598281016442451,0.03873239436619718,0.04017189835575486,0.9612676056338029,0.9598281016442451,0.9598281016442451,0.03873239436619718,,,0.921095707278048,0.986572265625,0.9857997010463379,0.9880281690140845,0.7014836361511425
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.3565673828125,0.05237932214994865,0.963384557010055,0.9476206778500513,0.036615442989944985,0.05237932214994865,0.05237932214994865,0.963384557010055,,,-0.9110052348601063,0.98388671875,0.984251968503937,0.9836843103775375,0.6924153787971769
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.4822998046875,0.9493799038218173,0.034425842961565666,0.050620096178182736,0.9655741570384343,0.9493799038218173,0.9493799038218173,0.034425842961565666,,,0.9149540608602516,0.98486328125,0.9840546697038725,0.9856165998585239,0.7470127819582963
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.520751953125,0.03680262541022035,0.956444218033622,0.9631973745897796,0.04355578196637799,0.03680262541022035,0.03680262541022035,0.956444218033622,,,-0.9196415926234016,0.9847412109375,0.9849976558837318,0.9844625573102395,0.7562859589551376
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.3416748046875,0.9274740978921043,0.028926386055998517,0.07252590210789568,0.9710736139440015,0.9274740978921043,0.9274740978921043,0.028926386055998517,,,0.8985477118361058,0.9840087890625,0.9814219364058593,0.9853513814203597,0.6682448053727791
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.6754150390625,0.023314657509488523,0.9356901090635578,0.9766853424905114,0.06430989093644227,0.023314657509488523,0.023314657509488523,0.9356901090635578,,,-0.9123754515540692,0.9833984375,0.984818362551961,0.9804437758555848,0.6841879564640925
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.2117919921875,0.9060518731988473,0.027412110887409014,0.09394812680115273,0.972587889112591,0.9060518731988473,0.9060518731988473,0.027412110887409014,,,0.8786397623114383,0.983154296875,0.98328530259366,0.9831190955552114,0.5100613913916254
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.7928466796875,0.02340261739799846,0.9169121979964644,0.9765973826020016,0.08308780200353565,0.02340261739799846,0.02340261739799846,0.9169121979964644,,,-0.893509580598466,0.984130859375,0.985373364126251,0.9793753682969947,0.5260835134817163
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,39.0,5.0,15.0,12.0,5.0,5.0,2.0,0.1256103515625,0.826044703595724,0.02275582856345107,0.17395529640427598,0.977244171436549,0.826044703595724,0.826044703595724,0.02275582856345107,,,0.803288875032273,0.983642578125,0.9737609329446064,0.9850621248080413,0.31907217174044866
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,4,d5pu8vor0v5s739og7i0,,Research_cogburn,120,18.0,5.0,38.0,5.0,16.0,12.0,5.0,5.0,,0.8836669921875,0.021273656582400883,0.8520461699895068,0.9787263434175991,0.14795383001049317,0.021273656582400883,0.021273656582400883,0.8520461699895068,,,-0.8307725134071059,0.9849853515625,0.9874292029285813,0.9664218258132214,0.32175200246070434


==> reproducibility/data/results_ibm_miami_cousins_20260123T172110Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.493408203125,0.6912419594260267,0.026024096385542168,0.0351311232063335,0.6785542168674699,0.9763421573478477,0.9440870856011875,0.03855421686746988,0.9784924954642917,0.976867469879518,0.9055328687337176,0.621826171875,0.615536862939139,0.6279518072289156,0.7265646715987176
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.515380859375,0.6688773093320701,0.026700251889168764,0.037896731406916156,0.6811083123425693,0.9745677404073898,0.9388915206063477,0.044836272040302265,0.9769461550607927,0.9767590260285474,0.8940552485660455,0.633544921875,0.640454760776883,0.6261964735516373,0.7009301559678792
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,25.0,8.0,265.0,38.0,111.0,79.0,38.0,35.0,2.0,0.48876953125,0.7012987012987013,0.04393505253104107,0.07742257742257742,0.7063037249283668,0.9784590409590409,0.9045954045954046,0.06303724928366762,0.9833832833832833,0.9813753581661891,0.8415581553117369,0.760009765625,0.7682317682317682,0.7521489971346705,0.6025719270155991
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,44.0,16.0,299.0,46.0,122.0,94.0,46.0,35.0,2.0,0.49365234375,0.6488625123639961,0.04966248794599807,0.07863501483679525,0.6817743490838959,0.9736337784371909,0.8946587537091988,0.06846673095467695,0.9788987800857236,0.9788813886210223,0.8261920227545219,0.626220703125,0.6251236399604352,0.6272902603664416,0.5762393205453256
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,41.0,20.0,304.0,50.0,118.0,99.0,50.0,35.0,2.0,0.50537109375,0.6202898550724638,0.03405725567620928,0.07971014492753623,0.6801579466929911,0.9694444444444446,0.8743961352657005,0.06120434353405726,0.9757809983896941,0.9774596906877261,0.8131917917316432,0.615234375,0.6173913043478261,0.6130306021717671,0.5578871555021524
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,52.0,22.0,324.0,53.0,126.0,109.0,53.0,35.0,1.0,0.50048828125,0.6448780487804878,0.04936461388074291,0.0721951219512195,0.647605083088954,0.9727439024390244,0.8946341463414634,0.06989247311827956,0.9779512195121948,0.975366568914956,0.8247416732231838,0.60302734375,0.608780487804878,0.5972629521016618,0.5734241417875833
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,55.0,26.0,337.0,56.0,131.0,114.0,56.0,35.0,1.0,0.51025390625,0.5827751196172248,0.06380857427716849,0.12057416267942583,0.6650049850448654,0.967194976076555,0.8244019138755981,0.08873379860418744,0.9767145135566188,0.9784646061814556,0.7356681152714107,0.60546875,0.5966507177033493,0.6146560319042872,0.4425481344796825
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,72.0,34.0,362.0,65.0,133.0,127.0,65.0,35.0,2.0,0.49462890625,0.6194471865745311,0.07777777777777778,0.08440276406712735,0.6130434782608696,0.9699222606120435,0.8741362290227048,0.10821256038647344,0.9763079960513326,0.9752012882447665,0.7659236686362314,0.613525390625,0.6120434353405726,0.614975845410628,0.479550724483927
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,91.0,39.0,383.0,69.0,140.0,137.0,69.0,35.0,2.0,0.41650390625,0.5656506447831184,0.15857740585774058,0.1271981242672919,0.5502092050209205,0.9657825322391559,0.8159437280187574,0.22510460251046024,0.9757717858538492,0.9768758716875873,0.5908391255082971,0.605224609375,0.6096131301289566,0.602092050209205,0.26175675675864074
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,4096,3,0,d5pqsmu5v3os73f2da9g,,Research_cogburn,120,94.0,44.0,414.0,77.0,147.0,154.0,77.0,35.0,1.0,0.491943359375,0.5806451612903226,0.07928880345987506,0.1076923076923077,0.6040365209034119,0.9669044665012407,0.8436724565756824,0.11532916866890917,0.9751199338296115,0.9747236905333974,0.7283432879067732,0.563232421875,0.5687344913151364,0.5579048534358482,0.4282591091981911


==> reproducibility/data/results_ibm_miami_cousins_20260123T184939Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T18:53:54+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49267578125,0.6442021803766105,0.020692974013474495,0.05401387512388504,0.6790182868142445,0.9724665510406343,0.9162537165510406,0.030317613089509143,0.9762140733399405,0.9760025665704203,0.8859361034615314,0.636962890625,0.6298315163528245,0.643888354186718,0.6928095896813237
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.507080078125,0.6812710640346654,0.02526002971768202,0.05055368319691863,0.6617137196631996,0.9751745305729418,0.9215214251324025,0.03417533432392273,0.9787514042689777,0.9753343239227341,0.8873460908084798,0.658203125,0.6716417910447762,0.6443784051510649,0.6921292786032219
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,25.0,8.0,265.0,38.0,111.0,79.0,38.0,35.0,2.0,0.481201171875,0.6539827498731609,0.04329411764705882,0.07661085743277524,0.7152941176470589,0.9734271943176053,0.8838153221714865,0.064,0.9794013191273465,0.9814274509803922,0.8198153221714866,0.76025390625,0.7635717909690513,0.7571764705882353,0.5676087864572039
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,44.0,16.0,299.0,46.0,122.0,94.0,46.0,35.0,2.0,0.475830078125,0.6305797845048743,0.04424778761061947,0.08671113391482811,0.6865393572426641,0.9717483324781939,0.8753206772703951,0.0647414997671169,0.9781768428253805,0.9788852662630027,0.8105791775032782,0.647216796875,0.651103129810159,0.6436888681881695,0.5533299442721176
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,41.0,20.0,304.0,50.0,118.0,99.0,50.0,35.0,2.0,0.511962890625,0.6185026227944683,0.031015507753876938,0.09728183118741059,0.6753376688344173,0.9699272770624702,0.8621840724845017,0.05252626313156578,0.977110157367668,0.9771885942971485,0.8096578093529359,0.637939453125,0.6399618502622795,0.6358179089544772,0.555734725928551
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,52.0,22.0,324.0,53.0,126.0,109.0,53.0,35.0,1.0,0.467529296875,0.6308093994778068,0.04264099037138927,0.07206266318537859,0.661164603392939,0.97088772845953,0.8960835509138381,0.06281522237505731,0.9758746736292429,0.9768607672321564,0.8332683285387807,0.613525390625,0.62088772845953,0.6070609812012838,0.588181592288915
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,55.0,26.0,337.0,56.0,131.0,114.0,56.0,35.0,1.0,0.507080078125,0.5565719788155994,0.0713224368499257,0.14684641309581126,0.6483407627538386,0.9661470871449206,0.7997111218103033,0.10549777117384844,0.9772428181672284,0.9775136206042595,0.694213350636455,0.642333984375,0.635050553683197,0.6498266468548787,0.38876851408014607
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,72.0,34.0,362.0,65.0,133.0,127.0,65.0,35.0,2.0,0.49365234375,0.5712166172106825,0.06798457087753135,0.14292779426310584,0.6258437801350049,0.9661226508407518,0.7997032640949555,0.10414657666345227,0.9772172766238048,0.9756991321118612,0.6955566874315032,0.63671875,0.6384767556874382,0.6350048216007714,0.391299682076106
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,91.0,39.0,383.0,69.0,140.0,137.0,69.0,35.0,2.0,0.4189453125,0.5821678321678322,0.15,0.10897435897435898,0.5378151260504201,0.967111013986014,0.837995337995338,0.2130252100840336,0.9757187257187255,0.9747338935574228,0.6249701279113044,0.610107421875,0.6089743589743589,0.6109243697478992,0.2962545098143671
2026-01-23T18:53:55+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5ps66e5v3os73f2f0f0,,Research_cogburn,120,94.0,44.0,414.0,77.0,147.0,154.0,77.0,35.0,1.0,0.5,0.57275390625,0.0859375,0.12353515625,0.60595703125,0.965484619140625,0.82470703125,0.1337890625,0.9748697916666667,0.9744791666666667,0.69091796875,0.579833984375,0.5732421875,0.58642578125,0.3800522336432507


==> reproducibility/data/results_ibm_miami_cousins_20260123T191334Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49072265625,0.6472636815920398,0.02588686481303931,0.07014925373134329,0.6845637583892618,0.9729166666666667,0.900497512437811,0.03595397890699904,0.9777446102819238,0.9766059443911792,0.8645435335308119,0.611328125,0.6119402985074627,0.610738255033557,0.652269428291422
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.467041015625,0.6351280710925248,0.025194686211635363,0.07736539466806064,0.6944571690334402,0.9720334553058024,0.8891792995295348,0.03939532753092075,0.977557065690887,0.9776149030386319,0.849783971998614,0.639892578125,0.6372190277051751,0.6422354557947778,0.6259668094534094
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,25.0,10.0,267.0,40.0,110.0,80.0,40.0,35.0,2.0,0.484375,0.6189516129032258,0.03835227272727273,0.10534274193548387,0.6751893939393939,0.9702305947580645,0.8472782258064516,0.058712121212121215,0.9784274193548389,0.9771148989898991,0.7885661045943304,0.61865234375,0.6214717741935484,0.6160037878787878,0.524958547125352
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,33.0,13.0,281.0,43.0,115.0,86.0,43.0,35.0,2.0,0.4873046875,0.5891783567134269,0.049523809523809526,0.11523046092184369,0.6795238095238095,0.9682803106212424,0.8336673346693386,0.06571428571428571,0.9772545090180361,0.9782857142857143,0.7679530489550529,0.622802734375,0.624248496993988,0.6214285714285714,0.49388515293449725
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,43.0,18.0,312.0,51.0,121.0,104.0,51.0,35.0,1.0,0.49853515625,0.6155729676787464,0.037487828627069134,0.06513222331047992,0.6226874391431353,0.9696376101860921,0.8952007835455436,0.06718597857838364,0.974600065295462,0.9726062966569295,0.82801480496716,0.57666015625,0.5876591576885406,0.5657254138266796,0.5793517305749911
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,53.0,25.0,333.0,58.0,124.0,115.0,58.0,35.0,1.0,0.474365234375,0.5779722079258878,0.04087320018578727,0.1276376737004632,0.6832326985601487,0.9663857436953165,0.8162635100360268,0.06641895030190433,0.9763938926059358,0.9781699953553183,0.7498445597341225,0.621826171875,0.6160576428203809,0.6270320483046912,0.47073538541912496
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,67.0,29.0,351.0,59.0,137.0,119.0,59.0,35.0,1.0,0.545166015625,0.4849977608598298,0.13097155126140633,0.2400358262427228,0.5695115405260333,0.959051724137931,0.6739811912225705,0.20450885668276972,0.9780564263322884,0.9758454106280195,0.46947233453980075,0.59375,0.5929243170622481,0.5947396672034353,0.16652321125890227
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,78.0,33.0,363.0,64.0,138.0,124.0,64.0,35.0,2.0,0.497314453125,0.5645557191948944,0.04419621175327829,0.12027491408934708,0.6304031083050025,0.9655436917034855,0.8281786941580757,0.07382224380767363,0.9747013582065128,0.9737412983649022,0.754356450350402,0.571044921875,0.5719194894452626,0.5701796988829528,0.4722901237762297
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,80.0,34.0,382.0,67.0,143.0,135.0,67.0,35.0,2.0,0.492919921875,0.5671124318969787,0.058257101588830046,0.1342248637939574,0.6283100625902744,0.9659794452699357,0.8048538880633977,0.08618199325950891,0.9767211490837049,0.9744503290001604,0.7186718948038888,0.5810546875,0.5874195146111937,0.574867597496389,0.4239246110462
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,4096,3,1,d5pshd0h0i0s73epnau0,,Research_cogburn,120,99.0,44.0,409.0,74.0,152.0,145.0,74.0,35.0,3.0,0.534423828125,0.5573321151210598,0.10540115364446775,0.1886706258565555,0.6434189826953329,0.9658519872087712,0.7542256738236638,0.14840062926061878,0.9799604081011116,0.9801433315853871,0.605825044563045,0.585693359375,0.5842850616719963,0.5873099108547457,0.28575664856136707


==> reproducibility/data/results_ibm_miami_cousins_20260123T193921Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49365234375,0.6646884272997032,0.023143683702989394,0.06577645895153314,0.68900675024108,0.9743447082096934,0.9094955489614244,0.03567984570877531,0.9786679854929115,0.9770491803278689,0.873815703252649,0.599853515625,0.6013847675568744,0.5983606557377049,0.6680984191486119
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.494384765625,0.6479012345679013,0.02559150169000483,0.056296296296296296,0.6798647996137132,0.972716049382716,0.9130864197530865,0.03959439884113954,0.9766913580246914,0.9765008852406244,0.8734920209119469,0.62060546875,0.6301234567901235,0.6112988894253983,0.6654307395794568
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,25.0,10.0,267.0,40.0,110.0,81.0,40.0,35.0,1.0,0.49560546875,0.6369458128078818,0.03823814133591481,0.10738916256157635,0.7153920619554696,0.9718903940886698,0.8497536945812808,0.05808325266214908,0.9800328407224959,0.9810261374636978,0.7916704419191317,0.75244140625,0.7502463054187192,0.7545982575024202,0.5290559516244502
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,35.0,15.0,286.0,45.0,114.0,91.0,45.0,35.0,1.0,0.47900390625,0.6243628950050968,0.046860356138706656,0.10397553516819572,0.689784442361762,0.9700242099898063,0.8450560652395515,0.06607310215557638,0.9783554196398234,0.9792564823492659,0.7789829630839751,0.610107421875,0.6126401630988787,0.6077788191190253,0.5084146127493409
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,42.0,18.0,305.0,50.0,119.0,99.0,50.0,35.0,2.0,0.495361328125,0.6037456875308034,0.04112239961296565,0.11631345490389354,0.6860183841315917,0.9695046821094135,0.8378511582060129,0.062409288824383166,0.9782815837029737,0.97803580067731,0.7754418693816297,0.599853515625,0.5953671759487432,0.6042573778422835,0.5049583301596937
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,55.0,25.0,324.0,55.0,124.0,108.0,55.0,35.0,2.0,0.476806640625,0.6221198156682027,0.04666355576294914,0.11623143881208398,0.6836210919272049,0.9707501280081925,0.8402457757296466,0.06626224918338777,0.9794504181600956,0.9790636179810233,0.7739835265462589,0.607666015625,0.6134152585765489,0.6024265048996733,0.5016574139781388
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,63.0,28.0,348.0,60.0,133.0,118.0,60.0,35.0,2.0,0.508544921875,0.5650504080652905,0.0561351217088922,0.12626020163226115,0.6289120715350224,0.9639042246759482,0.8026884301488239,0.08494783904619971,0.9746519443110898,0.9743003808577579,0.7177405911026241,0.583251953125,0.5876140182429188,0.5787382016890213,0.42227317037768286
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,77.0,36.0,367.0,66.0,133.0,131.0,66.0,35.0,2.0,0.505615234375,0.43264123611781746,0.21333333333333335,0.27571221632061804,0.48345679012345677,0.953977547078706,0.6079188797682279,0.30074074074074075,0.9770481248994045,0.975769547325103,0.30717813902748714,0.60205078125,0.6127474649927571,0.5911111111111111,0.06978728355321868
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,88.0,42.0,390.0,73.0,139.0,141.0,73.0,35.0,2.0,0.496826171875,0.5326781326781327,0.042212518195050945,0.13366093366093365,0.636098981077147,0.9621007371007371,0.7960687960687961,0.06792819019893255,0.9731695331695331,0.9737991266375546,0.7281406058698635,0.56201171875,0.5611793611793612,0.5628335759340126,0.4429343877750238
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5pstg1dgvjs73dc76lg,,Research_cogburn,120,88.0,42.0,396.0,73.0,142.0,144.0,73.0,35.0,2.0,0.50048828125,0.595609756097561,0.06451612903225806,0.09951219512195122,0.6412512218963832,0.9674085365853657,0.8497560975609756,0.09872922776148582,0.975252032520325,0.9765070055392635,0.7510268697994897,0.547119140625,0.5380487804878049,0.5562072336265884,0.46036565087527365


==> reproducibility/data/results_ibm_miami_cousins_20260123T195017Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.486572265625,0.6593075765178124,0.025202092249167855,0.0577019568489714,0.68188302425107,0.9731246864024085,0.9152032112393377,0.0432715168806467,0.9769861180799464,0.9763829449992074,0.871931694358691,0.62109375,0.613647767185148,0.628150261531146,0.661150063035336
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.49169921875,0.6370407149950348,0.029779058597502402,0.06802383316782522,0.6853986551392891,0.9725049652432969,0.9031777557100298,0.042747358309317966,0.9771267792121814,0.9777137367915466,0.8604303974007118,0.630126953125,0.628103277060576,0.6320845341018252,0.6415253329311033
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,28.0,10.0,267.0,40.0,110.0,80.0,40.0,35.0,2.0,0.505126953125,0.6597390043499275,0.029107054760730142,0.04929917834702755,0.6872224962999507,0.9740514741420976,0.9328177863702272,0.040947212629501725,0.9768003866602225,0.977109028120375,0.8918705737407254,0.61669921875,0.6094731754470759,0.6240749876665023,0.698263244121806
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,42.0,16.0,295.0,46.0,118.0,95.0,46.0,35.0,1.0,0.499267578125,0.6205378973105135,0.051194539249146756,0.09290953545232274,0.6850316918576305,0.9697432762836186,0.858679706601467,0.07411019015114578,0.9771475142624287,0.9796847066471641,0.7845695164503212,0.624755859375,0.6132029339853301,0.636274987810824,0.5123956848009686
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,44.0,16.0,305.0,50.0,119.0,99.0,50.0,35.0,2.0,0.508544921875,0.641862698031685,0.041728763040238454,0.07537205952952472,0.676602086438152,0.9726956313010082,0.8905424867978876,0.05663189269746647,0.9781725076012162,0.9784070210299718,0.8339105941004211,0.62451171875,0.6269803168506961,0.6219572776949827,0.5912488458481571
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,55.0,24.0,324.0,55.0,124.0,108.0,55.0,35.0,2.0,0.481689453125,0.5975671566142929,0.04333490343853038,0.12671059300557527,0.6900612341026848,0.9679738976178409,0.8190572731880386,0.06029203956665097,0.9779016725798276,0.9790233945674363,0.7587652336213876,0.6162109375,0.617840851495185,0.6146961846443711,0.48515144617880124
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,62.0,28.0,348.0,61.0,131.0,119.0,61.0,35.0,2.0,0.492431640625,0.5830441249380268,0.05483405483405483,0.12989588497768964,0.6522366522366523,0.9672781358453149,0.8160634605850273,0.08273208273208273,0.9773591141960006,0.9763668430335097,0.7333313778529446,0.609619140625,0.6152702032721864,0.6041366041366041,0.4428049925172465
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,81.0,35.0,370.0,66.0,137.0,131.0,66.0,35.0,1.0,0.501953125,0.5899805447470817,0.058333333333333334,0.10359922178988328,0.6607843137254902,0.9667740758754865,0.8268482490272373,0.08627450980392157,0.9761024643320363,0.9775816993464053,0.7405737392233157,0.621826171875,0.6147859922178989,0.628921568627451,0.45004798811564445
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,87.0,42.0,390.0,73.0,139.0,141.0,73.0,35.0,2.0,0.495849609375,0.5283111767602167,0.03099273607748184,0.16149679960610536,0.6532687651331719,0.9617491383554899,0.7661250615460364,0.05520581113801453,0.97479074347612,0.9739467312348669,0.710919250408022,0.5849609375,0.5883801083210242,0.5815980629539952,0.4308542961248141
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,3,d5pt2jm5v3os73f2g200,,Research_cogburn,120,110.0,49.0,435.0,85.0,148.0,165.0,85.0,35.0,2.0,0.52490234375,0.5055813953488372,0.06012332990750257,0.19906976744186047,0.6279547790339157,0.9605813953488372,0.7223255813953489,0.08838643371017471,0.9764651162790696,0.9753682768071258,0.6339391476851741,0.59912109375,0.6055813953488373,0.591983556012333,0.32983140324331583


==> reproducibility/data/results_ibm_miami_cousins_20260123T195433Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.484130859375,0.653555219364599,0.022243256034074774,0.05597579425113464,0.6829152863227639,0.9732413010590015,0.9147755925365607,0.038334122101277804,0.9771390149604978,0.9762423095125413,0.8764414704352829,0.619873046875,0.6354009077155824,0.6053005205868434,0.6714542284252201
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.488037109375,0.6408204102051025,0.02670481640438722,0.06253126563281641,0.6909871244635193,0.9707353676838419,0.9004502251125562,0.04196471149260849,0.975421043855261,0.9777141948815767,0.8584855136199477,0.6298828125,0.6293146573286643,0.6304244158321411,0.6387829292885009
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,26.0,10.0,267.0,40.0,109.0,81.0,40.0,35.0,2.0,0.485107421875,0.6300956215400101,0.04030346135609293,0.09109209864116759,0.6927453769559033,0.9713135379969804,0.8706592853548062,0.0559506875296349,0.9780238215064586,0.9784732100521576,0.8147085978251712,0.625,0.6210367388022144,0.6287339971550497,0.5633586748022972
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,33.0,15.0,286.0,45.0,114.0,90.0,45.0,35.0,2.0,0.502685546875,0.5993200582807188,0.028964162984781543,0.10587663914521613,0.6671575846833578,0.9685223409422049,0.8465274405050995,0.056455571919489446,0.9766553343046787,0.9755195549009983,0.7900718685856101,0.6064453125,0.6104905293831957,0.6023564064801178,0.5271258605818654
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,41.0,20.0,305.0,50.0,118.0,100.0,50.0,35.0,2.0,0.49560546875,0.6049261083743842,0.04695062923523717,0.0960591133004926,0.6515004840271055,0.9682881773399015,0.858128078817734,0.07308809293320426,0.975632183908046,0.975734107776702,0.7850399858845297,0.591796875,0.6,0.5837366892545982,0.5135629056341946
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,45.0,19.0,319.0,53.0,124.0,105.0,53.0,35.0,2.0,0.505859375,0.6047297297297297,0.04841897233201581,0.1085907335907336,0.6585968379446641,0.9689913127413128,0.8426640926640927,0.08300395256916997,0.9774131274131274,0.9769762845849803,0.7596601400949228,0.606689453125,0.61003861003861,0.6032608695652174,0.4753614643280645
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,70.0,32.0,358.0,63.0,135.0,123.0,63.0,35.0,2.0,0.484130859375,0.5859808371154815,0.053005205868433505,0.13918305597579425,0.6545196403218173,0.9672528996469996,0.7962682803832577,0.07524846190250828,0.9786518742645823,0.9769679760214545,0.7210198184807495,0.619873046875,0.626828038325769,0.6133459536204449,0.4315993729695883
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,70.0,31.0,366.0,64.0,137.0,128.0,64.0,35.0,2.0,0.477294921875,0.5902813299232736,0.08640822045773003,0.12838874680306905,0.6076599719757123,0.9668478260869566,0.8097186700767264,0.1331153666510976,0.9773231031543052,0.9759613887591467,0.6766033034256288,0.586181640625,0.579539641943734,0.592246613731901,0.36352150587126153
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,74.0,37.0,381.0,70.0,136.0,138.0,70.0,35.0,2.0,0.502197265625,0.6028196402527953,0.0657184894556155,0.10549343704423918,0.6508092202059833,0.9689778804083617,0.8439474963539134,0.1015203531142717,0.977313239345325,0.9779630537845349,0.7424271432396418,0.68896484375,0.690325717063685,0.687591956841589,0.4484821820365793
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,4,d5pt4jm5v3os73f2g4c0,,Research_cogburn,120,85.0,40.0,414.0,77.0,146.0,155.0,77.0,35.0,1.0,0.49658203125,0.548180924287119,0.08389912706110572,0.13815142576204523,0.5945683802133851,0.9629424778761062,0.7856440511307768,0.1251212415130941,0.9747623729924616,0.9734238603297769,0.6605228096176827,0.58154296875,0.5766961651917404,0.5863239573229874,0.34753840398946784


==> reproducibility/data/results_ibm_miami_cousins_20260123T202928Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.503662109375,0.6665050896752303,0.02459419576979833,0.0523509452253999,0.6802754549926218,0.9741274842462433,0.924866698982065,0.039350713231677326,0.9774115365971885,0.976586325627152,0.8855159857503876,0.63525390625,0.6316044595249637,0.6389572060993606,0.6867970933453817
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,18.0,6.0,253.0,36.0,107.0,73.0,36.0,35.0,2.0,0.486083984375,0.6675037669512808,0.025653206650831355,0.051230537418382724,0.6703087885985748,0.9742277749874435,0.9246609743847313,0.04180522565320665,0.9775322283609575,0.9758036421219318,0.8828557487315246,0.64501953125,0.6509291813159217,0.6394299287410926,0.6814183305820537
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,25.0,10.0,267.0,40.0,110.0,80.0,40.0,35.0,2.0,0.508056640625,0.6434406535319558,0.04516129032258064,0.08121095627102355,0.6779156327543424,0.9718584814992792,0.8798654493032196,0.06550868486352357,0.9779913503123498,0.9785938792390405,0.8143567644396961,0.6376953125,0.6319077366650648,0.6436724565756824,0.5579591453297608
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,33.0,13.0,281.0,43.0,115.0,86.0,43.0,35.0,2.0,0.483642578125,0.6309944472488642,0.04302600472813239,0.0873296314992428,0.6794326241134752,0.9712897526501767,0.8803634528016153,0.06099290780141844,0.9773515059734142,0.9779038613081166,0.8193705450001969,0.653564453125,0.6431095406360424,0.6633569739952718,0.5681035182893157
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,43.0,18.0,312.0,51.0,121.0,104.0,51.0,35.0,1.0,0.499267578125,0.6185819070904646,0.035592393954168695,0.06063569682151589,0.6479765967820575,0.9698044009779951,0.8997555012224939,0.05948317893710385,0.9744743276283618,0.9749390541199415,0.8402723222853901,0.603759765625,0.5941320293398533,0.6133593369088249,0.6012533570833696
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,53.0,25.0,333.0,58.0,124.0,115.0,58.0,35.0,1.0,0.501220703125,0.6181198246468582,0.04405286343612335,0.0974184120798831,0.6715614292706804,0.9703482708231856,0.8670238675109596,0.06754772393538913,0.9772365643773341,0.9766682982542012,0.7994761435755705,0.635498046875,0.634193862640039,0.6368086147821831,0.5357121173999664
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,67.0,29.0,351.0,59.0,137.0,119.0,59.0,35.0,1.0,0.524658203125,0.49139134481154023,0.14894709809964046,0.20521172638436483,0.5654853620955316,0.9587308050255934,0.7003257328990228,0.2172573189522342,0.9759578098340314,0.9774696113679165,0.48306841394678857,0.6064453125,0.596556537924616,0.6173600410888547,0.17641085445237473
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,78.0,33.0,363.0,64.0,138.0,124.0,64.0,35.0,2.0,0.50634765625,0.5887174541947927,0.04747774480712166,0.1017357762777242,0.6528189910979229,0.9681774349083896,0.8543876567020251,0.07171117705242334,0.9757634201221471,0.9768545994065282,0.7826764796496017,0.59130859375,0.5925747348119575,0.5900098911968348,0.5100952108323855
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,80.0,34.0,382.0,67.0,143.0,135.0,67.0,35.0,2.0,0.51611328125,0.575685903500473,0.058022199798183655,0.10359508041627247,0.6453077699293642,0.966207426679281,0.8396404919583728,0.08930373360242179,0.9746452223273415,0.9762865792129163,0.7503367583559509,0.58154296875,0.5737937559129612,0.5898082744702321,0.46052001069117704
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5ptkv8r0v5s739ofer0,,Research_cogburn,120,99.0,44.0,409.0,74.0,152.0,145.0,74.0,35.0,3.0,0.526123046875,0.5531322505800464,0.1014940752189593,0.16194895591647332,0.6367851622874807,0.964907192575406,0.7721577726218097,0.1416795466254508,0.9777571539056458,0.9798042246264811,0.6304782259963589,0.590087890625,0.582830626450116,0.598145285935085,0.3116813208737637


==> reproducibility/data/results_ibm_miami_pilot_20260123T115506Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_protocol,protocol,1,1,0.5,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.494873046875,0.9511593487913172,0.03818269695505075,0.048840651208682785,0.9618173030449493,0.9511593487913172,0.9511593487913172,0.03818269695505075,,,0.9129766518362665,0.98486328125,0.9842131228416379,0.9855002416626389,0.7422804248601624
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_no_swap,no_swap,1,1,0.5,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.49853515625,0.03574926542605289,0.9595910418695229,0.9642507345739472,0.04040895813047712,0.03574926542605289,0.03574926542605289,0.9595910418695229,,,-0.9238417764434701,0.982177734375,0.9853085210577864,0.9790652385589095,0.766657819695969
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.496826171875,0.9542997542997543,0.03299369238233867,0.0457002457002457,0.9670063076176614,0.9542997542997543,0.9542997542997543,0.03299369238233867,,,0.9213060619174157,0.5078125,0.03832923832923833,0.9713731198447355,0.761421339020729
2026-01-23T12:21:03+00:00,ibm_miami,n=4_dense_protocol,protocol,4,1111,0.5,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,36.0,14.0,113.0,20.0,40.0,40.0,20.0,11.0,2.0,0.486572265625,0.8444555945810336,0.021398002853067047,0.03161063723030607,0.8763670946267237,0.9272453587556448,0.9272453587556448,0.05575368521160247,,,0.8714916735440422,0.931396484375,0.9267436026091319,0.9358059914407989,0.6567349263141387
2026-01-23T12:21:03+00:00,ibm_miami,n=4_sparse_protocol,protocol,4,1000,0.5,,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,120,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.4892578125,0.8917165668662674,0.03489483747609943,0.06337325349301397,0.9206500956022945,0.9720558882235528,0.9341317365269461,0.036328871892925434,0.9846972721224218,0.9847036328871893,0.8978028646340207,0.922607421875,0.9211576846307385,0.9239961759082218,0.7118677934013977


==> reproducibility/data/results_ibm_miami_scaling_20260123T122438Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T12:36:31+00:00,ibm_miami,n=1_dense_rep0_protocol,protocol,1,1,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.496337890625,0.9429414658140679,0.031992244304411055,0.05705853418593212,0.968007755695589,0.9429414658140679,0.9429414658140679,0.031992244304411055,,,0.9109492215096568,0.985595703125,0.9867191342843089,0.9844886088221038,0.7397098370652881
2026-01-23T12:36:31+00:00,ibm_miami,n=1_dense_rep1_protocol,protocol,1,1,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.482421875,0.9418016194331984,0.03443396226415094,0.05819838056680162,0.965566037735849,0.9418016194331984,0.9418016194331984,0.03443396226415094,,,0.9073676571690474,0.9853515625,0.9853238866396761,0.9853773584905661,0.7313866694987325
2026-01-23T12:36:31+00:00,ibm_miami,n=1_half_rep0_protocol,protocol,1,0,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.494873046875,0.9832264430192402,0.9893668438859352,0.9832264430192402,0.9893668438859352,0.9832264430192402,,,0.9832264430192402,0.9893668438859352,,0.98095703125,0.9782930439072521,0.9835669405509908,0.0
2026-01-23T12:36:31+00:00,ibm_miami,n=1_half_rep1_protocol,protocol,1,0,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.495361328125,0.9802858551010349,0.9825834542815675,0.9802858551010349,0.9825834542815675,0.9802858551010349,,,0.9802858551010349,0.9825834542815675,,0.974365234375,0.9704287826515525,0.9782293178519593,0.0
2026-01-23T12:36:31+00:00,ibm_miami,n=1_sparse_rep0_protocol,protocol,1,1,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48095703125,0.9467005076142132,0.034807149576669805,0.0532994923857868,0.9651928504233303,0.9467005076142132,0.9467005076142132,0.034807149576669805,,,0.9118933580375435,0.981689453125,0.983756345177665,0.9797742238946379,0.7404203389217885
2026-01-23T12:36:31+00:00,ibm_miami,n=1_sparse_rep1_protocol,protocol,1,1,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.484375,0.9450604838709677,0.032196969696969696,0.05493951612903226,0.9678030303030303,0.9450604838709677,0.9450604838709677,0.032196969696969696,,,0.912863514173998,0.9833984375,0.9828629032258065,0.9839015151515151,0.7435361564679196
2026-01-23T12:36:31+00:00,ibm_miami,n=1_dense_no_swap,no_swap,1,1,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.5166015625,0.045841209829867675,0.951010101010101,0.9541587901701323,0.04898989898989899,0.045841209829867675,0.045841209829867675,0.951010101010101,,,-0.9051688911802332,0.983642578125,0.9815689981096408,0.9858585858585859,0.7241551856326595
2026-01-23T12:36:31+00:00,ibm_miami,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.478271484375,0.9535477284328739,0.023865231633130556,0.046452271567126086,0.9761347683668694,0.9535477284328739,0.9535477284328739,0.023865231633130556,,,0.9296824967997434,0.528564453125,0.03624298111281266,0.9798783341132429,0.7826161112557685
2026-01-23T12:36:31+00:00,ibm_miami,n=2_dense_rep0_protocol,protocol,2,11,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,18.0,6.0,57.0,8.0,23.0,17.0,8.0,7.0,2.0,0.474853515625,0.9208226221079692,0.011157601115760111,0.01953727506426735,0.9558344955834496,0.950642673521851,0.950642673521851,0.027661552766155277,,,0.9229811207556957,0.96728515625,0.9676092544987146,0.9669920966992097,0.7665102506478997
2026-01-23T12:36:31+00:00,ibm_miami,n=2_dense_rep1_protocol,protocol,2,11,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,18.0,6.0,57.0,8.0,23.0,17.0,8.0,7.0,2.0,0.48876953125,0.919080919080919,0.011461318051575931,0.023976023976023976,0.9555873925501432,0.9475524475524475,0.9475524475524475,0.027936962750716332,,,0.9196154848017313,0.97314453125,0.97002997002997,0.9761222540592168,0.7597408433816001
2026-01-23T12:36:31+00:00,ibm_miami,n=2_half_rep0_protocol,protocol,2,10,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.494140625,0.9362648221343873,0.028474903474903474,0.05237154150197629,0.9531853281853282,0.9678853754940712,0.9471343873517787,0.02944015444015444,0.9886363636363636,0.9816602316602316,0.9176942329116242,0.967529296875,0.9649209486166008,0.9700772200772201,0.7547714155881476
2026-01-23T12:36:31+00:00,ibm_miami,n=2_half_rep1_protocol,protocol,2,01,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.51025390625,0.9267942583732057,0.03040877367896311,0.05645933014354067,0.959122632103689,0.9626794258373206,0.9421052631578948,0.03040877367896311,0.9832535885167464,0.9895314057826521,0.9116964894789317,0.962646484375,0.9617224880382775,0.9636091724825523,0.7409531188114383
2026-01-23T12:36:31+00:00,ibm_miami,n=2_sparse_rep0_protocol,protocol,2,10,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.491943359375,0.9339950372208436,0.03459875060067275,0.05161290322580645,0.9505045651129265,0.9660049627791563,0.9464019851116625,0.03459875060067275,0.9856079404466501,0.9851033157135992,0.9118032345109898,0.9609375,0.9612903225806452,0.9605958673714561,0.7406405821930901
2026-01-23T12:36:31+00:00,ibm_miami,n=2_sparse_rep1_protocol,protocol,2,10,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.5009765625,0.9405458089668616,0.030332681017612523,0.046296296296296294,0.9530332681017613,0.9702729044834308,0.9537037037037037,0.030821917808219176,0.9868421052631579,0.9833659491193738,0.9228817858954845,0.95849609375,0.9566276803118908,0.9603718199608611,0.7653210701075273
2026-01-23T12:36:31+00:00,ibm_miami,n=2_dense_no_swap,no_swap,2,11,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,18.0,6.0,56.0,8.0,24.0,17.0,8.0,7.0,,0.516357421875,0.012293144208037825,0.9308430085815245,0.9427895981087471,0.017163048965169108,0.03475177304964539,0.03475177304964539,0.9568399798081777,,,-0.9220882067585323,0.9716796875,0.9763593380614657,0.9666834931852599,0.7627204677813144
2026-01-23T12:36:31+00:00,ibm_miami,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,15.0,5.0,47.0,6.0,19.0,13.0,6.0,7.0,2.0,0.489013671875,0.9331003494757864,0.008122312470138558,0.021467798302546182,0.9636884854276159,0.95581627558662,0.95581627558662,0.022216913521261344,,,0.9335993620653587,0.50439453125,0.020968547179231155,0.967032967032967,0.792472384227801
2026-01-23T12:36:31+00:00,ibm_miami,n=4_dense_rep0_protocol,protocol,4,1111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,31.0,13.0,113.0,20.0,41.0,40.0,20.0,11.0,1.0,0.487548828125,0.7956935403104657,0.049070986183897096,0.06309464196294441,0.8504049547403526,0.8877065598397597,0.8877065598397597,0.08265840876607909,,,0.8050481510736807,0.945556640625,0.9439158738107161,0.9471176750833731,0.5403568576777239
2026-01-23T12:36:31+00:00,ibm_miami,n=4_dense_rep1_protocol,protocol,4,1111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,38.0,15.0,112.0,20.0,40.0,40.0,20.0,11.0,1.0,0.5009765625,0.8148148148148148,0.04452054794520548,0.05847953216374269,0.850293542074364,0.9002192982456141,0.9002192982456141,0.07925636007827788,,,0.8209629381673362,0.93310546875,0.9332358674463938,0.9329745596868885,0.5659436055530795
2026-01-23T12:36:31+00:00,ibm_miami,n=4_half_rep0_protocol,protocol,4,1100,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,18.0,6.0,85.0,12.0,35.0,25.0,12.0,11.0,2.0,0.495849609375,0.8833087149187593,0.014527845036319613,0.029049729197439686,0.924455205811138,0.9630723781388479,0.9409158050221567,0.03220338983050847,0.9852289512555391,0.9854721549636805,0.9087124151916481,0.927978515625,0.9246676514032496,0.9312348668280872,0.7354823501308327
2026-01-23T12:36:31+00:00,ibm_miami,n=4_half_rep1_protocol,protocol,4,0101,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,18.0,6.0,85.0,12.0,35.0,25.0,12.0,11.0,2.0,0.500732421875,0.8878595806923452,0.022004889975550123,0.03022915650901999,0.9154034229828851,0.9627011214041931,0.9402730375426621,0.039364303178484106,0.985129205265724,0.9845965770171149,0.900908734364178,0.928466796875,0.9302779132130667,0.9266503667481663,0.7170425638778692
2026-01-23T12:36:31+00:00,ibm_miami,n=4_sparse_rep0_protocol,protocol,4,1000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.50537109375,0.8975845410628019,0.027640671273445213,0.05555555555555555,0.9279368213228035,0.9730676328502416,0.9400966183574879,0.02813425468904245,0.9840579710144928,0.9846989141164858,0.9119623636684455,0.920654296875,0.9154589371980676,0.9259624876604146,0.7428841889628816
2026-01-23T12:36:31+00:00,ibm_miami,n=4_sparse_rep1_protocol,protocol,4,1000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.492919921875,0.87518573551263,0.02599903707270101,0.07330361565131253,0.9306692344727973,0.9676820208023774,0.9227340267459139,0.02888781896966779,0.9826646854878653,0.9850746268656717,0.8938462077762461,0.916748046875,0.9143140168400198,0.9191141068849302,0.7081257645057394
2026-01-23T12:36:31+00:00,ibm_miami,n=4_dense_no_swap,no_swap,4,1111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,26.0,11.0,103.0,17.0,40.0,35.0,17.0,11.0,,0.50634765625,0.04628736740597879,0.8234421364985163,0.8360655737704918,0.04451038575667656,0.0863066538090646,0.0863066538090646,0.9085064292779427,,,-0.8221997754688781,0.944091796875,0.9426229508196722,0.9455984174085065,0.5677478485507355
2026-01-23T12:36:31+00:00,ibm_miami,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,33.0,13.0,100.0,16.0,38.0,33.0,16.0,11.0,2.0,0.49462890625,0.7749259624876604,0.043478260869565216,0.06219151036525173,0.8082125603864734,0.8799358341559724,0.8799358341559724,0.09408212560386472,,,0.7858537085521076,0.4501953125,0.060217176702862786,0.8318840579710145,0.510135338934622
2026-01-23T12:36:31+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,51.0,23.0,216.0,41.0,74.0,81.0,41.0,19.0,1.0,0.511474609375,0.477326968973747,0.07396301849075462,0.11933174224343675,0.6296851574212894,0.7681980906921241,0.7681980906921241,0.17028985507246375,,,0.5979082356196603,0.86181640625,0.8591885441527446,0.8645677161419291,0.2795490832001882
2026-01-23T12:36:31+00:00,ibm_miami,n=8_dense_rep1_protocol,protocol,8,11111111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,77.0,32.0,233.0,44.0,82.0,86.0,44.0,19.0,2.0,0.46630859375,0.5806282722513089,0.0777676120768527,0.0612565445026178,0.6148215919487648,0.8397905759162304,0.8397905759162304,0.1742337602927722,,,0.6655568156234581,0.854248046875,0.8492146596858638,0.8586459286367795,0.34897495216043745
2026-01-23T12:36:31+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,01110001,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,29.0,10.0,165.0,26.0,66.0,52.0,26.0,19.0,2.0,0.4970703125,0.7583497053045186,0.01407766990291262,0.02406679764243615,0.8320388349514564,0.9546905697445973,0.9280451866404715,0.04550970873786408,0.9813359528487231,0.9830097087378642,0.8825354779026076,0.830810546875,0.8222003929273084,0.8393203883495146,0.6801114475523242
2026-01-23T12:36:31+00:00,ibm_miami,n=8_half_rep1_protocol,protocol,8,00101101,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,41.0,17.0,183.0,31.0,70.0,61.0,31.0,19.0,2.0,0.505126953125,0.7462542290961818,0.0123334977799704,0.021749637506041565,0.8001973359644795,0.944478008699855,0.9055099081681972,0.05895411938825851,0.9834461092315128,0.9817464232856438,0.8465557887799388,0.841064453125,0.8395360077332045,0.8426245683275777,0.6124975104805499
2026-01-23T12:36:31+00:00,ibm_miami,n=8_sparse_rep0_protocol,protocol,8,10000000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.486572265625,0.8138484696437531,0.030908226343319068,0.06422478675363773,0.8559201141226819,0.9744104365278474,0.9267436026091319,0.03566333808844508,0.9812199842305213,0.982949527885334,0.8910802645206868,0.8486328125,0.8529854490717511,0.8445078459343794,0.6993602173094039
2026-01-23T12:36:31+00:00,ibm_miami,n=8_sparse_rep1_protocol,protocol,8,10000000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.496337890625,0.8170191834727004,0.033931168201648085,0.059517953762911954,0.8419777023751818,0.9746064928676832,0.9311362518445647,0.041202132816286964,0.9808165272995574,0.9811647392839832,0.8899341190282778,0.84521484375,0.8430890309886867,0.8473097430925837,0.6948511872966763
2026-01-23T12:36:31+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,124.0,52.0,528.0,113.0,165.0,213.0,113.0,35.0,2.0,0.502685546875,0.17727051966974258,0.0,0.00825643516270034,0.22974963181148747,0.7921624575036426,0.7921624575036426,0.11904761904761905,,,0.6731148384560235,0.634521484375,0.6260320543953375,0.6431026018654885,0.3804446587629773
2026-01-23T12:36:31+00:00,ibm_miami,n=16_dense_rep1_protocol,protocol,16,1111111111111111,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,126.0,56.0,505.0,110.0,147.0,211.0,110.0,35.0,2.0,0.502197265625,0.20563928050559066,0.010299166257969592,0.023821098687408847,0.37175085826385484,0.8035670879922218,0.8035670879922218,0.13762873957822463,,,0.6659383484139971,0.569580078125,0.5522605736509479,0.5870524767042667,0.358249210384211
2026-01-23T12:36:31+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010111110011000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,46.0,21.0,345.0,63.0,124.0,122.0,63.0,35.0,1.0,0.50537109375,0.5376811594202898,0.020236920039486673,0.035265700483091786,0.6836130306021717,0.9294987922705313,0.8805555555555555,0.069286771964462,0.9784420289855073,0.9811204343534057,0.8112687835910936,0.723876953125,0.7077294685990339,0.7403751233958539,0.5529303254398346
2026-01-23T12:36:31+00:00,ibm_miami,n=16_half_rep1_protocol,protocol,16,1001011100111000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,72.0,31.0,359.0,66.0,126.0,130.0,66.0,35.0,2.0,0.490478515625,0.45445495271279246,0.01629132726401533,0.031856645097063215,0.6286535697172976,0.9141674962667994,0.8478098556495769,0.0804384283660757,0.980525136884022,0.981193100143747,0.7673714272835012,0.693359375,0.679940268790443,0.7062769525634882,0.4898095071035916
2026-01-23T12:36:31+00:00,ibm_miami,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.48486328125,0.6706948640483383,0.024170616113744076,0.04481369587109768,0.6819905213270142,0.9739425981873111,0.9284994964753273,0.03744075829383886,0.9769721383014432,0.9771563981042654,0.8910587381814884,0.624267578125,0.622860020140987,0.6255924170616114,0.6984808868411735
2026-01-23T12:36:31+00:00,ibm_miami,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.477783203125,0.6734798160449668,0.029920523609163162,0.056719468574348494,0.707807386629266,0.9749297393970362,0.9213081246806336,0.039738195418419824,0.9785045137114632,0.9787751285647499,0.8815699292622138,0.644287109375,0.6407766990291263,0.6474988312295465,0.6797470454210852


==> reproducibility/data/results_ibm_miami_scaling_20260123T141141Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:26:28+00:00,ibm_miami,n=1_dense_rep0_protocol,protocol,1,1,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.490234375,0.9357569721115537,0.031609195402298854,0.06424302788844621,0.9683908045977011,0.9357569721115537,0.9357569721115537,0.031609195402298854,,,0.9041477767092548,0.986572265625,0.9855577689243028,0.9875478927203065,0.7263273091697514
2026-01-23T14:26:28+00:00,ibm_miami,n=1_dense_rep1_protocol,protocol,1,1,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.48779296875,0.9444444444444444,0.03336510962821735,0.05555555555555555,0.9666348903717826,0.9444444444444444,0.9444444444444444,0.03336510962821735,,,0.911079334816227,0.987060546875,0.9844844844844844,0.9895138226882746,0.7395082685612258
2026-01-23T14:26:28+00:00,ibm_miami,n=1_half_rep0_protocol,protocol,1,0,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.505615234375,0.9850313858039594,0.9772839506172839,0.9850313858039594,0.9772839506172839,0.9850313858039594,,,0.9850313858039594,0.9772839506172839,,0.972900390625,0.9744084983099952,0.971358024691358,0.0
2026-01-23T14:26:28+00:00,ibm_miami,n=1_half_rep1_protocol,protocol,1,0,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,11.0,2.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.4990234375,0.985812133072407,0.9839181286549707,0.985812133072407,0.9839181286549707,0.985812133072407,,,0.985812133072407,0.9839181286549707,,0.980712890625,0.9804305283757339,0.9809941520467836,0.0
2026-01-23T14:26:28+00:00,ibm_miami,n=1_sparse_rep0_protocol,protocol,1,1,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.492919921875,0.9489846458642892,0.038517091959557055,0.05101535413571075,0.9614829080404429,0.9489846458642892,0.9489846458642892,0.038517091959557055,,,0.9104675539047321,0.98681640625,0.986627043090639,0.9870004814636495,0.73685310784007
2026-01-23T14:26:28+00:00,ibm_miami,n=1_sparse_rep1_protocol,protocol,1,1,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,38.0,5.0,15.0,11.0,5.0,5.0,2.0,0.485107421875,0.9431303472571716,0.03793266951161688,0.05686965274282838,0.9620673304883831,0.9431303472571716,0.9431303472571716,0.03793266951161688,,,0.9051976777455547,0.986328125,0.9874182184197282,0.9853010905642484,0.7258918424541554
2026-01-23T14:26:28+00:00,ibm_miami,n=1_dense_no_swap,no_swap,1,1,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,37.0,5.0,16.0,11.0,5.0,5.0,,0.508056640625,0.03700144161460836,0.9523573200992556,0.9629985583853916,0.04764267990074442,0.03700144161460836,0.03700144161460836,0.9523573200992556,,,-0.9153558784846472,0.986328125,0.9836617011052379,0.9890818858560794,0.7475868575606102
2026-01-23T14:26:28+00:00,ibm_miami,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,14.0,4.0,33.0,4.0,13.0,9.0,4.0,5.0,2.0,0.5029296875,0.9490291262135923,0.03732809430255403,0.050970873786407765,0.962671905697446,0.9490291262135923,0.9490291262135923,0.03732809430255403,,,0.9117010319110382,0.502685546875,0.0383495145631068,0.9724950884086444,0.739567018852003
2026-01-23T14:26:28+00:00,ibm_miami,n=2_dense_rep0_protocol,protocol,2,11,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,18.0,6.0,57.0,8.0,23.0,17.0,8.0,7.0,2.0,0.490966796875,0.9149676777722526,0.016786570743405275,0.03381402287419195,0.9496402877697842,0.9405768274490303,0.9405768274490303,0.03357314148681055,,,0.9070036859622198,0.973876953125,0.9691695673794132,0.9784172661870504,0.731314854775055
2026-01-23T14:26:28+00:00,ibm_miami,n=2_dense_rep1_protocol,protocol,2,11,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,18.0,6.0,57.0,8.0,23.0,17.0,8.0,7.0,2.0,0.501708984375,0.9090024330900244,0.016658500734933857,0.033576642335766425,0.9461048505634493,0.937712895377129,0.937712895377129,0.035276825085742286,,,0.9024360702913867,0.9697265625,0.9717761557177615,0.9676629103380696,0.7213975519844262
2026-01-23T14:26:28+00:00,ibm_miami,n=2_half_rep0_protocol,protocol,2,10,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.486328125,0.9246987951807228,0.030418250950570342,0.05773092369477912,0.9548479087452472,0.9623493975903614,0.9422690763052208,0.030418250950570342,0.982429718875502,0.9852661596958175,0.9118508253546505,0.963623046875,0.9668674698795181,0.9605513307984791,0.7422685122292747
2026-01-23T14:26:28+00:00,ibm_miami,n=2_half_rep1_protocol,protocol,2,01,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.48486328125,0.9244712990936556,0.03364928909952607,0.06092648539778449,0.9488151658767773,0.9619838872104733,0.9385699899295066,0.03459715639810427,0.9853977844914401,0.9824644549763033,0.9039728335314023,0.964599609375,0.9647532729103726,0.9644549763033176,0.7246169959572921
2026-01-23T14:26:28+00:00,ibm_miami,n=2_sparse_rep0_protocol,protocol,2,10,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.494140625,0.9313241106719368,0.03571428571428571,0.057806324110671936,0.9454633204633205,0.9651679841897233,0.9412055335968379,0.03667953667953668,0.9891304347826086,0.9811776061776062,0.9045259969173012,0.966064453125,0.9654150197628458,0.9666988416988417,0.7250411566148369
2026-01-23T14:26:28+00:00,ibm_miami,n=2_sparse_rep1_protocol,protocol,2,10,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,52.0,7.0,21.0,15.0,7.0,7.0,2.0,0.49951171875,0.9271749755620723,0.03414634146341464,0.05913978494623656,0.9507317073170731,0.9630987292277615,0.9398826979472141,0.03414634146341464,0.9863147605083089,0.9848780487804878,0.9057363564837995,0.96484375,0.9638318670576735,0.9658536585365853,0.7281911384747869
2026-01-23T14:26:28+00:00,ibm_miami,n=2_dense_no_swap,no_swap,2,11,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,18.0,6.0,56.0,8.0,24.0,17.0,8.0,7.0,,0.506103515625,0.013989387361312108,0.9332674246169056,0.9565846599131693,0.014829461196243203,0.028702363724071395,0.028702363724071395,0.9592189817103312,,,-0.9305166179862598,0.968017578125,0.97009165460685,0.9658922392486406,0.7831115974701328
2026-01-23T14:26:28+00:00,ibm_miami,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,15.0,5.0,47.0,6.0,19.0,13.0,6.0,7.0,2.0,0.490478515625,0.9168740666998507,0.017249640632486823,0.033847685415629665,0.9477719214183038,0.9415131906421105,0.9415131906421105,0.03473885960709151,,,0.9067743310350189,0.506591796875,0.0353409656545545,0.9602299952084331,0.730319577386231
2026-01-23T14:26:28+00:00,ibm_miami,n=4_dense_rep0_protocol,protocol,4,1111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,36.0,14.0,113.0,20.0,41.0,39.0,20.0,11.0,2.0,0.504150390625,0.8435835351089589,0.02117183653372723,0.020823244552058112,0.8783850320039389,0.9358353510895884,0.9358353510895884,0.05637616937469227,,,0.8794591817148961,0.928955078125,0.9210653753026634,0.9369768586903003,0.6716729675591651
2026-01-23T14:26:28+00:00,ibm_miami,n=4_dense_rep1_protocol,protocol,4,1111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,31.0,11.0,122.0,23.0,41.0,46.0,23.0,11.0,1.0,0.49462890625,0.8390918065153011,0.012077294685990338,0.033070088845014806,0.8966183574879227,0.9259624876604147,0.9259624876604147,0.042632850241545894,,,0.8833296374188688,0.944091796875,0.9481737413622903,0.9400966183574879,0.6822070362878091
2026-01-23T14:26:28+00:00,ibm_miami,n=4_half_rep0_protocol,protocol,4,1100,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,18.0,6.0,85.0,12.0,35.0,25.0,12.0,11.0,2.0,0.514892578125,0.889995258416311,0.01660795168595873,0.030346135609293504,0.9089079013588324,0.9644381223328592,0.944049312470365,0.036990437845998994,0.9848269321953532,0.980372420734776,0.9070588746243662,0.932373046875,0.9431009957325747,0.9209864116758933,0.7290834294933863
2026-01-23T14:26:28+00:00,ibm_miami,n=4_half_rep1_protocol,protocol,4,0101,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,18.0,6.0,85.0,12.0,35.0,25.0,12.0,11.0,2.0,0.503662109375,0.8802714493456132,0.02016724053123463,0.03538536112457586,0.9163797343826857,0.9598885118759088,0.9394086282113427,0.03590752582390556,0.980368395540475,0.9815543531726513,0.9035011023874371,0.935791015625,0.9321376635967038,0.9394982784062961,0.7232789931444713
2026-01-23T14:26:28+00:00,ibm_miami,n=4_sparse_rep0_protocol,protocol,4,1000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.494873046875,0.9111988159842132,0.035766070565490575,0.04982733103108041,0.9130014499758338,0.9773063640848544,0.9486926492353231,0.03866602223296278,0.9868442690346982,0.9826002899951667,0.9100266270023604,0.927001953125,0.9299457326097681,0.9241179313678105,0.7359042493180628
2026-01-23T14:26:28+00:00,ibm_miami,n=4_sparse_rep1_protocol,protocol,4,1000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,80.0,11.0,33.0,23.0,11.0,11.0,2.0,0.497314453125,0.9081983308787432,0.04225352112676056,0.052528227785959745,0.9082078678970374,0.9766813942071675,0.9459990181639666,0.045167557066537155,0.9869088528882344,0.9834871296745993,0.9008314610974294,0.927734375,0.9337260677466863,0.9218067022826615,0.7156369202643584
2026-01-23T14:26:28+00:00,ibm_miami,n=4_dense_no_swap,no_swap,4,1111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,42.0,17.0,119.0,23.0,41.0,44.0,23.0,11.0,,0.51123046875,0.018147086914995225,0.7842157842157842,0.8643744030563515,0.01998001998001998,0.059216809933142316,0.059216809933142316,0.9172077922077922,,,-0.8579909822746499,0.939208984375,0.9412607449856734,0.9370629370629371,0.6335674795823574
2026-01-23T14:26:28+00:00,ibm_miami,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,29.0,11.0,101.0,19.0,32.0,38.0,19.0,11.0,1.0,0.48828125,0.8265,0.009064885496183206,0.0235,0.8773854961832062,0.925125,0.925125,0.045443702290076333,,,0.8796812977099236,0.48046875,0.025,0.9150763358778626,0.674970921145115
2026-01-23T14:26:28+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,65.0,30.0,230.0,44.0,79.0,85.0,44.0,19.0,3.0,0.5087890625,0.6593090211132437,0.012922465208747515,0.027351247600767754,0.7495029821073559,0.8961132437619961,0.8961132437619961,0.06846421471172962,,,0.8276490290502665,0.861083984375,0.8498080614203455,0.8727634194831014,0.5790640789666688
2026-01-23T14:26:28+00:00,ibm_miami,n=8_dense_rep1_protocol,protocol,8,11111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,57.0,24.0,216.0,41.0,73.0,81.0,41.0,19.0,2.0,0.501708984375,0.6072992700729927,0.050955414012738856,0.06423357664233577,0.6829985301322881,0.8512165450121654,0.8512165450121654,0.12083537481626654,,,0.7303811701958989,0.829833984375,0.8350364963503649,0.8245957863792258,0.43067714855078726
2026-01-23T14:26:28+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,01110001,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,26.0,11.0,169.0,28.0,64.0,56.0,28.0,19.0,2.0,0.495849609375,0.7735105859182668,0.014043583535108959,0.02708025603151157,0.8067796610169492,0.9540251107828656,0.9255292959133431,0.05193704600484262,0.9825209256523879,0.9811138014527845,0.8735922499085006,0.8720703125,0.8783850320039389,0.8658595641646489,0.6614698454043537
2026-01-23T14:26:28+00:00,ibm_miami,n=8_half_rep1_protocol,protocol,8,00101101,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,43.0,16.0,177.0,31.0,64.0,61.0,31.0,19.0,2.0,0.509521484375,0.7364638236703402,0.017421602787456445,0.04216578821274557,0.8302638128422101,0.939087206516531,0.8973406804024917,0.052513688402190145,0.9808337326305702,0.982702837232454,0.8448269920003015,0.853515625,0.8471490177287974,0.8601294176207068,0.6108761619435574
2026-01-23T14:26:28+00:00,ibm_miami,n=8_sparse_rep0_protocol,protocol,8,10000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.484375,0.8235887096774194,0.032196969696969696,0.05040322580645161,0.837594696969697,0.9758064516129031,0.9440524193548387,0.03835227272727273,0.9803427419354839,0.9796401515151515,0.905700146627566,0.85888671875,0.859375,0.8584280303030303,0.72675976147396
2026-01-23T14:26:28+00:00,ibm_miami,n=8_sparse_rep1_protocol,protocol,8,10000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,136.0,19.0,57.0,39.0,19.0,19.0,2.0,0.50732421875,0.8229066410009624,0.037165510406342916,0.05149181905678537,0.8429137760158573,0.9758180943214629,0.9417709335899904,0.04311199207135778,0.9806819744259591,0.9816650148662042,0.8986589415186327,0.85009765625,0.8508180943214629,0.8493557978196233,0.7111498241449395
2026-01-23T14:26:28+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,106.0,45.0,561.0,125.0,164.0,233.0,125.0,35.0,4.0,0.562744140625,0.3071583514099783,0.04578447794528197,0.11713665943600868,0.4556113902847571,0.7120119305856834,0.7120119305856834,0.18554578447794529,,,0.526466146107738,0.52685546875,0.5240780911062907,0.5304299274148521,0.20940539852527354
2026-01-23T14:26:28+00:00,ibm_miami,n=16_dense_rep1_protocol,protocol,16,1111111111111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,153.0,66.0,531.0,117.0,153.0,222.0,117.0,35.0,4.0,0.550048828125,0.08388814913448735,0.0005425935973955507,0.03506435863293387,0.26912642430819317,0.7029238792720817,0.7029238792720817,0.1259495387954422,,,0.5769743404766394,0.6630859375,0.6449178872614292,0.6852957135105806,0.27290816598659606
2026-01-23T14:26:28+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010111110011000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,56.0,25.0,354.0,66.0,123.0,128.0,66.0,35.0,2.0,0.499267578125,0.502200488997555,0.023890784982935155,0.04254278728606357,0.6304241833252072,0.9207518337408312,0.8610635696821516,0.09659921989273525,0.9804400977995109,0.980558264261336,0.7644643497894164,0.691650390625,0.687041564792176,0.6962457337883959,0.48084080187458045
2026-01-23T14:26:28+00:00,ibm_miami,n=16_half_rep1_protocol,protocol,16,1001011100111000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,62.0,26.0,341.0,60.0,127.0,117.0,60.0,35.0,2.0,0.505126953125,0.4987916868052199,0.008386778490379871,0.02319961333977767,0.6304884065120868,0.9295855485741904,0.8766916384726922,0.0661692155895412,0.9824794586756888,0.9810680809077454,0.8105224228831509,0.731201171875,0.7414209763170614,0.7207696102614701,0.5540585412954366
2026-01-23T14:26:28+00:00,ibm_miami,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.49072265625,0.6895522388059702,0.030201342281879196,0.041791044776119404,0.6941514860977949,0.9764614427860696,0.9407960199004975,0.04218600191754554,0.978839137645108,0.9780441035474593,0.898610017982952,0.64111328125,0.6323383084577114,0.649568552253116,0.7115976877967307
2026-01-23T14:26:28+00:00,ibm_miami,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,248.0,35.0,105.0,71.0,35.0,35.0,2.0,0.5009765625,0.665692007797271,0.023483365949119372,0.042884990253411304,0.684931506849315,0.9741106237816763,0.9337231968810916,0.043052837573385516,0.9768031189083818,0.9770058708414875,0.8906703593077061,0.621337890625,0.615009746588694,0.6276908023483366,0.695577708181945
2026-01-23T14:26:28+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,198.0,82.0,882.0,194.0,262.0,369.0,194.0,51.0,6.0,0.50634765625,0.02700096432015429,0.005934718100890208,0.023143683702989394,0.0751730959446093,0.6036041465766634,0.6036041465766634,0.28420705572040883,,,0.3193970908562546,0.24462890625,0.23240115718418514,0.2571711177052423,0.08121218115792828
2026-01-23T14:26:28+00:00,ibm_miami,n=24_dense_rep1_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,181.0,78.0,806.0,181.0,229.0,343.0,181.0,51.0,2.0,0.40283203125,0.0006060606060606061,0.001635322976287817,0.007272727272727273,0.05233033524121014,0.6691414141414141,0.6691414141414141,0.27299672935404745,,,0.3961446847873667,0.395263671875,0.3709090909090909,0.4116925592804579,0.13480653950968138
2026-01-23T14:26:28+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,111001011100000010100111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,99.0,45.0,529.0,101.0,182.0,193.0,101.0,51.0,2.0,0.463623046875,0.29541864139020535,0.015475648611743286,0.011058451816745656,0.42284934000910335,0.9201334035457259,0.863524662102861,0.12016385980883022,0.9767421449885904,0.9770520406615083,0.7433608022940311,0.4599609375,0.46182201158504477,0.45835229858898496,0.4495230269764925
2026-01-23T14:26:28+00:00,ibm_miami,n=24_half_rep1_protocol,protocol,24,101000111101001000101011,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,85.0,38.0,537.0,102.0,185.0,197.0,102.0,51.0,2.0,0.49072265625,0.09402985074626866,0.0023969319271332696,0.007462686567164179,0.25551294343240655,0.8894278606965175,0.8137645107794361,0.11637104506232022,0.9650912106135987,0.9648050495365932,0.6973934657171159,0.521728515625,0.48955223880597015,0.552732502396932,0.41130254650188136
2026-01-23T14:26:28+00:00,ibm_miami,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.505126953125,0.5490575157080715,0.028613714849531326,0.03141614306428226,0.5589541193882586,0.9740212663122282,0.9410343160947318,0.048347311297483965,0.9754554815390756,0.9760408399648226,0.8926870047972478,0.49951171875,0.5050749154180764,0.4938332511100148,0.6984429888287659
2026-01-23T14:26:28+00:00,ibm_miami,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,360.0,51.0,153.0,103.0,51.0,51.0,2.0,0.489501953125,0.5336658354114713,0.018651362984218076,0.03940149625935162,0.5595408895265424,0.9739193682460515,0.9371571072319203,0.03778096604495457,0.9755177274205791,0.976025617033664,0.8993761411869656,0.48876953125,0.4947630922693267,0.4830224772835964,0.7143995895735974
2026-01-23T14:26:28+00:00,ibm_miami,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,305.0,124.0,1387.0,327.0,371.0,611.0,327.0,67.0,11.0,0.53271484375,0.0,0.0,0.0,0.0005224660397074191,0.6135999083409716,0.6135999083409716,0.25724921630094044,,,0.3563506920400311,0.0751953125,0.07974335472043996,0.07001044932079414,0.16800460266236306
2026-01-23T14:26:28+00:00,ibm_miami,n=32_dense_rep1_protocol,protocol,32,11111111111111111111111111111111,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,323.0,132.0,1405.0,333.0,374.0,625.0,333.0,67.0,6.0,0.504150390625,0.0,0.0,0.00048426150121065375,0.0,0.3958989104116223,0.3958989104116223,0.48245937961595275,,,-0.08656046920433047,0.268310546875,0.2731234866828087,0.2634170359428853,0.009926303828681812
2026-01-23T14:26:28+00:00,ibm_miami,n=32_half_rep0_protocol,protocol,32,00011111101001001001000010111011,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,119.0,47.0,772.0,154.0,255.0,295.0,154.0,67.0,1.0,0.5380859375,0.1075317604355717,0.004228329809725159,0.013157894736842105,0.2167019027484144,0.8752835753176044,0.7759187840290381,0.12136627906976744,0.9746483666061706,0.9759513742071881,0.6545525049592706,0.382080078125,0.37749546279491836,0.38742071881606766,0.34996893463108664
2026-01-23T14:26:28+00:00,ibm_miami,n=32_half_rep1_protocol,protocol,32,11010010011000011011111100000110,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,141.0,58.0,723.0,134.0,256.0,262.0,134.0,67.0,4.0,0.459716796875,0.02177376526818906,0.0027112516945323093,0.0026553372278279343,0.05015815634884772,0.8485130111524164,0.7195963887413701,0.24587663804789878,0.9774296335634626,0.9781687754179846,0.4737197506934714,0.291259765625,0.2772172065852363,0.3032083145051966,0.19545139332433822
2026-01-23T14:26:28+00:00,ibm_miami,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.50244140625,0.44752186588921283,0.021099116781157997,0.026239067055393587,0.4685966633954858,0.9735787172011662,0.9382896015549077,0.042688910696761534,0.9747170757704003,0.9757352242869353,0.8956006908581462,0.40625,0.40476190476190477,0.40775269872423947,0.705307996713751
2026-01-23T14:26:28+00:00,ibm_miami,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,120,17.0,5.0,472.0,67.0,201.0,135.0,67.0,67.0,2.0,0.487060546875,0.4581453634085213,0.013326987148976678,0.03308270676691729,0.4645406949071871,0.975454260651629,0.9343358395989975,0.036173250832936696,0.9767806613307463,0.9759254425695907,0.8981625887660608,0.42138671875,0.43157894736842106,0.4117087101380295,0.7126146266726147


==> reproducibility/data/results_ibm_miami_scaling_20260123T143752Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:41:32+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,120,74.0,31.0,238.0,44.0,86.0,86.0,44.0,19.0,3.0,0.451171875,0.6212121212121212,0.0947508896797153,0.055735930735930736,0.6485765124555161,0.8516639610389611,0.8516639610389611,0.18816725978647686,,,0.6634967012524842,0.8544921875,0.8479437229437229,0.8598754448398577,0.3437106113368762
2026-01-23T14:41:32+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,120,37.0,14.0,183.0,31.0,70.0,61.0,31.0,19.0,2.0,0.489501953125,0.7581047381546134,0.016260162601626018,0.030922693266832918,0.8015303682448589,0.9486284289276807,0.9150872817955111,0.052247728359636536,0.9821695760598504,0.9825442372070781,0.8628395534358747,0.86279296875,0.8518703241895261,0.8732663797226208,0.6424003932302508
2026-01-23T14:41:32+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,120,132.0,54.0,554.0,123.0,158.0,236.0,123.0,35.0,2.0,0.50146484375,0.056962025316455694,0.0004897159647404506,0.007302823758519961,0.1694417238001959,0.752373417721519,0.752373417721519,0.15040401567091088,,,0.6019694020506081,0.693115234375,0.6728334956183057,0.7135161606268364,0.3185073960484447
2026-01-23T14:41:32+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,120,67.0,29.0,336.0,58.0,124.0,117.0,58.0,35.0,2.0,0.47998046875,0.4389623601220753,0.04507042253521127,0.07222787385554426,0.5685446009389671,0.8953140895218719,0.8126271617497457,0.1443661971830986,0.9780010172939979,0.9789319248826291,0.6682609645666471,0.69970703125,0.6922685656154629,0.7065727699530516,0.35420562449747217
2026-01-23T14:41:32+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,120,267.0,105.0,872.0,194.0,245.0,378.0,194.0,51.0,4.0,0.47509765625,0.0010277492291880781,0.00046511627906976747,0.0010277492291880781,0.0060465116279069765,0.6902620760534429,0.6902620760534429,0.25858527131782943,,,0.4316768047356135,0.30078125,0.29136690647482016,0.30930232558139537,0.18206031359947836
2026-01-23T14:41:32+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,120,109.0,42.0,522.0,92.0,195.0,181.0,92.0,51.0,3.0,0.46484375,0.3329831932773109,0.02052919708029197,0.011029411764705883,0.3416970802919708,0.9145877100840335,0.8519782913165267,0.13701338199513383,0.9771971288515405,0.9769616788321168,0.7149649093213929,0.50048828125,0.4884453781512605,0.5109489051094891,0.41305157443953106


==> reproducibility/data/results_ibm_miami_scaling_20260123T144132Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:43:52+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,1,d5pohg0r0v5s739o8vs0,,Research_cogburn,120,65.0,30.0,230.0,44.0,85.0,79.0,44.0,19.0,3.0,0.50390625,0.6782945736434108,0.010826771653543307,0.031007751937984496,0.7367125984251969,0.8966812015503876,0.8966812015503876,0.06932824803149605,,,0.8273529535188916,0.862060546875,0.8609496124031008,0.8631889763779528,0.5781343611536806
2026-01-23T14:43:52+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,1,d5pohg0r0v5s739o8vs0,,Research_cogburn,120,38.0,12.0,169.0,28.0,55.0,65.0,28.0,19.0,2.0,0.501953125,0.7777237354085603,0.008333333333333333,0.01799610894941634,0.8196078431372549,0.9598127431906616,0.935068093385214,0.04656862745098039,0.984557392996109,0.9839460784313726,0.8884994659342336,0.8642578125,0.8628404669260701,0.865686274509804,0.6909525828031262
2026-01-23T14:43:52+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,1,d5pohg0r0v5s739o8vs0,,Research_cogburn,120,128.0,53.0,548.0,122.0,228.0,160.0,122.0,35.0,3.0,0.489501953125,0.17206982543640897,0.001912960306073649,0.024438902743142144,0.38785270205643235,0.7925187032418953,0.7925187032418953,0.10338952654232425,,,0.6891291766995711,0.483642578125,0.4822942643391521,0.48493543758967,0.39415730350013667
2026-01-23T14:43:52+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,1,d5pohg0r0v5s739o8vs0,,Research_cogburn,120,48.0,22.0,342.0,61.0,121.0,123.0,61.0,35.0,2.0,0.490966796875,0.5072103431128792,0.00671462829736211,0.024365987071108902,0.6057553956834533,0.93171929388364,0.8854425658876182,0.07140287769784172,0.977996021879662,0.9755395683453237,0.8140396881897765,0.593505859375,0.5882645450024864,0.5985611510791367,0.5581839440417502
2026-01-23T14:43:52+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,1,d5pohg0r0v5s739o8vs0,,Research_cogburn,120,213.0,84.0,918.0,207.0,390.0,265.0,207.0,51.0,5.0,0.51708984375,0.023607176581680833,0.0005055611729019212,0.004721435316336166,0.10768452982810921,0.7377439408246773,0.7377439408246773,0.1572927199191102,,,0.5804512209055671,0.26708984375,0.26109537299339,0.2735085945399393,0.27419759413213135
2026-01-23T14:43:52+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,1,d5pohg0r0v5s739o8vs0,,Research_cogburn,120,76.0,34.0,542.0,104.0,198.0,187.0,104.0,51.0,2.0,0.490966796875,0.3182496270512183,0.011990407673860911,0.023371456986573842,0.4383693045563549,0.9195052212829437,0.8643295209680092,0.0925259792166267,0.9746809215978782,0.9745003996802559,0.7718035417513825,0.4951171875,0.4893088015912481,0.5007194244604316,0.49178131998630575


==> reproducibility/data/results_ibm_miami_scaling_20260123T144352Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:46:30+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,2,d5poije5v3os73f2aeg0,,Research_cogburn,120,65.0,30.0,230.0,44.0,85.0,79.0,44.0,19.0,3.0,0.4951171875,0.6632149901380671,0.01160541586073501,0.03747534516765286,0.75,0.8913954635108481,0.8913954635108481,0.06576402321083172,,,0.8256314403000165,0.861572265625,0.8648915187376726,0.8583172147001934,0.5764376544518229
2026-01-23T14:46:30+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,2,d5poije5v3os73f2aeg0,,Research_cogburn,120,26.0,9.0,157.0,23.0,49.0,64.0,23.0,19.0,2.0,0.49169921875,0.7864945382323734,0.011047070124879923,0.019364448857994043,0.8362151777137368,0.9591608738828202,0.9342105263157894,0.04743035542747358,0.984111221449851,0.9840297790585975,0.886780170888316,0.8701171875,0.8699106256206555,0.8703170028818443,0.6880517105806632
2026-01-23T14:46:30+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,2,d5poije5v3os73f2aeg0,,Research_cogburn,120,136.0,53.0,544.0,119.0,223.0,165.0,119.0,35.0,2.0,0.49169921875,0.07447864945382324,0.0067243035542747355,0.010923535253227408,0.11095100864553314,0.7357869910625621,0.7357869910625621,0.1817062920268972,,,0.5540806990356648,0.66162109375,0.6454816285998014,0.6772334293948127,0.28208419356115144
2026-01-23T14:46:30+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,2,d5poije5v3os73f2aeg0,,Research_cogburn,120,63.0,27.0,355.0,66.0,131.0,122.0,66.0,35.0,1.0,0.49609375,0.5295275590551181,0.02616279069767442,0.043799212598425195,0.625484496124031,0.9239665354330708,0.8662647637795275,0.09647529069767442,0.9816683070866142,0.9815285852713178,0.7697894730818531,0.728271484375,0.7219488188976378,0.7344961240310077,0.48742596506803093
2026-01-23T14:46:30+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,2,d5poije5v3os73f2aeg0,,Research_cogburn,120,206.0,80.0,931.0,215.0,402.0,258.0,215.0,51.0,5.0,0.541748046875,0.02433528616493916,0.0005327650506126798,0.01216764308246958,0.12200319659030368,0.7116005708277001,0.7116005708277001,0.160251287515539,,,0.5513492833121613,0.3994140625,0.37990085624155023,0.4224826851358551,0.250410481147624
2026-01-23T14:46:30+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,2,d5poije5v3os73f2aeg0,,Research_cogburn,120,94.0,39.0,536.0,100.0,196.0,187.0,100.0,51.0,2.0,0.508544921875,0.2155544887181949,0.0009935419771485345,0.011041766682669226,0.3045206159960258,0.905964954392703,0.8330532885261642,0.10804769001490312,0.9788766202592415,0.9785560523265441,0.725005598511261,0.441650390625,0.44263082093134903,0.44063586686537504,0.4492192831339008


==> reproducibility/data/results_ibm_miami_scaling_20260123T144630Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:52:26+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,3,d5pojse5v3os73f2ag90,,Research_cogburn,120,56.0,26.0,216.0,41.0,82.0,73.0,41.0,19.0,1.0,0.508056640625,0.6419990389235944,0.016377171215880892,0.025468524747717443,0.7478908188585608,0.8778231619413743,0.8778231619413743,0.07109181141439207,,,0.8067313505269823,0.866943359375,0.865929841422393,0.8679900744416873,0.5462076443307884
2026-01-23T14:52:26+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,3,d5pojse5v3os73f2ag90,,Research_cogburn,120,26.0,11.0,160.0,25.0,50.0,64.0,25.0,19.0,2.0,0.4990234375,0.7519569471624267,0.013157894736842105,0.03131115459882583,0.8269980506822612,0.9434931506849316,0.9027641878669275,0.047636452241715393,0.9842221135029354,0.9829434697855751,0.8551277356252123,0.856689453125,0.8493150684931506,0.8640350877192983,0.6308062668790506
2026-01-23T14:52:26+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,3,d5pojse5v3os73f2ag90,,Research_cogburn,120,136.0,55.0,541.0,113.0,224.0,165.0,113.0,35.0,4.0,0.490478515625,0.23992035838725734,0.01964542405366555,0.031856645097063215,0.35888835649257306,0.8105711796913888,0.8105711796913888,0.15946933397220892,,,0.6511018457191797,0.48779296875,0.4718765555002489,0.5031145184475323,0.334622584651604
2026-01-23T14:52:26+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,3,d5pojse5v3os73f2ag90,,Research_cogburn,120,61.0,25.0,351.0,63.0,122.0,128.0,63.0,35.0,3.0,0.506591796875,0.5513253012048193,0.02127659574468085,0.025542168674698794,0.6140524492825334,0.9337951807228916,0.8910240963855421,0.08244680851063829,0.9765662650602409,0.9750742206828302,0.8085772878749039,0.554443359375,0.5412048192771084,0.5680356259277586,0.5461110958401407
2026-01-23T14:52:26+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,3,d5pojse5v3os73f2ag90,,Research_cogburn,120,234.0,98.0,909.0,209.0,395.0,248.0,209.0,51.0,6.0,0.544677734375,0.0044822949350067235,0.0,0.00044822949350067237,0.006434316353887399,0.6951479157328553,0.6951479157328553,0.21456657730116172,,,0.48058133843169343,0.242431640625,0.20618556701030927,0.2857908847184987,0.231885533461874
2026-01-23T14:52:26+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,3,d5pojse5v3os73f2ag90,,Research_cogburn,120,119.0,44.0,574.0,108.0,209.0,203.0,108.0,51.0,3.0,0.49560546875,0.258128078817734,0.01887705711519845,0.03645320197044335,0.39012584704743464,0.8920361247947456,0.8076354679802957,0.13431752178121978,0.9764367816091952,0.9761213294611165,0.6733179461990758,0.447021484375,0.43842364532019706,0.4554695062923524,0.36395487209761085


==> reproducibility/data/results_ibm_miami_scaling_20260123T145227Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:56:25+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,4,d5pomjpdgvjs73dc1t60,,Research_cogburn,120,64.0,30.0,230.0,44.0,85.0,79.0,44.0,19.0,3.0,0.479248046875,0.5455934793683138,0.02719174871073605,0.028527763627101375,0.6375996249413971,0.8637289862455425,0.8637289862455425,0.10829817158931082,,,0.7554308146562316,0.855224609375,0.8405501782985226,0.8687294889826536,0.4726092592459985
2026-01-23T14:56:25+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,4,d5pomjpdgvjs73dc1t60,,Research_cogburn,120,42.0,15.0,173.0,29.0,58.0,65.0,29.0,19.0,2.0,0.4873046875,0.7755511022044088,0.01380952380952381,0.033066132264529056,0.8338095238095238,0.9525926853707414,0.9232214428857716,0.04833333333333334,0.9819639278557114,0.9863095238095239,0.8748881095524382,0.864013671875,0.8597194388777555,0.8680952380952381,0.6650836334171468
2026-01-23T14:56:25+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,4,d5pomjpdgvjs73dc1t60,,Research_cogburn,120,116.0,44.0,556.0,120.0,228.0,170.0,120.0,35.0,3.0,0.497314453125,0.07707412862052038,0.027197668771248178,0.035837015218458515,0.07576493443419136,0.5936426116838489,0.5936426116838489,0.35077707625060706,,,0.2428655354332417,0.61865234375,0.6126656848306333,0.6245750364254492,0.049570626079639316
2026-01-23T14:56:25+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,4,d5pomjpdgvjs73dc1t60,,Research_cogburn,120,88.0,35.0,362.0,64.0,127.0,133.0,64.0,35.0,3.0,0.48779296875,0.24974974974974976,0.028122020972354625,0.04504504504504504,0.3036224976167779,0.8847597597597598,0.7840965965965966,0.17457102001906577,0.985422922922923,0.9849857006673022,0.6095255765775308,0.685791015625,0.7017017017017017,0.6706387035271687,0.34870966826355176
2026-01-23T14:56:25+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,4,d5pomjpdgvjs73dc1t60,,Research_cogburn,120,254.0,98.0,899.0,200.0,378.0,263.0,200.0,51.0,7.0,0.51025390625,0.0,0.0,0.0004784688995215311,0.011465603190428714,0.7143341307814991,0.7143341307814991,0.19088567630442008,,,0.5234484544770791,0.251220703125,0.21244019138755982,0.2916251246261216,0.2711255108879928
2026-01-23T14:56:25+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,4,d5pomjpdgvjs73dc1t60,,Research_cogburn,120,92.0,38.0,546.0,107.0,205.0,181.0,107.0,51.0,2.0,0.4921875,0.27628968253968256,0.0033653846153846156,0.017361111111111112,0.37548076923076923,0.9131531084656085,0.8513558201058201,0.09074519230769233,0.9749503968253967,0.9739983974358976,0.7606106277981278,0.50732421875,0.48759920634920634,0.5264423076923077,0.4832938804324986


==> reproducibility/data/results_ibm_miami_scaling_20260123T145626Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T14:58:45+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,5,d5poofgr0v5s739o99j0,,Research_cogburn,120,64.0,30.0,230.0,44.0,85.0,79.0,44.0,19.0,3.0,0.492919921875,0.5671124318969787,0.0274434280211844,0.018821198613174838,0.6326432354357246,0.8798291233283804,0.8798291233283804,0.10772749157438613,,,0.7721016317539943,0.84423828125,0.828132738979693,0.8598940779971113,0.49678129117550796
2026-01-23T14:58:45+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,5,d5poofgr0v5s739o99j0,,Research_cogburn,120,32.0,12.0,169.0,28.0,56.0,65.0,28.0,19.0,1.0,0.492431640625,0.7749132374814081,0.017316017316017316,0.027268220128904314,0.8273208273208273,0.9540158651462569,0.9235250371839365,0.05375180375180375,0.9845066931085771,0.9861712361712361,0.8697732334321329,0.841064453125,0.8408527516113039,0.8412698412698413,0.6543876618832848
2026-01-23T14:58:45+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,5,d5poofgr0v5s739o99j0,,Research_cogburn,120,156.0,65.0,566.0,122.0,233.0,173.0,122.0,35.0,3.0,0.506103515625,0.09068982151471297,0.005437469105289174,0.024602026049204053,0.2115669797330697,0.7325132657983598,0.7325132657983598,0.18061047948591202,,,0.5519027863124478,0.601318359375,0.5812831644958997,0.6218487394957983,0.2487962413893135
2026-01-23T14:58:45+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,5,d5poofgr0v5s739o99j0,,Research_cogburn,120,42.0,17.0,340.0,59.0,119.0,126.0,59.0,35.0,1.0,0.498291015625,0.5345418912297893,0.01167883211678832,0.024987751102400785,0.6102189781021898,0.9348052425281725,0.8934345908868202,0.07043795620437956,0.9761758941695248,0.976338199513382,0.8229966346824407,0.58154296875,0.5771680548750613,0.5858880778588808,0.5725787857214191
2026-01-23T14:58:45+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,5,d5poofgr0v5s739o99j0,,Research_cogburn,120,211.0,84.0,885.0,195.0,371.0,263.0,195.0,51.0,5.0,0.614013671875,0.002385685884691849,0.0,0.024652087475149104,0.06198608475648324,0.5302186878727634,0.5302186878727634,0.21969217794644738,,,0.310526509926316,0.34912109375,0.34950298210735586,0.3485135989879823,0.07818009938177639
2026-01-23T14:58:45+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,5,d5poofgr0v5s739o99j0,,Research_cogburn,120,90.0,38.0,529.0,101.0,191.0,184.0,101.0,51.0,2.0,0.502685546875,0.28363283147158813,0.005891016200294551,0.01894123360854784,0.45066273932253315,0.908470940586045,0.8445442771571959,0.0805923744068074,0.9723976040148941,0.9720585828833253,0.7639519027503887,0.479736328125,0.4720738222438077,0.48748159057437407,0.48579827487599214


==> reproducibility/data/results_ibm_miami_scaling_20260123T145845Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T15:01:04+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,6,d5popi8h0i0s73epij90,,Research_cogburn,120,59.0,26.0,238.0,47.0,92.0,78.0,47.0,19.0,2.0,0.48291015625,0.6380182002022244,0.03493862134088763,0.041456016177957536,0.6959395656279509,0.878159757330637,0.878159757330637,0.10109773371104816,,,0.7770620236195889,0.846435546875,0.845803842264914,0.8470254957507082,0.49664672302746266
2026-01-23T15:01:04+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,6,d5popi8h0i0s73epij90,,Research_cogburn,120,26.0,11.0,160.0,25.0,51.0,63.0,25.0,19.0,2.0,0.49462890625,0.7936821322803553,0.01884057971014493,0.019743336623889437,0.8265700483091788,0.9597729516288253,0.9360809476801579,0.05458937198067633,0.9834649555774927,0.985024154589372,0.8814915756994817,0.863525390625,0.8538993089832182,0.8729468599033816,0.6763985445756387
2026-01-23T15:01:04+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,6,d5popi8h0i0s73epij90,,Research_cogburn,120,130.0,50.0,561.0,121.0,231.0,172.0,121.0,35.0,2.0,0.5146484375,0.21916508538899432,0.004024144869215292,0.013757115749525617,0.29074446680080485,0.8320979601518026,0.8320979601518026,0.12804954728370221,,,0.7040484128681004,0.62451171875,0.6081593927893738,0.641851106639839,0.41102666361515267
2026-01-23T15:01:04+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,6,d5popi8h0i0s73epij90,,Research_cogburn,120,58.0,24.0,343.0,60.0,118.0,128.0,60.0,35.0,2.0,0.51904296875,0.5522107243650047,0.01116751269035533,0.04891815616180621,0.683248730964467,0.9251528692380057,0.8689440263405457,0.059010152284263956,0.9813617121354656,0.9840736040609137,0.8099338740562816,0.724365234375,0.7243650047036688,0.7243654822335025,0.5529066747472512
2026-01-23T15:01:04+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,6,d5popi8h0i0s73epij90,,Research_cogburn,120,253.0,104.0,933.0,223.0,417.0,238.0,223.0,51.0,4.0,0.408935546875,0.016119402985074627,0.016522098306484923,0.03522388059701492,0.040892193308550186,0.48726368159203987,0.48726368159203987,0.4332231860112901,,,0.0540404955807497,0.3037109375,0.3008955223880597,0.3056588186699711,0.0022154126916481983
2026-01-23T15:01:04+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,6,d5popi8h0i0s73epij90,,Research_cogburn,120,89.0,37.0,531.0,97.0,196.0,186.0,97.0,51.0,1.0,0.5009765625,0.1949317738791423,0.003424657534246575,0.010721247563352826,0.3282778864970646,0.9053768680961665,0.8405620532813516,0.10216894977168949,0.9701916829109809,0.9705642530984998,0.7383931035096621,0.411865234375,0.3835282651072125,0.44031311154598823,0.4537924341889943


==> reproducibility/data/results_ibm_miami_scaling_20260123T150104Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T15:05:01+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,7,d5poqkhdgvjs73dc22g0,,Research_cogburn,120,61.0,22.0,221.0,42.0,82.0,76.0,42.0,19.0,2.0,0.50537109375,0.6995169082125604,0.02171767028627838,0.051690821256038647,0.7897334649555775,0.8802536231884058,0.8802536231884058,0.06478282329713722,,,0.8154707998912686,0.86279296875,0.8608695652173913,0.8647581441263573,0.5603253063370454
2026-01-23T15:05:01+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,7,d5poqkhdgvjs73dc22g0,,Research_cogburn,120,26.0,11.0,169.0,28.0,56.0,65.0,28.0,19.0,1.0,0.489990234375,0.7857498754359741,0.011010052656773576,0.015944195316392625,0.8075634274772618,0.9580842052815146,0.9326108619830592,0.053733843944471046,0.9835575485799701,0.980014360938248,0.8788770180385883,0.861328125,0.8644743398106627,0.85830540928674,0.6719765215810518
2026-01-23T15:05:01+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,7,d5poqkhdgvjs73dc22g0,,Research_cogburn,120,146.0,60.0,557.0,122.0,230.0,165.0,122.0,35.0,5.0,0.504638671875,0.11223996129656506,0.06407097092163627,0.11562651185292695,0.19319862000985707,0.529299709724238,0.529299709724238,0.36643666830951205,,,0.16286304141472596,0.5810546875,0.5587808417997098,0.6037456875308034,0.019849910628208012
2026-01-23T15:05:01+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,7,d5poqkhdgvjs73dc22g0,,Research_cogburn,120,59.0,23.0,358.0,66.0,127.0,128.0,66.0,35.0,2.0,0.459716796875,0.4110462028677642,0.04925440578400361,0.04514073287307488,0.5449615906009941,0.9056691449814127,0.8378252788104089,0.14855399909624944,0.9735130111524164,0.9775756891098056,0.6892712797141595,0.62158203125,0.608072225172597,0.6330772706732942,0.37919703251820314
2026-01-23T15:05:01+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,7,d5poqkhdgvjs73dc22g0,,Research_cogburn,120,208.0,88.0,887.0,202.0,382.0,248.0,202.0,51.0,4.0,0.511474609375,0.002863961813842482,0.0,0.01766109785202864,0.09345327336331834,0.680389817024662,0.680389817024662,0.22682408795602202,,,0.4535657290686399,0.393798828125,0.36181384248210025,0.4272863568215892,0.1784219355797849
2026-01-23T15:05:01+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,7,d5poqkhdgvjs73dc22g0,,Research_cogburn,120,98.0,41.0,547.0,104.0,201.0,188.0,104.0,51.0,3.0,0.475341796875,0.1679506933744222,0.056305258259655655,0.06368772470467386,0.15867845509539322,0.8184814244136277,0.6578924841636705,0.3008375988832015,0.9790703646635851,0.9799131378935938,0.35705488528046914,0.51611328125,0.522342064714946,0.5104699860400186,0.09926396521708096


==> reproducibility/data/results_ibm_miami_scaling_20260123T150501Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T15:08:03+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,8,d5posg65v3os73f2ar6g,,Research_cogburn,120,62.0,26.0,224.0,44.0,86.0,73.0,44.0,19.0,2.0,0.489990234375,0.5620328849028401,0.060794638583054096,0.08669656203288491,0.6266156055528961,0.8188839063278526,0.8188839063278526,0.1445069411201532,,,0.6743769652076994,0.839111328125,0.8420528151469856,0.8362853039731929,0.36159662060630093
2026-01-23T15:08:03+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,8,d5posg65v3os73f2ar6g,,Research_cogburn,120,36.0,14.0,169.0,28.0,56.0,64.0,28.0,19.0,2.0,0.49365234375,0.765084075173096,0.023143683702989394,0.027695351137487636,0.8056894889103182,0.9522131552917903,0.9202522255192878,0.058461909353905495,0.9841740850642928,0.9821600771456124,0.8617903161653824,0.834716796875,0.8219584569732937,0.8471552555448408,0.6388994703211002
2026-01-23T15:08:03+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,8,d5posg65v3os73f2ar6g,,Research_cogburn,120,124.0,58.0,493.0,107.0,209.0,140.0,107.0,35.0,2.0,0.490234375,0.2644422310756972,0.02921455938697318,0.054780876494023904,0.36063218390804597,0.7377988047808766,0.7377988047808766,0.20536997126436782,,,0.5324288335165086,0.672607421875,0.6683266932270916,0.6767241379310345,0.21853702286380622
2026-01-23T15:08:03+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,8,d5posg65v3os73f2ar6g,,Research_cogburn,120,51.0,24.0,333.0,57.0,113.0,126.0,57.0,35.0,2.0,0.48388671875,0.5181634712411706,0.043519394512771994,0.03380423814328961,0.5605487228003785,0.9257063572149344,0.8711528758829465,0.12907994323557237,0.9802598385469223,0.9788907284768212,0.7420729326473741,0.73388671875,0.7300706357214934,0.7374645222327342,0.44593876004961747
2026-01-23T15:08:03+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,8,d5posg65v3os73f2ar6g,,Research_cogburn,120,206.0,84.0,915.0,215.0,400.0,246.0,215.0,51.0,3.0,0.511962890625,0.01335240820219361,0.0015007503751875938,0.009060562708631379,0.13856928464232116,0.7049157526625338,0.7049157526625338,0.20060030015007504,,,0.5043154525124588,0.284912109375,0.27515498330948973,0.29514757378689344,0.20076054143882513
2026-01-23T15:08:03+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,8,d5posg65v3os73f2ar6g,,Research_cogburn,120,90.0,38.0,529.0,99.0,190.0,187.0,99.0,51.0,2.0,0.516357421875,0.2132387706855792,0.003028773346794548,0.02269503546099291,0.28319030792529026,0.8918439716312058,0.8190307328605201,0.10352515564529696,0.9646572104018912,0.9630237253912165,0.715505577215223,0.45556640625,0.4392434988179669,0.4729934376577486,0.4257009102353774


==> reproducibility/data/results_ibm_miami_scaling_20260123T150804Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_sx,op_rz,op_cz,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T15:12:55+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,9,d5potthdgvjs73dc2760,,Research_cogburn,120,55.0,21.0,220.0,42.0,81.0,76.0,42.0,19.0,2.0,0.507568359375,0.6575276575276575,0.0039662865642042635,0.042328042328042326,0.7739216658403569,0.8910533910533911,0.8910533910533911,0.04604610808130887,,,0.8450072829720823,0.8291015625,0.8229918229918229,0.835399107585523,0.614476209049294
2026-01-23T15:12:55+00:00,ibm_miami,n=8_half_rep0_protocol,protocol,8,00101011,0.5,,4096,3,9,d5potthdgvjs73dc2760,,Research_cogburn,120,39.0,16.0,168.0,28.0,56.0,63.0,28.0,19.0,2.0,0.484130859375,0.7861825516893596,0.01893043066729768,0.022188603126575897,0.8367250354945575,0.955748865355522,0.9249873928391327,0.052886890676762895,0.9865103378719112,0.9874585896829153,0.8721005021623697,0.824462890625,0.8250126071608673,0.8239469947941316,0.659332961884906
2026-01-23T15:12:55+00:00,ibm_miami,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,9,d5potthdgvjs73dc2760,,Research_cogburn,120,144.0,58.0,525.0,111.0,210.0,166.0,111.0,35.0,3.0,0.497802734375,0.33840117704757233,0.007292173067574137,0.020598332515939184,0.4482255712202236,0.8101091221186856,0.8101091221186856,0.13359868740884784,,,0.6765104347098378,0.620361328125,0.6154977930358019,0.6251823043266893,0.3653468870040567
2026-01-23T15:12:55+00:00,ibm_miami,n=16_half_rep0_protocol,protocol,16,0010110100101011,0.5,,4096,3,9,d5potthdgvjs73dc2760,,Research_cogburn,120,55.0,22.0,325.0,55.0,111.0,122.0,55.0,35.0,2.0,0.49658203125,0.5353982300884956,0.009699321047526674,0.021632251720747297,0.6052376333656644,0.9354412487708949,0.8947885939036382,0.06619786614936954,0.9760939036381514,0.9740543161978661,0.8285907277542686,0.593017578125,0.6022615535889873,0.5838991270611057,0.5817473347072508
2026-01-23T15:12:55+00:00,ibm_miami,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,4096,3,9,d5potthdgvjs73dc2760,,Research_cogburn,120,192.0,80.0,871.0,197.0,373.0,246.0,197.0,51.0,4.0,0.471435546875,0.0010357327809425167,0.0,0.0020714655618850335,0.006466512702078522,0.6170809597790436,0.6170809597790436,0.2542725173210162,,,0.3628084424580275,0.291259765625,0.27705851890212324,0.3039260969976905,0.1301760906278968
2026-01-23T15:12:55+00:00,ibm_miami,n=24_half_rep0_protocol,protocol,24,000111100111011111000000,0.5,,4096,3,9,d5potthdgvjs73dc2760,,Research_cogburn,120,97.0,40.0,558.0,108.0,213.0,186.0,108.0,51.0,,0.504638671875,0.2597968069666183,0.007885657959586003,0.016932752781809387,0.38393297190734355,0.89152959200129,0.8122883405902274,0.09462789551503203,0.9707708434123529,0.9705930671923774,0.7176604450751952,0.45654296875,0.44218674407353653,0.47116806308526366,0.4249830933702194


==> reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203007Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,23.0,5.0,49.0,5.0,23.0,15.0,5.0,5.0,1.0,0.87744140625,0.9592376182526433,0.14641434262948208,0.040762381747356705,0.853585657370518,0.9592376182526433,0.9592376182526433,0.14641434262948208,,,0.8128232756231613,0.955322265625,0.9565943238731218,0.9462151394422311,0.29594814934272823
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,20.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.1231689453125,0.2091179385530228,0.9612975080050118,0.7908820614469773,0.03870249199498817,0.2091179385530228,0.2091179385530228,0.9612975080050118,,,-0.752179569451989,0.97607421875,0.9752229930624381,0.9761937908951691,0.2627980208189442
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.790283203125,0.9541241890639481,0.08265424912689173,0.0458758109360519,0.9173457508731082,0.9541241890639481,0.9541241890639481,0.08265424912689173,,,0.8714699399370565,0.952392578125,0.9518072289156626,0.9545983701979045,0.4770583279620011
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.206298828125,0.12307692307692308,0.9424792371577976,0.8769230769230769,0.0575207628422024,0.12307692307692308,0.12307692307692308,0.9424792371577976,,,-0.8194023140808745,0.9725341796875,0.9727810650887574,0.9724700092279299,0.4089339012522336
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.6685791015625,0.9521635932079605,0.06482504604051566,0.04783640679203944,0.9351749539594844,0.9521635932079605,0.9521635932079605,0.06482504604051566,,,0.8873385471674449,0.94970703125,0.9488771225123243,0.9513812154696133,0.6265834185962275
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.3133544921875,0.07206856252434748,0.9155555555555556,0.9279314374756525,0.08444444444444445,0.07206856252434748,0.07206856252434748,0.9155555555555556,,,-0.8434869930312081,0.972900390625,0.9703934553954032,0.9740444444444445,0.5291062699971415
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.4873046875,0.9481462925851704,0.045,0.05185370741482966,0.955,0.9481462925851704,0.9481462925851704,0.045,,,0.9031462925851703,0.9525146484375,0.9514028056112225,0.9535714285714286,0.7202414841590379
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.4599609375,0.05201698513800425,0.8641500904159132,0.9479830148619958,0.1358499095840868,0.05201698513800425,0.05201698513800425,0.8641500904159132,,,-0.8121331052779089,0.973388671875,0.9681528662420382,0.9778481012658228,0.5545147080019919
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.34375,0.9389204545454546,0.042224702380952384,0.061079545454545456,0.9577752976190477,0.9389204545454546,0.9389204545454546,0.042224702380952384,,,0.8966957521645023,0.952392578125,0.9509943181818182,0.953125,0.6548162903173413
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.5762939453125,0.03600932005930947,0.7847882454624028,0.9639906799406905,0.21521175453759722,0.03600932005930947,0.03600932005930947,0.7847882454624028,,,-0.7487789254030933,0.9705810546875,0.9663206947680576,0.9763756842408527,0.4897050930590004
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.213134765625,0.9427262313860252,0.03785293205088427,0.0572737686139748,0.9621470679491158,0.9427262313860252,0.9427262313860252,0.03785293205088427,,,0.9048732993351409,0.9498291015625,0.9495990836197021,0.9498914055228048,0.5289533120915515
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.69482421875,0.02898805340829234,0.6748,0.9710119465917076,0.3252,0.02898805340829234,0.02898805340829234,0.6748,,,-0.6458119465917076,0.9656982421875,0.9638088545326774,0.97,0.36188680770523796
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.1221923828125,0.8821178821178821,0.03573911834237241,0.11788211788211789,0.9642608816576276,0.8821178821178821,0.8821178821178821,0.03573911834237241,,,0.8463787637755097,0.951171875,0.9340659340659341,0.9535530524266445,0.3228719278863119
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.785888671875,0.02205653929791861,0.5,0.9779434607020814,0.5,0.02205653929791861,0.02205653929791861,0.5,,,-0.4779434607020814,0.9713134765625,0.9718856787822305,0.9692132269099202,0.2076245248070291


==> reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203059Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,23.0,5.0,49.0,5.0,23.0,15.0,5.0,5.0,1.0,0.8682861328125,0.9617601574581752,0.13623725671918444,0.03823984254182483,0.8637627432808156,0.9617601574581752,0.9617601574581752,0.13623725671918444,,,0.8255229007389908,0.9493408203125,0.95037255728947,0.9425393883225208,0.3232486884028247
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,20.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.129638671875,0.2137476459510358,0.9549789621318373,0.7862523540489642,0.045021037868162694,0.2137476459510358,0.2137476459510358,0.9549789621318373,,,-0.7412313161808015,0.9730224609375,0.963276836158192,0.9744740532959327,0.2595794217077678
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.7822265625,0.9581772784019975,0.08632286995515695,0.041822721598002495,0.9136771300448431,0.9581772784019975,0.9581772784019975,0.08632286995515695,,,0.8718544084468406,0.94921875,0.9499063670411985,0.9467488789237668,0.4925760089642185
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.202392578125,0.12484921592279856,0.9378634833180288,0.8751507840772015,0.062136516681971225,0.12484921592279856,0.12484921592279856,0.9378634833180288,,,-0.8130142673952303,0.96826171875,0.9686369119420989,0.9681665136210591,0.3943680491857571
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.656494140625,0.9628114540721457,0.05046197583511016,0.03718854592785422,0.9495380241648899,0.9628114540721457,0.9628114540721457,0.05046197583511016,,,0.9123494782370356,0.9552001953125,0.9559315730754927,0.9538024164889837,0.6850370507210986
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.31494140625,0.08527131782945736,0.9160727013542409,0.9147286821705426,0.08392729864575908,0.08527131782945736,0.08527131782945736,0.9160727013542409,,,-0.8308013835247835,0.9708251953125,0.9686046511627907,0.9718460441910193,0.5127369285441421
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.4866943359375,0.9533483822422875,0.04518430439952437,0.046651617757712566,0.9548156956004756,0.9533483822422875,0.9533483822422875,0.04518430439952437,,,0.9081640778427631,0.9541015625,0.9533483822422875,0.9548156956004756,0.7308233419687671
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.4683837890625,0.05108157414646859,0.85947187141217,0.9489184258535314,0.1405281285878301,0.05108157414646859,0.05108157414646859,0.85947187141217,,,-0.8083902972657013,0.9736328125,0.9723742507167058,0.9747416762342136,0.5513273221274408
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.3468017578125,0.9461457233368532,0.03831059615025229,0.05385427666314678,0.9616894038497477,0.9461457233368532,0.9461457233368532,0.03831059615025229,,,0.9078351271866009,0.951904296875,0.9457937346004928,0.9551485703606802,0.6787549503037953
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.5902099609375,0.030610134436401242,0.7908847184986595,0.9693898655635987,0.20911528150134048,0.030610134436401242,0.030610134436401242,0.7908847184986595,,,-0.7602745840622582,0.9720458984375,0.9712512926577043,0.9731903485254692,0.5071832374644805
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.2083740234375,0.9402460456942003,0.036237471087124135,0.05975395430579965,0.9637625289128758,0.9402460456942003,0.9402460456942003,0.036237471087124135,,,0.9040085746070762,0.95458984375,0.9566490919742238,0.9540478026214341,0.5225366369170619
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.6944580078125,0.024784672174371594,0.6747902516979625,0.9752153278256284,0.3252097483020376,0.024784672174371594,0.024784672174371594,0.6747902516979625,,,-0.6500055795235908,0.9693603515625,0.9697662155036034,0.9684378745505393,0.3719402839551268
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.1121826171875,0.9162132752992383,0.03382373161006462,0.08378672470076169,0.9661762683899354,0.9162132752992383,0.9162132752992383,0.03382373161006462,,,0.8823895436891738,0.9542236328125,0.955386289445049,0.9540767221229204,0.3292027469410843
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,1,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.7864990234375,0.024057116250194008,0.501429388221841,0.975942883749806,0.4985706117781589,0.024057116250194008,0.024057116250194008,0.501429388221841,,,-0.477372271971647,0.9691162109375,0.9675616948626417,0.9748427672955975,0.20408883368841488


==> reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203144Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,23.0,5.0,49.0,5.0,23.0,15.0,5.0,5.0,1.0,0.876708984375,0.9593428014480646,0.14257425742574256,0.04065719855193539,0.8574257425742574,0.9593428014480646,0.9593428014480646,0.14257425742574256,,,0.816768544022322,0.953125,0.9525201893622947,0.9574257425742574,0.2998706547731235
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,20.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.1322021484375,0.23084025854108955,0.9559713039808693,0.7691597414589104,0.04402869601913068,0.23084025854108955,0.23084025854108955,0.9559713039808693,,,-0.7251310454397797,0.9737548828125,0.9704524469067405,0.9742579828386553,0.25487575902029447
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.777587890625,0.9583987441130298,0.08068057080131723,0.041601255886970175,0.9193194291986828,0.9583987441130298,0.9583987441130298,0.08068057080131723,,,0.8777181733117126,0.9537353515625,0.9525902668759811,0.9577387486278814,0.505648698402019
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.202880859375,0.12936221419975932,0.9362940275650842,0.8706377858002406,0.06370597243491577,0.12936221419975932,0.12936221419975932,0.9362940275650842,,,-0.8069318133653248,0.9736328125,0.9717208182912154,0.9741194486983155,0.3881412584640333
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.665283203125,0.9543119266055046,0.055433989788475566,0.04568807339449541,0.9445660102115244,0.9543119266055046,0.9543119266055046,0.055433989788475566,,,0.898877936817029,0.9515380859375,0.951743119266055,0.9511305616338439,0.6493570235441666
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.301025390625,0.0851581508515815,0.9053440447083478,0.9148418491484185,0.09465595529165212,0.0851581508515815,0.0851581508515815,0.9053440447083478,,,-0.8201858938567663,0.97509765625,0.9768856447688564,0.9743276283618582,0.4840238933378583
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.488525390625,0.9550224887556222,0.04844868735083532,0.044977511244377814,0.9515513126491647,0.9550224887556222,0.9550224887556222,0.04844868735083532,,,0.9065738014047869,0.953125,0.9490254872563718,0.9570405727923628,0.727391887821277
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.4556884765625,0.04661130458076614,0.8526575465350975,0.9533886954192339,0.14734245346490243,0.04661130458076614,0.04661130458076614,0.8526575465350975,,,-0.8060462419543314,0.9705810546875,0.970265202250201,0.9708454810495627,0.5472125136614214
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.3494873046875,0.9490045406915822,0.042972415087258395,0.05099545930841774,0.9570275849127416,0.9490045406915822,0.9490045406915822,0.042972415087258395,,,0.9060321256043239,0.9559326171875,0.9584352078239609,0.9545881028335522,0.6744277583990994
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.5849609375,0.037562604340567615,0.7741176470588236,0.9624373956594324,0.22588235294117648,0.037562604340567615,0.037562604340567615,0.7741176470588236,,,-0.736555042718256,0.97607421875,0.9768363939899833,0.975,0.4728809246587673
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.2139892578125,0.939532230462065,0.03680695760211213,0.06046776953793497,0.9631930423978878,0.939532230462065,0.939532230462065,0.03680695760211213,,,0.9027252728599529,0.9508056640625,0.9498003422703936,0.9510793601490914,0.5287282641974788
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.7003173828125,0.031200976119923306,0.6488798370672098,0.9687990238800767,0.35112016293279025,0.031200976119923306,0.031200976119923306,0.6488798370672098,,,-0.6176788609472864,0.968505859375,0.968276102492592,0.9690427698574338,0.3328178479290417
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.117919921875,0.9089026915113871,0.035150844173816774,0.09109730848861283,0.9648491558261832,0.9089026915113871,0.9089026915113871,0.035150844173816774,,,0.8737518473375704,0.9510498046875,0.9461697722567288,0.9517021865485746,0.33385888178678447
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,2,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.7623291015625,0.02658126501200961,0.4930662557781202,0.9734187349879904,0.5069337442218799,0.02658126501200961,0.02658126501200961,0.4930662557781202,,,-0.4664849907661106,0.97265625,0.9716573258606885,0.9758602978941961,0.2049955024344471


==> reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203242Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,23.0,5.0,49.0,5.0,23.0,15.0,5.0,5.0,1.0,0.874267578125,0.9606255235967607,0.11844660194174757,0.039374476403239315,0.8815533980582524,0.9606255235967607,0.9606255235967607,0.11844660194174757,,,0.8421789216550131,0.9549560546875,0.9539234850600391,0.962135922330097,0.3225509378827726
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,20.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.12890625,0.22727272727272727,0.9555773542600897,0.7727272727272727,0.04442264573991032,0.22727272727272727,0.22727272727272727,0.9555773542600897,,,-0.7283046269873624,0.9747314453125,0.9734848484848485,0.9749159192825112,0.25169688176001237
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.7825927734375,0.9583528310715957,0.07355418304323413,0.0416471689284043,0.9264458169567659,0.9583528310715957,0.9583528310715957,0.07355418304323413,,,0.8847986480283616,0.948486328125,0.9468101700202777,0.9545199326221224,0.5070392204369886
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.2032470703125,0.11591591591591592,0.9407078290179255,0.8840840840840841,0.05929217098207446,0.11591591591591592,0.11591591591591592,0.9407078290179255,,,-0.8247919131020096,0.9747314453125,0.9645645645645645,0.9773249578673203,0.40878834825482957
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.659912109375,0.962819089900111,0.059224694903086864,0.03718091009988901,0.9407753050969131,0.962819089900111,0.962819089900111,0.059224694903086864,,,0.9035943949970241,0.9501953125,0.9532001479837218,0.9443646805455851,0.6674717864744338
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.311767578125,0.0740015661707126,0.9145086910251863,0.9259984338292874,0.08549130897481376,0.0740015661707126,0.0740015661707126,0.9145086910251863,,,-0.8405071248544737,0.9715576171875,0.966718872357087,0.9737495565803477,0.5232521115814915
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.48779296875,0.9544544544544544,0.04671115347950429,0.045545545545545546,0.9532888465204957,0.9544544544544544,0.9544544544544544,0.04671115347950429,,,0.9077433009749502,0.9547119140625,0.9542042042042042,0.9551954242135366,0.7299083324344545
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.4583740234375,0.05299600532623169,0.8643227405904891,0.9470039946737683,0.13567725940951092,0.05299600532623169,0.05299600532623169,0.8643227405904891,,,-0.8113267352642574,0.971923828125,0.9696404793608522,0.9738562091503268,0.5525394132198138
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.34033203125,0.9469153515064562,0.043671354552183565,0.05308464849354376,0.9563286454478165,0.9469153515064562,0.9469153515064562,0.043671354552183565,,,0.9032439969542727,0.9541015625,0.9505021520803444,0.9559585492227979,0.662368204875111
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.5853271484375,0.037122002085505736,0.7795113335295849,0.9628779979144942,0.22048866647041507,0.037122002085505736,0.037122002085505736,0.7795113335295849,,,-0.7423893314440791,0.9688720703125,0.9660062565172054,0.9729172799528997,0.47990240940513995
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.213623046875,0.9257142857142857,0.03803166718410431,0.07428571428571429,0.9619683328158957,0.9257142857142857,0.9257142857142857,0.03803166718410431,,,0.8876826185301814,0.9493408203125,0.9514285714285714,0.948773672772431,0.5089901881263516
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.7135009765625,0.027887082976903337,0.6876864081806562,0.9721129170230967,0.3123135918193438,0.027887082976903337,0.027887082976903337,0.6876864081806562,,,-0.6597993252037528,0.9696044921875,0.9690333618477331,0.9710268427780144,0.36679067540543353
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.11669921875,0.9152719665271967,0.03510226644555003,0.08472803347280335,0.96489773355445,0.9152719665271967,0.9152719665271967,0.03510226644555003,,,0.8801697000816466,0.9549560546875,0.952928870292887,0.9552238805970149,0.3358741210051475
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,3,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.7813720703125,0.023902515231995002,0.5248464544946957,0.976097484768005,0.4751535455053043,0.023902515231995002,0.023902515231995002,0.5248464544946957,,,-0.5009439392627006,0.9649658203125,0.9657865958443993,0.9620323841429369,0.2212866459133856


==> reproducibility/data/results_ibm_rensselaer_amplitude_20260123T203326Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,23.0,5.0,49.0,5.0,23.0,15.0,5.0,5.0,1.0,0.8785400390625,0.9622064749201056,0.13366834170854272,0.0377935250798944,0.8663316582914573,0.9622064749201056,0.9622064749201056,0.13366834170854272,,,0.8285381332115629,0.95458984375,0.9548422954008615,0.9527638190954774,0.3072945708285529
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.100000_no_swap,no_swap,1,1,0.1,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,20.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.1280517578125,0.23832221163012393,0.9546409071818563,0.7616777883698761,0.04535909281814364,0.23832221163012393,0.23832221163012393,0.9546409071818563,,,-0.7163186955517324,0.9744873046875,0.9723546234509056,0.9748005039899202,0.24286621935055416
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.200000_protocol,protocol,1,1,0.2,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.783203125,0.9625935162094763,0.0838963963963964,0.03740648379052369,0.9161036036036037,0.9625935162094763,0.9625935162094763,0.0838963963963964,,,0.87869711981308,0.955810546875,0.955423940149626,0.9572072072072072,0.503856253776398
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.200000_no_swap,no_swap,1,1,0.2,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.2034912109375,0.1295740851829634,0.9310344827586207,0.8704259148170366,0.06896551724137931,0.1295740851829634,0.1295740851829634,0.9310344827586207,,,-0.8014603975756572,0.97607421875,0.9784043191361728,0.9754789272030652,0.3800047643535286
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,25.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.65869140625,0.9631208302446257,0.05293276108726753,0.03687916975537435,0.9470672389127325,0.9631208302446257,0.9631208302446257,0.05293276108726753,,,0.9101880691573582,0.9559326171875,0.9547813194959229,0.9581545064377682,0.6798415291124384
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.333333_no_swap,no_swap,1,1,0.3333333333,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,22.0,5.0,50.0,5.0,25.0,14.0,5.0,5.0,1.0,0.3057861328125,0.08702594810379241,0.9057499560400915,0.9129740518962076,0.09425004395990856,0.08702594810379241,0.08702594810379241,0.9057499560400915,,,-0.8187240079362991,0.971923828125,0.9676646706586827,0.9737998944962194,0.4860073968006236
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.500000_protocol,protocol,1,1,0.5,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.483642578125,0.9570923775870772,0.04539007092198582,0.042907622412922765,0.9546099290780142,0.9570923775870772,0.9570923775870772,0.04539007092198582,,,0.9117023066650914,0.954833984375,0.9510348308934882,0.9583924349881797,0.7383054436264943
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.500000_no_swap,no_swap,1,1,0.5,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.4588623046875,0.048151104017025805,0.8549515001127904,0.9518488959829742,0.14504849988720955,0.048151104017025805,0.048151104017025805,0.8549515001127904,,,-0.8068003960957646,0.972412109375,0.9707368981111998,0.9738326189939093,0.5483128027940445
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.666667_protocol,protocol,1,1,0.6666666667,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.346923828125,0.9479239971850809,0.037757009345794394,0.05207600281491907,0.9622429906542056,0.9479239971850809,0.9479239971850809,0.037757009345794394,,,0.9101669878392865,0.948974609375,0.9475721323011963,0.9497196261682243,0.6833175994399028
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.666667_no_swap,no_swap,1,1,0.6666666667,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.5855712890625,0.0375234521575985,0.7820324005891016,0.9624765478424016,0.21796759941089838,0.0375234521575985,0.0375234521575985,0.7820324005891016,,,-0.7445089484315031,0.9691162109375,0.9689389201584323,0.9693667157584683,0.4818571119103167
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.800000_protocol,protocol,1,1,0.8,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.206787109375,0.9415584415584416,0.03693444136657433,0.05844155844155844,0.9630655586334257,0.9415584415584416,0.9415584415584416,0.03693444136657433,,,0.9046240001918673,0.9510498046875,0.9474616292798111,0.9519852262234534,0.5200803180666895
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.800000_no_swap,no_swap,1,1,0.8,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.68505859375,0.0311831789023521,0.6356589147286822,0.9688168210976479,0.3643410852713178,0.0311831789023521,0.0311831789023521,0.6356589147286822,,,-0.6044757358263301,0.96875,0.9679258731290092,0.9705426356589147,0.3277840073056437
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.900000_protocol,protocol,1,1,0.9,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,24.0,5.0,51.0,5.0,25.0,15.0,5.0,5.0,1.0,0.1146240234375,0.9041533546325878,0.03419274782848476,0.09584664536741214,0.9658072521715152,0.9041533546325878,0.9041533546325878,0.03419274782848476,,,0.869960606804103,0.9486083984375,0.9286474973375932,0.9511926099545016,0.32547809276146095
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.900000_no_swap,no_swap,1,1,0.9,,0,0,8192,3,4,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,127,21.0,5.0,48.0,5.0,23.0,14.0,5.0,5.0,1.0,0.77197265625,0.02245414294750158,0.471627408993576,0.9775458570524984,0.528372591006424,0.02245414294750158,0.02245414294750158,0.471627408993576,,,-0.44917326604607444,0.9718017578125,0.9701138519924098,0.9775160599571735,0.19606341883734135


==> reproducibility/data/results_ibm_rensselaer_cousins_20260123T193716Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.500732421875,0.4719648951730863,0.07286063569682151,0.05021940516821063,0.4513447432762836,0.9512737688932229,0.8737201365187713,0.1647921760391198,0.9564440110515195,0.9583374083129583,0.7089279604796516,0.590087890625,0.5772793759141882,0.6029339853300734,0.4025442809684122
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,39.0,9.0,380.0,42.0,202.0,99.0,42.0,35.0,2.0,0.506591796875,0.35325301204819276,0.10885700148441366,0.116144578313253,0.3404255319148936,0.9309337349397591,0.7493975903614458,0.24542305789213262,0.9430361445783132,0.9424707240639947,0.5039745324693132,0.48388671875,0.483855421686747,0.4839188520534389,0.19185659295114796
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,50.0,12.0,393.0,43.0,210.0,100.0,43.0,35.0,5.0,0.491455078125,0.30601092896174864,0.09073451752280365,0.09239940387481371,0.3370139222275564,0.9328427719821162,0.7804272230501739,0.2016322611617859,0.9430038085775792,0.9468394943190911,0.578794961888388,0.573486328125,0.5643318430203677,0.5823331733077293,0.2574498096003879
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,83.0,21.0,447.0,51.0,238.0,118.0,51.0,35.0,5.0,0.504150390625,0.34818401937046006,0.33874938453963566,0.25520581113801455,0.2570162481536189,0.9424031476997579,0.5835351089588378,0.55096011816839,0.9663276836158193,0.965173149515838,0.03257499079044779,0.333740234375,0.3394673123486683,0.32791728212703103,0.0007796610433296759
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,113.0,28.0,503.0,62.0,265.0,137.0,62.0,35.0,4.0,0.51171875,0.32395038167938933,0.0895,0.08349236641221373,0.3265,0.9355916030534351,0.8053435114503816,0.2065,0.9442748091603053,0.9463333333333334,0.5988435114503816,0.579345703125,0.5939885496183206,0.564,0.27686843099539943
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,113.0,29.0,520.0,62.0,279.0,140.0,62.0,35.0,4.0,0.477783203125,0.3137455288707205,0.2445067788686302,0.25958099131323453,0.3300607760635811,0.9374680633622892,0.5436893203883495,0.42964001870032725,0.9637199795605519,0.9633161913666822,0.11404930168802224,0.563720703125,0.5682166581502299,0.5596072931276297,0.009392270468609458
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,119.0,31.0,561.0,72.0,298.0,150.0,72.0,35.0,6.0,0.55029296875,0.022182786157941437,0.00760043431053203,0.011535048802129548,0.021172638436482084,0.8875887311446318,0.6517302573203194,0.26058631921824105,0.903312629399586,0.9014115092290989,0.39114393810207837,0.092529296875,0.11668145519077196,0.06297502714440825,0.1129672728352958
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,190.0,51.0,624.0,82.0,332.0,173.0,82.0,35.0,2.0,0.50537109375,0.15120772946859903,0.1564659427443238,0.23429951690821257,0.23593287265547877,0.9077898550724638,0.3884057971014493,0.40572556762092793,0.9424154589371981,0.9420533070088845,-0.01731977051947864,0.435791015625,0.442512077294686,0.428923988153998,0.0002259563861523881
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,227.0,58.0,727.0,96.0,388.0,201.0,96.0,35.0,7.0,0.40625,0.24519230769230768,0.23684210526315788,0.21153846153846154,0.20764802631578946,0.9239032451923077,0.5408653846153846,0.5296052631578947,0.9494391025641025,0.9466282894736844,0.011260121457489891,0.549560546875,0.5324519230769231,0.561266447368421,8.867807386290323e-05
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,127,205.0,53.0,671.0,87.0,356.0,186.0,87.0,35.0,7.0,0.475830078125,0.12262698819907646,0.13553795994410806,0.1457157516675218,0.10992081974848626,0.898377373011801,0.4422780913288866,0.5766185374941779,0.9287839917906618,0.9244216736531594,-0.13434044616529128,0.514892578125,0.5187275525910724,0.5114112715416861,0.013033237655587553


==> reproducibility/data/results_ibm_rensselaer_cousins_20260123T193834Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.5048828125,0.46566731141199225,0.07100591715976332,0.05029013539651837,0.4546351084812623,0.9523392166344293,0.8805609284332688,0.16863905325443787,0.9571244358478401,0.9563445101906641,0.711921875178831,0.597412109375,0.5991295938104448,0.5956607495069034,0.40717946680894235
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,32.0,9.0,359.0,39.0,192.0,90.0,39.0,35.0,3.0,0.48291015625,0.4661274014155713,0.05712936732766761,0.0621840242669363,0.4740321057601511,0.9531407987866531,0.8958543983822043,0.11709159584513693,0.9569598921469499,0.958766131570664,0.7787628025370673,0.53466796875,0.537917087967644,0.5316336166194523,0.49772799746706076
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,47.0,13.0,384.0,43.0,205.0,97.0,43.0,35.0,4.0,0.301513671875,0.4251012145748988,0.22789234533379937,0.15789473684210525,0.3523243621111499,0.9488866396761134,0.7271255060728745,0.39077245718280323,0.9636707152496627,0.9644180356518699,0.3363530488900713,0.59326171875,0.5724696356275304,0.6022369800768962,0.07063000740746558
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,82.0,21.0,447.0,54.0,233.0,119.0,54.0,35.0,6.0,0.525634765625,0.10218300046446818,0.02213072568193515,0.030654900139340455,0.10602161605764282,0.8935496980956805,0.7812354853692522,0.17858980957282553,0.9010373122774422,0.8993995539543662,0.6026456757964267,0.51171875,0.5146307477937762,0.5084920226453937,0.2804197497659311
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,77.0,20.0,451.0,53.0,242.0,119.0,53.0,35.0,2.0,0.50048828125,0.16682926829268294,0.15835777126099707,0.13219512195121952,0.15591397849462366,0.9041158536585365,0.5414634146341464,0.45650048875855326,0.9282926829268292,0.9311176278918214,0.08496292587559312,0.395751953125,0.3931707317073171,0.39833822091886606,0.005213489666914432
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,131.0,33.0,523.0,66.0,279.0,136.0,66.0,35.0,7.0,0.373779296875,0.14369693011103854,0.056530214424951264,0.05551926845199216,0.12943469785575049,0.9104343566296538,0.7504898758981058,0.31851851851851853,0.9210973220117571,0.9218193632228721,0.43197135737958725,0.5400390625,0.5355976485956891,0.5426900584795321,0.13056591736207462
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,135.0,32.0,543.0,65.0,295.0,145.0,65.0,35.0,3.0,0.467529296875,0.0402088772845953,0.012379642365887207,0.009921671018276762,0.04722604309949564,0.8842036553524804,0.8052219321148825,0.22558459422283356,0.8894691035683201,0.8913953843802538,0.579637337892049,0.495849609375,0.4955613577023499,0.4961027051811096,0.25725712592928957
2026-01-23T19:39:52+00:00,ibm_rensselaer,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,165.0,42.0,584.0,72.0,310.0,163.0,72.0,35.0,4.0,0.531982421875,0.28820559889857733,0.21387584767866458,0.104176227627352,0.16536254564423578,0.9280346489215237,0.7361174850849014,0.559207094418362,0.9408291265106318,0.9397322204833943,0.17691039066653935,0.5439453125,0.5484167049105094,0.5388628064684403,0.024893791321602105
2026-01-23T19:39:52+00:00,ibm_rensselaer,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,187.0,48.0,650.0,82.0,348.0,183.0,82.0,35.0,2.0,0.45263671875,0.15210355987055016,0.18822479928635147,0.24865156418554477,0.22390722569134702,0.9091491370010787,0.37540453074433655,0.45718108831400533,0.9447321107515284,0.9465060957478441,-0.08177655756966878,0.546630859375,0.5426105717367853,0.5499553969669938,0.0049204854574765
2026-01-23T19:39:52+00:00,ibm_rensselaer,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,1,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,127,230.0,63.0,720.0,99.0,383.0,190.0,99.0,35.0,13.0,0.506103515625,0.07766521948866377,0.07810182896688087,0.07042932947419199,0.07068709836875926,0.8775024119633381,0.5147129763627593,0.536826495304004,0.90168837433671,0.9024221453287197,-0.022113518941244692,0.520751953125,0.5151953690303908,0.5264458724666337,0.00035365722671256566


==> reproducibility/data/results_ibm_rensselaer_cousins_20260123T193952Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.483642578125,0.45532559313478044,0.059574468085106386,0.04240282685512368,0.43546099290780144,0.9501514386673398,0.8808682483594145,0.16501182033096926,0.9547703180212015,0.9542316784869976,0.7158564280284452,0.560546875,0.5446744068652196,0.5754137115839244,0.4111716799984705
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,38.0,9.0,388.0,42.0,208.0,100.0,42.0,35.0,3.0,0.37451171875,0.4302477183833116,0.17369242779078845,0.1016949152542373,0.3442622950819672,0.9465042372881356,0.7757496740547588,0.36494925839188136,0.9578878748370274,0.9567525370804059,0.41080041566287745,0.486572265625,0.5045632333767927,0.47580015612802495,0.11925109299276057
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,68.0,16.0,415.0,46.0,225.0,109.0,46.0,35.0,,0.48779296875,0.15465465465465467,0.390371782650143,0.3098098098098098,0.14966634890371783,0.9221096096096096,0.44594594594594594,0.7183031458531935,0.9538538538538539,0.9593898951382268,-0.2723571999072476,0.5712890625,0.5705705705705706,0.5719733079122974,0.05580893264631989
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,82.0,19.0,429.0,49.0,226.0,117.0,49.0,35.0,2.0,0.523681640625,0.053613053613053616,0.10046130189646335,0.09090909090909091,0.04356740133264992,0.8723776223776224,0.36083916083916084,0.6683751922091236,0.9064801864801865,0.9058260720997778,-0.3075360313699627,0.1796875,0.17762237762237762,0.18195797027165556,0.06923286025289571
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,106.0,27.0,487.0,57.0,261.0,133.0,57.0,35.0,1.0,0.5068359375,0.20520231213872833,0.20544554455445543,0.20472061657032756,0.21386138613861386,0.9178407996146436,0.5048169556840078,0.5113861386138614,0.9453757225433527,0.9453795379537955,-0.006569182929853645,0.536376953125,0.5342003853564548,0.5386138613861386,3.113169810711096e-05
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,133.0,34.0,542.0,65.0,293.0,144.0,65.0,35.0,5.0,0.564453125,0.3992214532871972,0.1507847533632287,0.1782006920415225,0.42432735426008966,0.9446096453287197,0.6950692041522492,0.2539237668161435,0.9612456747404844,0.960762331838565,0.4411454373361057,0.570556640625,0.5514705882352942,0.5952914798206278,0.14314004033139227
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,157.0,40.0,588.0,72.0,318.0,157.0,72.0,35.0,6.0,0.199462890625,0.1383108935128519,0.1354071363220494,0.2178702570379437,0.2217139371759683,0.9062117503059975,0.4479804161566707,0.39768222018908206,0.9367605059159526,0.937033648470062,0.050298195967588666,0.563720703125,0.5446756425948592,0.5684659957304056,0.0011986365523757574
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,181.0,48.0,618.0,81.0,330.0,167.0,81.0,35.0,5.0,0.536865234375,0.2464756707594361,0.1881918819188192,0.12232833105957254,0.16710595677385345,0.9205604820372897,0.6853115052296498,0.5239852398523985,0.936243747157799,0.9343524863820067,0.16132626537725125,0.494873046875,0.48794906775807184,0.5028993147074328,0.01966871341115778
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,162.0,40.0,616.0,76.0,327.0,172.0,76.0,35.0,6.0,0.543212890625,0.20179775280898876,0.1726349545697488,0.19280898876404495,0.2255478353821486,0.915252808988764,0.5123595505617977,0.4393372528059861,0.9421123595505618,0.9403527525387493,0.0730222977558116,0.50830078125,0.501123595505618,0.5168359166221272,0.0038292992456958608
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,2,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,127,197.0,52.0,694.0,94.0,366.0,192.0,94.0,35.0,7.0,0.57666015625,0.14140558848433532,0.30565167243367936,0.2972057578323455,0.13610149942329874,0.9064616850127012,0.3348856900931414,0.6897347174163783,0.9445667513406717,0.9457131872356787,-0.35484902732323687,0.35107421875,0.34970364098221846,0.35294117647058826,0.09067921551973167


==> reproducibility/data/results_ibm_rensselaer_cousins_20260123T194113Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.489501953125,0.4643391521197007,0.07125777140124342,0.04588528678304239,0.44380679100908654,0.9517768079800499,0.8728179551122195,0.1673840267814443,0.957040731504572,0.9569902757851109,0.7054339283307752,0.576416015625,0.5730673316708229,0.5796269727403156,0.3977916397155208
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,54.0,12.0,404.0,45.0,216.0,108.0,45.0,35.0,,0.496337890625,0.14166256763403837,0.05671352399418323,0.06099360550909985,0.14687348521570529,0.9111842105263157,0.7220855878012788,0.2569074163839069,0.9237907853746516,0.9249636451769269,0.46517817141737194,0.55810546875,0.5573044761436301,0.5588948133785749,0.1623633099797271
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,55.0,13.0,400.0,46.0,212.0,107.0,46.0,35.0,,0.65380859375,0.21321882001493653,0.22355430183356842,0.2206870799103809,0.20521861777150915,0.9206030619865571,0.5,0.5141043723554302,0.9486432661189942,0.9474377056887636,-0.014104372355430161,0.60595703125,0.6067961165048543,0.6043723554301833,0.00012994615427264558
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,89.0,22.0,450.0,52.0,242.0,118.0,52.0,35.0,3.0,0.6005859375,0.12601626016260162,0.1387530562347188,0.1434959349593496,0.12163814180929096,0.8945376016260163,0.42886178861788615,0.5788508557457213,0.9255826558265583,0.9228606356968214,-0.1499890671278351,0.357177734375,0.3597560975609756,0.3533007334963325,0.01563100449909568
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,106.0,27.0,482.0,59.0,255.0,123.0,59.0,35.0,10.0,0.5771484375,0.35279187817258884,0.06293302540415704,0.07868020304568528,0.35161662817551964,0.940223138747885,0.8096446700507615,0.16166281755196305,0.9489283699943596,0.9479984603541184,0.6479818524987984,0.601318359375,0.6015228426395939,0.601039260969977,0.3211544562892015
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,104.0,25.0,509.0,61.0,271.0,136.0,61.0,35.0,6.0,0.495361328125,0.025135534746180386,0.03193033381712627,0.028092656481025137,0.01983551040154814,0.8694862000985708,0.49186791522917694,0.5703918722786647,0.8946607524231969,0.8949201741654572,-0.07852395704948778,0.50927734375,0.5125677673730902,0.5060474117077891,0.004469587462358007
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,154.0,42.0,587.0,76.0,312.0,156.0,76.0,35.0,8.0,0.4814453125,0.16480730223123732,0.160075329566855,0.15212981744421908,0.1501883239171375,0.901781186612576,0.5141987829614605,0.5174199623352166,0.9276200135226503,0.930257376020088,-0.0032211793737561,0.418701171875,0.41531440162271804,0.4218455743879473,7.481904024073203e-06
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,178.0,48.0,609.0,81.0,320.0,162.0,81.0,35.0,11.0,0.59130859375,0.20355078447563996,0.07048984468339307,0.07720891824938067,0.1971326164874552,0.9127528901734104,0.7006606110652354,0.25686977299880526,0.9268923754472886,0.9267622461170848,0.4437908380664301,0.305908203125,0.3067712634186623,0.3046594982078853,0.14235128332337732
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,192.0,54.0,664.0,89.0,354.0,176.0,89.0,35.0,10.0,0.49169921875,0.17130089374379345,0.17483189241114314,0.12264150943396226,0.10326609029779059,0.9087946871896723,0.608738828202582,0.617195004803074,0.928798411122145,0.9272494396413705,-0.008456176600492027,0.3330078125,0.33763654419066536,0.3285302593659942,5.434306252578066e-05
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,3,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,127,243.0,63.0,751.0,100.0,404.0,206.0,100.0,35.0,6.0,0.421630859375,0.2588303416328894,0.2764879696074293,0.2947307469600463,0.28493035035880115,0.9296829762594094,0.472495657209033,0.4989447024060785,0.9601621308627678,0.959842408892641,-0.026449045197045495,0.570556640625,0.5651418645049219,0.574504010130857,0.0004926451323915785


==> reproducibility/data/results_ibm_rensselaer_cousins_20260123T194233Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,,16,0,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.482421875,0.4731781376518219,0.06509433962264151,0.048582995951417005,0.419811320754717,0.9522393724696356,0.8830971659919028,0.16367924528301886,0.9568488529014846,0.9531761006289307,0.719417920708884,0.578369140625,0.604251012145749,0.5542452830188679,0.4157954060403122
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=1_protocol,protocol,16,1000000000000000,0.5,,16,1,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,41.0,11.0,376.0,42.0,202.0,97.0,42.0,35.0,,0.47265625,0.03512396694214876,0.006481481481481481,0.00878099173553719,0.0412037037037037,0.8935304752066116,0.8667355371900827,0.11481481481481481,0.8953168044077136,0.8931172839506173,0.7519207223752679,0.51708984375,0.5196280991735537,0.5148148148148148,0.45856516957576915
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=2_protocol,protocol,16,1000000000000000,0.5,,16,2,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,47.0,11.0,384.0,41.0,207.0,100.0,41.0,35.0,1.0,0.48876953125,0.525974025974026,0.06542502387774594,0.07742257742257742,0.5420248328557784,0.9610077422577423,0.8781218781218781,0.1041069723018147,0.9665334665334664,0.9664119707099651,0.7740149058200634,0.555908203125,0.567932067932068,0.5444126074498568,0.49139369574179187
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=4_protocol,protocol,16,1000000000000000,0.5,,16,4,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,82.0,19.0,448.0,52.0,240.0,118.0,52.0,35.0,3.0,0.52587890625,0.0255338904363974,0.006179196704428424,0.002785515320334262,0.030895983522142123,0.9025069637883009,0.8347260909935005,0.1462409886714727,0.9070256886412875,0.9067627875042911,0.6884851023220278,0.579345703125,0.5728876508820798,0.586508753861998,0.3750340768434943
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=6_protocol,protocol,16,1000000000000000,0.5,,16,6,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,89.0,22.0,468.0,52.0,255.0,124.0,52.0,35.0,2.0,0.502685546875,0.30160271976687714,0.27982326951399117,0.3074307916464303,0.32596956308296515,0.938835599805731,0.49490043710539094,0.46048109965635736,0.968431277319087,0.96759941089838,0.03441933744903358,0.623046875,0.6075764934434191,0.6386843397152675,0.0008564198679626676
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=8_protocol,protocol,16,1000000000000000,0.5,,16,8,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,125.0,33.0,521.0,63.0,280.0,140.0,63.0,35.0,3.0,0.391845703125,0.3190031152647975,0.3018867924528302,0.297196261682243,0.2918506623845845,0.9399922118380062,0.5246105919003116,0.5030108390204737,0.9676843198338524,0.9644319550381373,0.02159975287983784,0.60302734375,0.6174454828660436,0.5937374548374147,0.00032104101811827705
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=10_protocol,protocol,16,1000000000000000,0.5,,16,10,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,170.0,43.0,600.0,76.0,320.0,166.0,76.0,35.0,3.0,0.4658203125,0.23270440251572327,0.17641681901279707,0.18134171907756813,0.2655393053016453,0.9187303459119497,0.5618448637316562,0.39351005484460694,0.9425227113906358,0.9470444850700791,0.16833480888704927,0.364013671875,0.3558700209643606,0.3711151736745887,0.020491613262834704
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=12_protocol,protocol,16,1000000000000000,0.5,,16,12,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,159.0,41.0,585.0,74.0,313.0,154.0,74.0,35.0,9.0,0.49560546875,0.10640394088669951,0.10696999031945789,0.11330049261083744,0.12149080348499516,0.8983374384236453,0.47044334975369456,0.45111326234269117,0.926863711001642,0.9283317199096484,0.019330087411003394,0.37158203125,0.3783251231527094,0.3649564375605034,0.00027120084231533996
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=14_protocol,protocol,16,1000000000000000,0.5,,16,14,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,193.0,50.0,667.0,91.0,352.0,183.0,91.0,35.0,6.0,0.436279296875,0.2501398992725238,0.26201818969250756,0.20649132624510352,0.2234733650931139,0.9214465584778959,0.5226636821488528,0.5292334343871806,0.9480320835664987,0.9507145950627977,-0.006569752238327786,0.5078125,0.4991606043648573,0.5145084452143786,3.071271484620655e-05
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=16_protocol,protocol,16,1000000000000000,0.5,,16,16,4096,3,4,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,127,248.0,62.0,730.0,97.0,396.0,194.0,97.0,35.0,8.0,0.452880859375,0.1660377358490566,0.37438643462739846,0.42371967654986525,0.1923248549754574,0.9224730458221024,0.27439353099730457,0.6412315930388219,0.9656783468104225,0.9640339134315038,-0.36683806204151737,0.27392578125,0.2711590296495957,0.27621597501115575,0.09910536085239657


==> reproducibility/data/results_ibm_rensselaer_pilot_20260122T210749Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_transfer_bitwise,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-22T21:08:06,ibm_rensselaer,n=1_mu=1_protocol,protocol,1,1,0.5,,4096,3,,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.458251953125,0.9376664890783165,0.9376664890783165,0.955810546875,0.9563132658497603,0.9553853086976115,0.6270062487208686
2026-01-22T21:08:06,ibm_rensselaer,n=1_mu=1_no_swap,no_swap,1,1,0.5,,4096,3,,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.457763671875,0.0256,0.0256,0.974609375,0.9738666666666667,0.9752363800090049,0.6257901622693078
2026-01-22T21:08:06,ibm_rensselaer,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,127,19.0,4.0,42.0,4.0,20.0,11.0,4.0,5.0,2.0,0.48193359375,0.9523809523809523,0.9523809523809523,0.498779296875,0.04660587639311044,0.9194156456173421,0.6869122774719737
2026-01-22T21:08:06,ibm_rensselaer,n=4_dense_protocol,protocol,4,1111,0.5,,4096,3,,127,76.0,19.0,194.0,26.0,100.0,56.0,26.0,11.0,1.0,0.509521484375,0.14374700527072354,0.5594154288452324,0.64453125,0.6482989937709631,0.6406172224987556,0.0039083000719364255
2026-01-22T21:08:06,ibm_rensselaer,n=4_sparse_protocol,protocol,4,1000,0.5,,4096,3,,127,26.0,5.0,113.0,11.0,60.0,30.0,11.0,11.0,1.0,0.47412109375,0.9083419155509783,0.9766992790937179,0.9111328125,0.9155509783728115,0.9071494893221913,0.6464125223727066


==> reproducibility/data/results_ibm_rensselaer_pilot_20260123T125707Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_protocol,protocol,1,1,0.5,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.47998046875,0.9628687690742624,0.045539906103286384,0.037131230925737536,0.9544600938967136,0.9628687690742624,0.9628687690742624,0.045539906103286384,,,0.917328862970976,0.95068359375,0.9577822990844354,0.9441314553990611,0.7505971885247258
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_no_swap,no_swap,1,1,0.5,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.43408203125,0.04499437570303712,0.8408110440034513,0.9550056242969629,0.15918895599654875,0.04499437570303712,0.04499437570303712,0.8408110440034513,,,-0.7958166683004142,0.970947265625,0.9668166479190101,0.9741156169111302,0.5271517926755294
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,19.0,4.0,42.0,4.0,20.0,11.0,4.0,5.0,2.0,0.494384765625,0.96,0.038145823273780785,0.04,0.9618541767262192,0.96,0.96,0.038145823273780785,,,0.9218541767262192,0.5,0.034074074074074076,0.9555770159343312,0.7619318704633339
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=4_dense_protocol,protocol,4,1111,0.5,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,73.0,19.0,189.0,29.0,93.0,53.0,29.0,11.0,3.0,0.566162109375,0.09573091849935317,0.2537985368598762,0.03622250970245795,0.06021384355655599,0.5192971108236308,0.5192971108236308,0.5921496904895892,,,-0.0728525796659583,0.857177734375,0.8559724018973696,0.8587507034327518,0.019216741654419393
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=4_sparse_protocol,protocol,4,1000,0.5,,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,127,26.0,5.0,111.0,11.0,58.0,30.0,11.0,11.0,1.0,0.48876953125,0.9070929070929071,0.038204393505253106,0.03146853146853147,0.8863419293218721,0.9763986013986015,0.967032967032967,0.041069723018147083,0.9795204795204796,0.9745304043298312,0.92596324401482,0.884765625,0.8891108891108891,0.8806112702960841,0.771338019343141


==> reproducibility/data/results_ibm_rensselaer_scaling_20260122T210850Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_transfer_bitwise,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-22T21:10:03,ibm_rensselaer,n=1_dense_rep0_protocol,protocol,1,1,0.5,,4096,3,,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.471923828125,0.9493016037247801,0.9493016037247801,0.953857421875,0.9524055871702017,0.9551548774849745,0.6663768780199224
2026-01-22T21:10:03,ibm_rensselaer,n=1_dense_rep1_protocol,protocol,1,1,0.5,,4096,3,,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.481201171875,0.939117199391172,0.939117199391172,0.952392578125,0.9528158295281582,0.952,0.6440822638861198
2026-01-22T21:10:03,ibm_rensselaer,n=1_sparse_rep0_protocol,protocol,1,1,0.5,,4096,3,,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.49267578125,0.9390485629335976,0.9390485629335976,0.952880859375,0.9499504459861249,0.9557266602502407,0.6617330465056724
2026-01-22T21:10:03,ibm_rensselaer,n=1_sparse_rep1_protocol,protocol,1,1,0.5,,4096,3,,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.468017578125,0.9420970266040689,0.9420970266040689,0.95166015625,0.9546165884194053,0.9490592014685636,0.6769077175623871
2026-01-22T21:10:03,ibm_rensselaer,n=1_half_rep0_protocol,protocol,1,0,0.5,,4096,3,,127,12.0,2.0,41.0,4.0,21.0,11.0,4.0,5.0,,0.5078125,0.9759615384615384,0.9759615384615384,0.9736328125,0.975,0.9722222222222222,0.0
2026-01-22T21:10:03,ibm_rensselaer,n=1_half_rep1_protocol,protocol,1,0,0.5,,4096,3,,127,12.0,2.0,41.0,4.0,21.0,11.0,4.0,5.0,,0.505859375,0.9797297297297297,0.9797297297297297,0.982177734375,0.9826254826254827,0.9817193675889329,0.0
2026-01-22T21:10:03,ibm_rensselaer,n=1_dense_no_swap,no_swap,1,1,0.5,,4096,3,,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.4560546875,0.027301927194860815,0.027301927194860815,0.972900390625,0.9764453961456103,0.9699281867145422,0.6225986575648826
2026-01-22T21:10:03,ibm_rensselaer,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,127,19.0,4.0,42.0,4.0,20.0,11.0,4.0,5.0,2.0,0.479736328125,0.9404580152671755,0.9404580152671755,0.4921875,0.03969465648854962,0.9094321914594087,0.6621693659984272
2026-01-22T21:10:03,ibm_rensselaer,n=2_dense_rep0_protocol,protocol,2,11,0.5,,4096,3,,127,49.0,10.0,105.0,12.0,57.0,29.0,12.0,7.0,,0.50830078125,0.30931796349663787,0.3940922190201729,0.947021484375,0.9486071085494716,0.945382323733863,0.02148336658798731
2026-01-22T21:10:03,ibm_rensselaer,n=2_dense_rep1_protocol,protocol,2,11,0.5,,4096,3,,127,41.0,9.0,93.0,11.0,48.0,25.0,11.0,7.0,2.0,0.477294921875,0.8941176470588236,0.9294117647058824,0.910400390625,0.9161125319693094,0.9051844932274637,0.5927045058673293
2026-01-22T21:10:03,ibm_rensselaer,n=2_sparse_rep0_protocol,protocol,2,10,0.5,,4096,3,,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.473388671875,0.9226405363589479,0.9605466735430634,0.944580078125,0.9422382671480144,0.9466852109411219,0.6521458027249164
2026-01-22T21:10:03,ibm_rensselaer,n=2_sparse_rep1_protocol,protocol,2,10,0.5,,4096,3,,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.48193359375,0.92806484295846,0.9637791286727457,0.94384765625,0.9381965552178319,0.9491046182846371,0.6650048112851606
2026-01-22T21:10:03,ibm_rensselaer,n=2_half_rep0_protocol,protocol,2,10,0.5,,4096,3,,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.451416015625,0.9453758788534343,0.9721471065440779,0.942626953125,0.9453758788534343,0.9403649310191367,0.6753051776578838
2026-01-22T21:10:03,ibm_rensselaer,n=2_half_rep1_protocol,protocol,2,01,0.5,,4096,3,,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.468017578125,0.936358894105373,0.967657798643714,0.938720703125,0.9436619718309859,0.9343735658558971,0.6435071390275097
2026-01-22T21:10:03,ibm_rensselaer,n=2_dense_no_swap,no_swap,2,11,0.5,,4096,3,,127,30.0,7.0,79.0,9.0,40.0,22.0,9.0,7.0,1.0,0.302978515625,0.23126510878323933,0.2639000805801773,0.91357421875,0.9218372280419017,0.9099824868651488,0.0715582568188516
2026-01-22T21:10:03,ibm_rensselaer,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,4096,3,,127,44.0,11.0,89.0,12.0,44.0,23.0,12.0,7.0,3.0,0.734130859375,0.43099434652477553,0.5788160957765215,0.288330078125,0.2816760891253741,0.30670339761248855,0.0011814609194284492
2026-01-22T21:10:03,ibm_rensselaer,n=4_dense_rep0_protocol,protocol,4,1111,0.5,,4096,3,,127,93.0,23.0,214.0,29.0,109.0,63.0,29.0,11.0,2.0,0.5146484375,0.18263757115749527,0.5397296015180266,0.850341796875,0.8481973434535104,0.85261569416499,0.0027926587825935073
2026-01-22T21:10:03,ibm_rensselaer,n=4_dense_rep1_protocol,protocol,4,1111,0.5,,4096,3,,127,102.0,22.0,219.0,29.0,113.0,66.0,29.0,11.0,,0.52099609375,0.19259606373008434,0.5603327085285849,0.442626953125,0.5328022492970946,0.34454638124362896,0.017133466243666448
2026-01-22T21:10:03,ibm_rensselaer,n=4_sparse_rep0_protocol,protocol,4,1000,0.5,,4096,3,,127,26.0,5.0,113.0,11.0,60.0,30.0,11.0,11.0,1.0,0.482421875,0.9058704453441295,0.9759615384615384,0.907958984375,0.9063765182186235,0.909433962264151,0.6601087165492447
2026-01-22T21:10:03,ibm_rensselaer,n=4_sparse_rep1_protocol,protocol,4,1000,0.5,,4096,3,,127,26.0,5.0,113.0,11.0,60.0,30.0,11.0,11.0,1.0,0.4814453125,0.9056795131845842,0.9759127789046653,0.908935546875,0.90973630831643,0.9081920903954802,0.6446461499161088
2026-01-22T21:10:03,ibm_rensselaer,n=4_half_rep0_protocol,protocol,4,1100,0.5,,4096,3,,127,46.0,11.0,141.0,18.0,72.0,37.0,18.0,11.0,3.0,0.48681640625,0.35907723169508526,0.7995235707121364,0.886474609375,0.8931795386158475,0.8801141769743102,0.025692409985359016
2026-01-22T21:10:03,ibm_rensselaer,n=4_half_rep1_protocol,protocol,4,0101,0.5,,4096,3,,127,55.0,12.0,153.0,18.0,80.0,42.0,18.0,11.0,2.0,0.501953125,0.4455252918287938,0.8435068093385214,0.4462890625,0.4722762645914397,0.4200980392156863,0.22204651054973146
2026-01-22T21:10:03,ibm_rensselaer,n=4_dense_no_swap,no_swap,4,1111,0.5,,4096,3,,127,86.0,23.0,213.0,32.0,106.0,58.0,32.0,11.0,6.0,0.53662109375,0.0359417652411283,0.24306187443130117,0.375244140625,0.3562329390354868,0.3972602739726027,0.29120377521892893
2026-01-22T21:10:03,ibm_rensselaer,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,4096,3,,127,75.0,19.0,186.0,25.0,94.0,52.0,25.0,11.0,4.0,0.87890625,0.1322222222222222,0.5274305555555555,0.072021484375,0.0725,0.06854838709677419,0.00010573622692422728
2026-01-22T21:10:03,ibm_rensselaer,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,,127,130.0,35.0,415.0,64.0,210.0,114.0,64.0,19.0,8.0,0.54150390625,0.07439134355275022,0.4821911632100992,0.653076171875,0.6456266907123535,0.661874334398296,0.0006004897478401213
2026-01-22T21:10:03,ibm_rensselaer,n=8_dense_rep1_protocol,protocol,8,11111111,0.5,,4096,3,,127,139.0,35.0,467.0,70.0,237.0,137.0,70.0,19.0,4.0,0.534423828125,0.00548195523069895,0.4913202375513933,0.266357421875,0.27775239835541343,0.2532773990561091,0.0004930493404602937
2026-01-22T21:10:03,ibm_rensselaer,n=8_sparse_rep0_protocol,protocol,8,10000000,0.5,,4096,3,,127,26.0,5.0,189.0,19.0,100.0,50.0,19.0,19.0,1.0,0.503173828125,0.6909267345948569,0.9517831149927221,0.82373046875,0.8195050946142649,0.828009828009828,0.43695697682445117
2026-01-22T21:10:03,ibm_rensselaer,n=8_sparse_rep1_protocol,protocol,8,10000000,0.5,,4096,3,,127,26.0,5.0,189.0,19.0,100.0,50.0,19.0,19.0,1.0,0.4873046875,0.7094188376753507,0.9527805611222445,0.83056640625,0.8406813627254509,0.820952380952381,0.43631799392723203
2026-01-22T21:10:03,ibm_rensselaer,n=8_half_rep0_protocol,protocol,8,01110001,0.5,,4096,3,,127,70.0,18.0,249.0,32.0,126.0,70.0,32.0,19.0,2.0,0.50146484375,0.1733203505355404,0.7466528724440117,0.421142578125,0.4104186952288218,0.43192948090107736,0.0012985267992018656
2026-01-22T21:10:03,ibm_rensselaer,n=8_half_rep1_protocol,protocol,8,00101101,0.5,,4096,3,,127,70.0,17.0,316.0,43.0,165.0,86.0,43.0,19.0,3.0,0.489013671875,0.13479780329505742,0.7485646530204693,0.371337890625,0.381927109335996,0.3612040133779264,0.01946629584665101
2026-01-22T21:10:03,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,,127,285.0,78.0,1085.0,174.0,553.0,304.0,174.0,35.0,19.0,0.453125,0.0,0.46784078663793105,0.02880859375,0.03017241379310345,0.027678571428571427,0.00021648758467708175
2026-01-22T21:10:03,ibm_rensselaer,n=16_dense_rep1_protocol,protocol,16,1111111111111111,0.5,,4096,3,,127,281.0,71.0,974.0,150.0,500.0,269.0,150.0,35.0,20.0,0.58056640625,0.0,0.470169259882254,0.01513671875,0.01682085786375105,0.012805587892898719,0.0028622586370295774
2026-01-22T21:10:03,ibm_rensselaer,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,4096,3,,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.507080078125,0.44246509388541166,0.9477311025517574,0.530029296875,0.5344246509388542,0.5255076770678554,0.45507384073095636
2026-01-22T21:10:03,ibm_rensselaer,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,4096,3,,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.498046875,0.4147058823529412,0.9454656862745099,0.52734375,0.5352941176470588,0.519455252918288,0.4157701128388056
2026-01-22T21:10:03,ibm_rensselaer,n=16_half_rep0_protocol,protocol,16,0010111110011000,0.5,,4096,3,,127,164.0,43.0,628.0,87.0,331.0,170.0,87.0,35.0,5.0,0.502685546875,0.009227780475959204,0.7479966002914036,0.111572265625,0.16027197668771248,0.062346588119784,0.01740745005429042
2026-01-22T21:10:03,ibm_rensselaer,n=16_half_rep1_protocol,protocol,16,1001011100111000,0.5,,4096,3,,127,134.0,33.0,598.0,81.0,314.0,163.0,81.0,35.0,5.0,0.502197265625,0.003403014098201264,0.7363271754982985,0.17529296875,0.17258142926592124,0.17802844531633152,0.0011679354024479434


==> reproducibility/data/results_ibm_rensselaer_scaling_20260123T125912Z.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_dense_rep0_protocol,protocol,1,1,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.497802734375,0.9622363903874448,0.034516285853184246,0.03776360961255518,0.9654837141468158,0.9622363903874448,0.9622363903874448,0.034516285853184246,,,0.9277201045342606,0.9560546875,0.9573320255026974,0.9547885269810403,0.7757446931113401
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_dense_rep1_protocol,protocol,1,1,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.497314453125,0.9602356406480118,0.04225352112676056,0.039764359351988215,0.9577464788732394,0.9602356406480118,0.9602356406480118,0.04225352112676056,,,0.9179821195212512,0.95166015625,0.9528718703976435,0.950461389023798,0.7530945439433682
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_half_rep0_protocol,protocol,1,0,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,12.0,2.0,41.0,4.0,21.0,11.0,4.0,5.0,,0.501708984375,0.9902676399026764,0.993140617344439,0.9902676399026764,0.993140617344439,0.9902676399026764,,,0.9902676399026764,0.993140617344439,,0.990478515625,0.9922141119221412,0.9887310142087212,0.0
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_half_rep1_protocol,protocol,1,0,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,12.0,2.0,41.0,4.0,21.0,11.0,4.0,5.0,,0.528076171875,0.9907535829865927,0.9932747025349198,0.9907535829865927,0.9932747025349198,0.9907535829865927,,,0.9907535829865927,0.9932747025349198,,0.990478515625,0.989828941285252,0.9912053802379721,0.0
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_sparse_rep0_protocol,protocol,1,1,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.496337890625,0.9601574028529267,0.030538051381483276,0.03984259714707329,0.9694619486185168,0.9601574028529267,0.9601574028529267,0.030538051381483276,,,0.9296193514714435,0.956298828125,0.9581898671913428,0.9544352884149298,0.780649088782177
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_sparse_rep1_protocol,protocol,1,1,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,53.0,5.0,27.0,15.0,5.0,5.0,1.0,0.500244140625,0.9604685212298683,0.04201270151441133,0.03953147877013177,0.9579872984855886,0.9604685212298683,0.9604685212298683,0.04201270151441133,,,0.9184558197154569,0.954345703125,0.9560761346998536,0.9526135808500245,0.7542038971414683
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_dense_no_swap,no_swap,1,1,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,23.0,5.0,51.0,5.0,26.0,14.0,5.0,5.0,1.0,0.461669921875,0.035430988894764676,0.85578231292517,0.9645690111052353,0.14421768707482993,0.035430988894764676,0.035430988894764676,0.85578231292517,,,-0.8203513240304053,0.9736328125,0.9746166049709148,0.9727891156462585,0.5760775935606411
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_dense_no_uncompute,no_uncompute,1,1,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,19.0,4.0,42.0,4.0,20.0,11.0,4.0,5.0,2.0,0.484375,0.9621975806451613,0.03977272727272727,0.03780241935483871,0.9602272727272727,0.9621975806451613,0.9621975806451613,0.03977272727272727,,,0.922424853372434,0.502685546875,0.03578629032258065,0.9412878787878788,0.7626505156615502
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_dense_rep0_protocol,protocol,2,11,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,43.0,9.0,93.0,11.0,48.0,26.0,11.0,7.0,1.0,0.478515625,0.861734693877551,0.0149812734082397,0.008673469387755102,0.8108614232209738,0.926530612244898,0.926530612244898,0.10205992509363296,,,0.824470687151265,0.9228515625,0.923469387755102,0.9222846441947565,0.5909339356156738
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_dense_rep1_protocol,protocol,2,11,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,54.0,12.0,132.0,17.0,68.0,39.0,17.0,7.0,1.0,0.475830078125,0.9173935351462288,0.036329762459245456,0.017957927142124165,0.8649278062412669,0.9497178040020524,0.9497178040020524,0.08570097810898929,,,0.8640168258930632,0.928466796875,0.9317598768599281,0.9254774103400093,0.6425808987216349
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_half_rep0_protocol,protocol,2,10,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.491455078125,0.9542970690511674,0.04224675948151704,0.033283656234475906,0.9380700912145943,0.9766517635370094,0.9657228017883756,0.04224675948151704,0.9875807252856433,0.9803168506961114,0.9234760423068585,0.943359375,0.9488325881768505,0.9380700912145943,0.7656849495012987
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_half_rep1_protocol,protocol,2,01,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.482177734375,0.9422784810126582,0.04856199905704856,0.04,0.9377652050919377,0.9708860759493672,0.959493670886076,0.04856199905704856,0.9822784810126582,0.9863272041489863,0.9109316718290273,0.931640625,0.9245569620253165,0.9382366808109383,0.7365018584208334
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_sparse_rep0_protocol,protocol,2,10,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.51171875,0.9484732824427481,0.0415,0.035305343511450385,0.945,0.9737595419847329,0.9637404580152672,0.0415,0.9837786259541985,0.9865,0.9222404580152672,0.937255859375,0.9441793893129771,0.93,0.762764382273097
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_sparse_rep1_protocol,protocol,2,10,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,73.0,7.0,38.0,20.0,7.0,7.0,1.0,0.49072265625,0.9502487562189055,0.047459252157238736,0.03781094527363184,0.9467881112176414,0.9748756218905472,0.9616915422885572,0.047459252157238736,0.9880597014925373,0.9942473633748802,0.9142322901313185,0.9384765625,0.9383084577114428,0.9386385426653883,0.7445821756119846
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_dense_no_swap,no_swap,2,11,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,51.0,12.0,116.0,14.0,62.0,32.0,14.0,7.0,1.0,0.56201171875,0.5894874022589053,0.24526198439241917,0.31407471763683753,0.6644370122630993,0.6377063423110338,0.6377063423110338,0.29041248606465997,,,0.34729385624637393,0.9453125,0.944396177237185,0.9464882943143813,0.08790115432659759
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=2_dense_no_uncompute,no_uncompute,2,11,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,47.0,11.0,119.0,15.0,62.0,32.0,15.0,7.0,3.0,0.482177734375,0.9037974683544304,0.027345591702027345,0.021265822784810127,0.8835454974068836,0.9412658227848101,0.9412658227848101,0.0719000471475719,,,0.8693657756372382,0.463623046875,0.020759493670886076,0.876001885902876,0.6515825045285941
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_dense_rep0_protocol,protocol,4,1111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,91.0,24.0,211.0,32.0,102.0,64.0,32.0,11.0,2.0,0.51123046875,0.20916905444126074,0.022977022977022976,0.02626552053486151,0.055944055944055944,0.6529369627507163,0.6529369627507163,0.4346903096903097,,,0.21824665306040664,0.3388671875,0.3271251193887297,0.35114885114885114,0.11156363977742845
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_dense_rep1_protocol,protocol,4,1111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,82.0,19.0,216.0,29.0,110.0,64.0,29.0,11.0,2.0,0.534423828125,0.4001827318410233,0.019402202412165705,0.027866605756052994,0.05715783953854221,0.7708999543170397,0.7708999543170397,0.433141059255375,,,0.3377588950616648,0.8740234375,0.8803106441297396,0.8668065023597273,0.1852392684910857
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_half_rep0_protocol,protocol,4,1100,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,34.0,9.0,142.0,18.0,73.0,40.0,18.0,11.0,,0.566650390625,0.6402412753123654,0.17408450704225353,0.23567427832830676,0.7070422535211267,0.8466178371391642,0.7091770788453253,0.2208450704225352,0.984058595433003,0.9828169014084507,0.48833200842279006,0.911376953125,0.91813873330461,0.9025352112676056,0.17730539938083462
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_half_rep1_protocol,protocol,4,0101,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,43.0,9.0,131.0,15.0,69.0,36.0,15.0,11.0,,0.485107421875,0.8349270256668344,0.02370791844476055,0.02214393558127831,0.7908961593172119,0.9518117765475591,0.9187216909914444,0.10644855381697488,0.9849018621036738,0.9871977240398293,0.8122731371744695,0.896728515625,0.9089079013588324,0.8852536747273589,0.5658646110938613
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_sparse_rep0_protocol,protocol,4,1000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,111.0,11.0,58.0,30.0,11.0,11.0,1.0,0.4873046875,0.9153306613226453,0.03857142857142857,0.03807615230460922,0.9219047619047619,0.9783316633266533,0.9604208416833667,0.040952380952380955,0.9843019372077487,0.9868253968253967,0.9194684607309858,0.91357421875,0.9143286573146293,0.9128571428571428,0.7560713390118011
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_sparse_rep1_protocol,protocol,4,1000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,111.0,11.0,58.0,30.0,11.0,11.0,1.0,0.484375,0.9223790322580645,0.03977272727272727,0.036290322580645164,0.915719696969697,0.9803427419354839,0.9632056451612904,0.04214015151515151,0.9860551075268816,0.9850063131313131,0.9210654936461389,0.904296875,0.8996975806451613,0.9086174242424242,0.7595108015347394
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_dense_no_swap,no_swap,4,1111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,81.0,22.0,215.0,32.0,109.0,58.0,32.0,11.0,5.0,0.5107421875,0.13193116634799235,0.11127744510978044,0.07504780114722753,0.09830339321357286,0.5501912045889101,0.5501912045889101,0.5188373253493013,,,0.03135387923960875,0.401611328125,0.2925430210325048,0.5154690618762475,0.004362297439593633
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=4_dense_no_uncompute,no_uncompute,4,1111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,66.0,18.0,179.0,25.0,90.0,50.0,25.0,11.0,3.0,0.483642578125,0.12064613831398284,0.16643026004728131,0.17667844522968199,0.1210401891252955,0.49179707218576474,0.49179707218576474,0.5260047281323876,,,-0.03420765594662292,0.252197265625,0.2468450277637557,0.25721040189125294,0.0043626019331808935
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,135.0,35.0,414.0,63.0,209.0,119.0,63.0,19.0,4.0,0.509521484375,0.023957834211787255,0.013439522150323544,0.03449928126497365,0.037829766052762566,0.49598706276952564,0.49598706276952564,0.451530612244898,,,0.04445645052462767,0.138916015625,0.14518447532343076,0.13240418118466898,0.0024873832801779365
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=8_dense_rep1_protocol,protocol,8,11111111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,170.0,43.0,466.0,68.0,242.0,132.0,68.0,19.0,5.0,0.61865234375,0.029597474348855565,0.003201024327784891,0.037884767166535126,0.13444302176696543,0.5663476716653513,0.5663476716653513,0.28185019206145967,,,0.28449747960389155,0.708740234375,0.7178374112075769,0.6939820742637645,0.0899998098081712
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=8_half_rep0_protocol,protocol,8,01110001,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,78.0,18.0,282.0,34.0,148.0,80.0,34.0,19.0,1.0,0.533935546875,0.1444901691815272,0.023048716605552647,0.01417466849565615,0.04243059193294919,0.8119570187471421,0.6363740283493369,0.4865112624410687,0.9875400091449474,0.9875589313776847,0.1498627659082683,0.8232421875,0.8353909465020576,0.8093242535358827,0.09805251457435672
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=8_half_rep1_protocol,protocol,8,00101101,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,97.0,25.0,325.0,43.0,173.0,86.0,43.0,19.0,4.0,0.481689453125,0.3781044095286366,0.03297220913801225,0.016725798276735936,0.3235986811116345,0.8839964521033958,0.7868727825646225,0.25188412623645784,0.9811201216421692,0.981983042863872,0.5349886563281645,0.589599609375,0.6142929548910289,0.5666509656146962,0.2951445158360194
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=8_sparse_rep0_protocol,protocol,8,10000000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,189.0,19.0,100.0,50.0,19.0,19.0,1.0,0.48828125,0.684,0.14217557251908397,0.105,0.6331106870229007,0.951125,0.836,0.21851145038167938,0.9675714285714286,0.9651035986913851,0.6174885496183206,0.84130859375,0.8445,0.8382633587786259,0.2968946597917411
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=8_sparse_rep1_protocol,protocol,8,10000000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,189.0,19.0,100.0,50.0,19.0,19.0,1.0,0.46630859375,0.7015706806282722,0.13769441903019214,0.09005235602094241,0.6376944190301921,0.9534685863874346,0.8539267015706806,0.22095150960658738,0.9676888556469708,0.9648411972291203,0.6329751919640932,0.837890625,0.831413612565445,0.8435498627630376,0.3128800433713686
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,248.0,66.0,1029.0,162.0,527.0,283.0,162.0,35.0,22.0,0.590576171875,0.0,0.0,0.0,0.0,0.49710624224886324,0.49710624224886324,0.46828413834227783,,,0.02882210390658529,0.093017578125,0.08391897478296817,0.10614192009540847,0.014451072751289814
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=16_dense_rep1_protocol,protocol,16,1111111111111111,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,355.0,96.0,1092.0,174.0,557.0,304.0,174.0,35.0,22.0,0.4970703125,0.0,0.0,0.0004911591355599214,0.0,0.4656802554027505,0.4656802554027505,0.4652912621359223,,,0.00038899326682815746,0.007080078125,0.007858546168958742,0.006310679611650485,0.00017543035237093405
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=16_half_rep0_protocol,protocol,16,0010111110011000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,144.0,40.0,587.0,82.0,304.0,155.0,82.0,35.0,11.0,0.5009765625,0.0029239766081871343,0.0029354207436399216,0.007797270955165692,0.010763209393346379,0.7185063352826512,0.48324805068226123,0.48336594911937375,0.953764619883041,0.9532167318982387,-0.00011789843711255271,0.361572265625,0.3484405458089669,0.3747553816046967,9.368858315265353e-05
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=16_half_rep1_protocol,protocol,16,1001011100111000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,139.0,37.0,520.0,71.0,269.0,136.0,71.0,35.0,9.0,0.58203125,0.012164429530201342,0.0035046728971962616,0.015939597315436243,0.012266355140186916,0.7265100671140939,0.49271182885906034,0.48371787383177567,0.9603083053691275,0.9625438084112149,0.008993955027284672,0.13037109375,0.13506711409395974,0.12383177570093458,0.0008304309863026929
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.48193359375,0.45440729483282677,0.08199811498586239,0.05572441742654509,0.4245994344957587,0.9488665146909827,0.853596757852077,0.20405278039585298,0.9552178318135763,0.9557021677662582,0.649543977456224,0.5732421875,0.57193515704154,0.5744580584354383,0.3314601882378408
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=16_sparse_rep1_protocol,protocol,16,1000000000000000,0.5,,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,127,26.0,5.0,349.0,35.0,188.0,90.0,35.0,35.0,1.0,0.483154296875,0.45073269327943405,0.079357581483231,0.059120768064679134,0.4043457723193198,0.9499747347145022,0.8630621526023244,0.20642418516769012,0.955768906855314,0.9538025507794049,0.6566379674346343,0.56396484375,0.5634158665992925,0.5644780349551252,0.34033503278279376


==> reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:44:27+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,0,d5r6909dgvjs73ddlev0,,Research_cogburn-dedicated,127,296.0,80.0,1093.0,177.0,554.0,307.0,177.0,35.0,20.0,0.362060546875,0.0,0.0,0.0,0.0,0.5143290627107215,0.5143290627107215,0.4940442020665901,,,0.020284860644131406,0.04052734375,0.04248145650708024,0.039418293149636435,0.004701294699949987
2026-01-25T18:44:27+00:00,ibm_rensselaer,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,0,d5r6909dgvjs73ddlev0,,Research_cogburn-dedicated,127,407.0,109.0,1836.0,302.0,926.0,518.0,302.0,51.0,39.0,0.292724609375,0.0,0.0,0.0,0.0,0.4760564359188213,0.4760564359188213,0.4980871015993557,,,-0.022030665680534422,0.0029296875,0.004170141784820684,0.002416292716603383,0.0014351713997182002
2026-01-25T18:44:27+00:00,ibm_rensselaer,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,0,d5r6909dgvjs73ddlev0,,Research_cogburn-dedicated,127,655.0,176.0,3019.0,516.0,1532.0,814.0,516.0,67.0,90.0,0.50341796875,0.0,0.0,0.0,0.0,0.473432953443259,0.473432953443259,0.478321656833825,,,-0.004888703390566011,0.0,0.0,0.0,0.0002150748288460567


==> reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:44:45+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,1,d5r694or0v5s739psqu0,,Research_cogburn-dedicated,127,264.0,71.0,1118.0,181.0,566.0,313.0,181.0,35.0,23.0,0.519287109375,0.0,0.0,0.0,0.0,0.5112247296661965,0.5112247296661965,0.50447562214322,,,0.006749107522976607,0.011474609375,0.011753643629525154,0.0111731843575419,0.00010774532265575362
2026-01-25T18:44:45+00:00,ibm_rensselaer,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,1,d5r694or0v5s739psqu0,,Research_cogburn-dedicated,127,412.0,110.0,1718.0,284.0,861.0,467.0,284.0,51.0,55.0,0.501708984375,0.0,0.0,0.0,0.0,0.4928223844282238,0.4928223844282238,0.5044096031357178,,,-0.01158721870749393,0.0009765625,0.00145985401459854,0.0004899559039686428,0.0004889036898607551
2026-01-25T18:44:45+00:00,ibm_rensselaer,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,1,d5r694or0v5s739psqu0,,Research_cogburn-dedicated,127,612.0,164.0,2747.0,463.0,1386.0,754.0,463.0,67.0,77.0,0.4345703125,0.0,0.0,0.0,0.0,0.5019136235955056,0.5019136235955056,0.4981109671848014,,,0.003802656410704243,0.0,0.0,0.0,0.00022769092497337454


==> reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:45:01+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,2,d5r6990r0v5s739psr4g,,Research_cogburn-dedicated,127,340.0,89.0,1043.0,166.0,530.0,286.0,166.0,35.0,26.0,0.49560546875,0.0,0.0,0.0,0.0,0.4945504926108374,0.4945504926108374,0.48684051306873183,,,0.007709979542105588,0.042236328125,0.040886699507389164,0.04356243949661181,0.0005898491480498981
2026-01-25T18:45:01+00:00,ibm_rensselaer,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,2,d5r6990r0v5s739psr4g,,Research_cogburn-dedicated,127,471.0,125.0,1881.0,315.0,944.0,507.0,315.0,51.0,64.0,0.310546875,0.0,0.0,0.0,0.0,0.5150353773584906,0.5150353773584906,0.489199716713881,,,0.025835660644609553,0.002197265625,0.0007861635220125787,0.0028328611898017,0.0023759022636130876
2026-01-25T18:45:01+00:00,ibm_rensselaer,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,2,d5r6990r0v5s739psr4g,,Research_cogburn-dedicated,127,616.0,168.0,2808.0,479.0,1417.0,751.0,479.0,67.0,94.0,0.28955078125,0.0,0.0,0.0,0.0,0.5135961214165261,0.5135961214165261,0.49509235395189,,,0.01850376746463611,0.0,0.0,0.0,0.003506379713938795


==> reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:45:17+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,3,d5r69d0r0v5s739psra0,,Research_cogburn-dedicated,127,284.0,80.0,1068.0,174.0,544.0,296.0,174.0,35.0,19.0,0.5771484375,0.0,0.0,0.0,0.0,0.5119500846023689,0.5119500846023689,0.4849162817551963,,,0.027033802847172567,0.0478515625,0.04526226734348562,0.05138568129330254,0.004409485646872975
2026-01-25T18:45:17+00:00,ibm_rensselaer,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,3,d5r69d0r0v5s739psra0,,Research_cogburn-dedicated,127,414.0,107.0,1731.0,282.0,875.0,479.0,282.0,51.0,44.0,0.4892578125,0.0,0.0,0.0,0.0,0.510333499667332,0.510333499667332,0.5098390694710007,,,0.0004944301963313835,0.000732421875,0.000499001996007984,0.0009560229445506692,0.0001344557821221029
2026-01-25T18:45:17+00:00,ibm_rensselaer,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,3,d5r69d0r0v5s739psra0,,Research_cogburn-dedicated,127,558.0,152.0,2527.0,422.0,1275.0,687.0,422.0,67.0,76.0,0.49658203125,0.0,0.0,0.0,0.0,0.5022431170108161,0.5022431170108161,0.5106237875848689,,,-0.008380670574052933,0.00732421875,0.0058997050147492625,0.008729388942774006,0.000848721718245094


==> reproducibility/data/results_ibm_rensselaer_scaling_dense_ns16-32_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:45:32+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,,0,0,4096,3,4,d5r69h0r0v5s739psrgg,,Research_cogburn-dedicated,127,256.0,69.0,1099.0,180.0,551.0,299.0,180.0,35.0,34.0,0.449462890625,0.0,0.0004434589800443459,0.0,0.0,0.5184682237914178,0.5184682237914178,0.521480044345898,,,-0.0030118205544802865,0.017822265625,0.01955458989679522,0.016407982261640797,0.0007695543326646309
2026-01-25T18:45:32+00:00,ibm_rensselaer,n=24_dense_rep0_protocol,protocol,24,111111111111111111111111,0.5,,0,0,4096,3,4,d5r69h0r0v5s739psrgg,,Research_cogburn-dedicated,127,439.0,119.0,1777.0,295.0,894.0,479.0,295.0,51.0,58.0,0.588623046875,0.0,0.0,0.0,0.0,0.473334024609429,0.473334024609429,0.43909495548961425,,,0.03423906911981474,0.000244140625,0.0,0.0005934718100890207,0.009678585205245437
2026-01-25T18:45:32+00:00,ibm_rensselaer,n=32_dense_rep0_protocol,protocol,32,11111111111111111111111111111111,0.5,,0,0,4096,3,4,d5r69h0r0v5s739psrgg,,Research_cogburn-dedicated,127,627.0,169.0,2877.0,488.0,1457.0,774.0,488.0,67.0,91.0,0.4921875,0.0,0.0,0.0,0.0,0.49073040674603174,0.49073040674603174,0.4926983173076923,,,-0.001967910561660558,0.0,0.0,0.0,0.0001826502575685895


==> reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed0.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.507080078125,0.12277323062108811,0.012877662209014363,0.007221954742416947,0.11342248637939574,0.9165463007542932,0.8488204140587385,0.15403665180782566,0.9194909045236652,0.9180394943687146,0.6947837622509129,0.2509765625,0.2498796340876264,0.2521050024764735,0.3836163284376862
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.48974609375,0.1106679960119641,0.010526315789473684,0.011465603190428714,0.13732057416267943,0.9151503821867729,0.8569292123629113,0.14832535885167464,0.9176817373965062,0.9209694195964219,0.7086038535112367,0.24755859375,0.24277168494516452,0.2521531100478469,0.40087123406374225
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.5048828125,0.1165377176015474,0.015285996055226824,0.012088974854932301,0.1351084812623274,0.9158607350096712,0.8679883945841392,0.14644970414201183,0.9179421411151291,0.9209973415659034,0.7215386904421274,0.251953125,0.24564796905222436,0.2583826429980276,0.41794572562303045
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,265.0,69.0,1065.0,155.0,554.0,285.0,155.0,51.0,20.0,0.552734375,0.0,0.0,0.001325088339222615,0.002183406113537118,0.6937205535924617,0.488920789163722,0.44605167394468714,0.8985203180212015,0.903975618631732,0.04286911521903497,0.01220703125,0.011042402826855124,0.013646288209606987,0.01920288780343179
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,232.0,61.0,963.0,137.0,494.0,262.0,137.0,51.0,19.0,0.309326171875,0.0,0.0,0.0,0.0007069635913750442,0.7080702446724546,0.5153249144961852,0.48482973960174386,0.9008155748487239,0.8984918110050665,0.03049517489444137,0.05810546875,0.06156274664561957,0.056557087310003536,0.0050318406066265035
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,238.0,62.0,911.0,131.0,464.0,248.0,131.0,51.0,17.0,0.449951171875,0.0,0.0004438526409232135,0.0,0.0013315579227696406,0.7455236028214868,0.5318773738469886,0.4860556295309957,0.959169831795985,0.9604971149578341,0.0458217443159929,0.023193359375,0.02333152468800868,0.0230803373280071,0.00783396839372826
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.494873046875,0.07153428712382832,0.008216529724504592,0.007893438579181056,0.06766553890768487,0.9224068820917612,0.8648248643315244,0.15611406476558723,0.9242643665356398,0.9231512808119863,0.7087107995659372,0.14453125,0.14306857424765665,0.1459642339294345,0.4013941918080989
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.487060546875,0.09573934837092732,0.0038077106139933364,0.013533834586466165,0.07187053783912423,0.9231986215538848,0.849624060150376,0.14278914802475012,0.9255719945023847,0.9234465922525371,0.7068349121256259,0.1494140625,0.15789473684210525,0.14136125654450263,0.3986277209953709
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.495361328125,0.06357811729916214,0.006289308176100629,0.0049285362247412515,0.06386066763425254,0.9209740019714144,0.8398225726959093,0.14368650217706821,0.9235917900125598,0.9237323844749287,0.6961360705188411,0.1416015625,0.14785608674223755,0.1354620222544751,0.385536655257231
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,344.0,93.0,1403.0,211.0,715.0,382.0,211.0,67.0,28.0,0.604736328125,0.0,0.0,0.0,0.0,0.696583568833266,0.5457206297941057,0.48378628783199507,0.8474465078724263,0.8487492279184682,0.06193434196211071,0.016845703125,0.018570851836899476,0.014206300185299567,0.020514227142896996
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,298.0,80.0,1419.0,212.0,734.0,377.0,212.0,67.0,29.0,0.387451171875,0.0,0.0,0.0,0.0,0.6528040327662256,0.5511578449905482,0.47932443204463926,0.754450220541903,0.7640245117576724,0.07183341294590889,0.002685546875,0.00315059861373661,0.0023913909924272616,0.015608198691295875
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,127,350.0,92.0,1397.0,206.0,717.0,373.0,206.0,67.0,34.0,0.498291015625,0.0,0.0,0.0,0.0,0.7040666340029397,0.5061856932876041,0.512956204379562,0.9019475747182754,0.9003953771289538,-0.006770511091957924,0.0126953125,0.010779029887310143,0.014598540145985401,0.0002553959870561581


==> reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed1.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.4970703125,0.09430255402750491,0.011650485436893204,0.007858546168958742,0.0970873786407767,0.9086034708578913,0.861984282907662,0.14854368932038836,0.9106303920731186,0.9138455044322499,0.7134405935872736,0.17919921875,0.16895874263261296,0.18932038834951456,0.4072901859185556
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.501953125,0.10797665369649806,0.013235294117647059,0.00924124513618677,0.10049019607843138,0.9115799286640726,0.8657587548638133,0.15098039215686274,0.91357215361191,0.9143009377664109,0.7147783627069505,0.205322265625,0.21254863813229571,0.1980392156862745,0.409187223394881
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.484619140625,0.10277078085642317,0.010421601136901942,0.011083123425692695,0.09900521080056846,0.9125524769101595,0.8574307304785894,0.13405968735196588,0.9149490745810974,0.9144646056886288,0.7233710431266236,0.1826171875,0.17682619647355163,0.1880625296068214,0.4199648333951274
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,220.0,63.0,946.0,140.0,482.0,258.0,140.0,51.0,15.0,0.5341796875,0.0,0.0,0.0004570383912248629,0.0020964360587002098,0.7102186166971359,0.5687081048141377,0.38775331935709295,0.8517291285801342,0.8512840670859539,0.1809547854570448,0.009521484375,0.007769652650822669,0.011530398322851153,0.047734195672209205
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,251.0,66.0,990.0,140.0,516.0,271.0,140.0,51.0,12.0,0.595947265625,0.0,0.0,0.0,0.0012084592145015106,0.7355762665574218,0.5556807319404616,0.41404833836858,0.9154718011743821,0.9170694864048339,0.1416323935718815,0.042236328125,0.03768947152806227,0.04894259818731118,0.040492251313596045
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,193.0,52.0,980.0,144.0,505.0,263.0,144.0,51.0,17.0,0.420654296875,0.0005803830528148578,0.0,0.0,0.0,0.7198684465080286,0.5327916424840395,0.4787891557803062,0.9069452505320177,0.9069742941424358,0.054002486703733255,0.010986328125,0.015089959373186303,0.008006742520016857,0.007945768834587204
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.49365234375,0.05291790306627102,0.0028929604628736743,0.00791295746785361,0.05785920925747348,0.9173775964391692,0.8565776458951533,0.1557377049180328,0.9193388851663957,0.9195570348710611,0.7008399409771204,0.11279296875,0.1162215628090999,0.109450337512054,0.3912222788487849
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.49072265625,0.06019900497512438,0.004793863854266539,0.004477611940298508,0.06184084372003835,0.9187966417910447,0.8616915422885573,0.15723873441994246,0.920638741774996,0.9213960968669779,0.7044528078686147,0.125244140625,0.11990049751243781,0.13039309683604985,0.395804003617107
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.4970703125,0.06581532416502947,0.006310679611650485,0.0044204322200392925,0.05776699029126214,0.917162942043222,0.8546168958742633,0.16116504854368932,0.9191805564357691,0.9209364234262448,0.693451847330574,0.117919921875,0.12229862475442044,0.11359223300970873,0.38215972942121196
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,355.0,93.0,1399.0,207.0,716.0,388.0,207.0,67.0,21.0,0.466552734375,0.0,0.0,0.0,0.0004576659038901602,0.6790456567242282,0.475242019884877,0.4893592677345538,0.8828492935635793,0.8821796338672769,-0.014117247849676749,0.0048828125,0.0052328623757195184,0.004576659038901602,0.0021512625069836895
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,298.0,80.0,1448.0,218.0,744.0,393.0,218.0,67.0,26.0,0.360107421875,0.0,0.0,0.0,0.0,0.6757415254237288,0.42436440677966103,0.4679511636779855,0.9271186440677965,0.928247806180847,-0.04358675689832449,0.015869140625,0.010847457627118645,0.018695154521175122,0.006120317030643606
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,1,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,127,286.0,77.0,1459.0,221.0,752.0,399.0,221.0,67.0,20.0,0.465087890625,0.0,0.0,0.0,0.0,0.6966371391076116,0.48832020997375325,0.49041533546325883,0.9049540682414698,0.9078617069831127,-0.0020951254895055123,0.010009765625,0.006299212598425197,0.01323596531264263,0.00040083684287111964


==> reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed2.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.488037109375,0.2096048024012006,0.026227944682880304,0.01950975487743872,0.18025751072961374,0.9307778889444722,0.8594297148574287,0.16022889842632332,0.9338799834699956,0.9311438701250233,0.6992008164311054,0.244384765625,0.24562281140570286,0.24320457796852646,0.3891124829299985
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.494140625,0.20059288537549408,0.021235521235521235,0.015316205533596838,0.20463320463320464,0.9292654808959157,0.8656126482213439,0.14623552123552125,0.9320329953600275,0.9341321134799394,0.7193771269858227,0.244140625,0.2341897233201581,0.25386100386100385,0.4149660605034381
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.487060546875,0.005012531328320802,0.00047596382674916705,0.0005012531328320802,0.0014278914802475012,0.8900375939849624,0.8516290726817043,0.14374107567824845,0.8917075296937995,0.8926598100283509,0.7078879970034558,0.259521484375,0.2511278195488722,0.26749167063303186,0.39992187919513167
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,261.0,68.0,998.0,146.0,514.0,272.0,146.0,51.0,15.0,0.411376953125,0.0005934718100890207,0.00041476565740356696,0.0,0.0008295313148071339,0.701186943620178,0.48674579624134523,0.4598022950366376,0.9156280909990109,0.9158716991566432,0.02694350120470756,0.033447265625,0.032047477744807124,0.03442554956449606,0.0019649046256753045
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,206.0,55.0,1050.0,159.0,537.0,282.0,159.0,51.0,21.0,0.489501953125,0.0,0.0,0.0,0.0,0.6679551122194515,0.4908977556109726,0.48688825123545354,0.84501246882793,0.8473617089112068,0.004009504375519025,0.0517578125,0.05336658354114713,0.05021520803443329,0.0020798511004322504
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,240.0,66.0,999.0,149.0,512.0,273.0,149.0,51.0,14.0,0.487060546875,0.0,0.00047596382674916705,0.0,0.0014278914802475012,0.7172096908939013,0.5034252297410192,0.5062271933999682,0.9309941520467836,0.9307472632079962,-0.0028019636589490713,0.02294921875,0.02305764411027569,0.02284626368396002,0.00015780384009679623
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.493896484375,0.10479485912011864,0.010612638687891944,0.008897676717745922,0.0964785335262904,0.9305641374196737,0.8437963420662382,0.155812831644959,0.9333630985601071,0.9310489706362913,0.6879835104212793,0.154541015625,0.1522491349480969,0.1567776169802219,0.3752763913511282
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.484130859375,0.0015128593040847202,0.0,0.0,0.000946521533364884,0.8988590519415028,0.8557740796772567,0.15617605300520587,0.9002488897564787,0.9023250843472819,0.6995980266720508,0.147216796875,0.1422087745839637,0.1519167061050639,0.3893087082258071
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.4970703125,0.1055992141453831,0.00825242718446602,0.011296660117878193,0.12233009708737864,0.9306851669941061,0.8629666011787819,0.13640776699029125,0.9328696368591167,0.9338709677419356,0.7265588341884907,0.149169921875,0.15078585461689586,0.14757281553398058,0.4244028185205543
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,311.0,83.0,1387.0,203.0,718.0,377.0,203.0,67.0,22.0,0.47509765625,0.0,0.0,0.0,0.0,0.7091790853031861,0.48162898252826314,0.4605232558139535,0.936729188078109,0.9341279069767442,0.021105726714309617,0.00244140625,0.001541623843782117,0.0032558139534883722,0.0022162426324960657
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,315.0,87.0,1410.0,215.0,711.0,387.0,215.0,67.0,30.0,0.62841796875,0.0,0.0,0.0,0.0,0.6985115578865579,0.5255924630924631,0.47692181340341655,0.8714306526806527,0.8721254927726675,0.04867064968904655,0.00341796875,0.004273504273504274,0.0019710906701708277,0.021200777065744608
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,2,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,127,297.0,79.0,1358.0,199.0,700.0,375.0,199.0,67.0,17.0,0.496337890625,0.0,0.0,0.0,0.0,0.7007193802262667,0.4759284308903099,0.4776417838099855,0.9255103295622233,0.922564226854096,-0.0017133529196755731,0.0107421875,0.013772749631087064,0.007755695588948134,0.00012393728018487743


==> reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed3.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.491455078125,0.12071535022354694,0.014882381180988958,0.014406358668653751,0.09697551608257321,0.9148865706242756,0.8395429706905116,0.17810849735957754,0.9181623793170478,0.9133565718341019,0.6614344733309341,0.212158203125,0.21212121212121213,0.21219395103216515,0.34396299419199866
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.478759765625,0.11320754716981132,0.014519906323185013,0.01223865374808771,0.1161592505854801,0.9130545639979601,0.8322284548699643,0.16908665105386417,0.9165687426556993,0.916831279910396,0.6631418038161001,0.214599609375,0.21978582355940846,0.2098360655737705,0.34531899368322444
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.504150390625,0.11041162227602906,0.017232890201871,0.014043583535108959,0.12013786312161497,0.912409200968523,0.8198547215496368,0.1841457410142787,0.916433308769344,0.9178601245905847,0.6357089805353581,0.234619140625,0.2271186440677966,0.24224519940915806,0.3152450700385071
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,198.0,54.0,974.0,143.0,502.0,265.0,143.0,51.0,13.0,0.5888671875,0.0008291873963515755,0.0,0.0,0.0005938242280285036,0.7049302100608071,0.5341348811498066,0.429186460807601,0.8757255389718076,0.8724267616785432,0.10494842034220558,0.058349609375,0.05140961857379768,0.06828978622327792,0.027704409536631752
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,209.0,56.0,980.0,143.0,502.0,269.0,143.0,51.0,15.0,0.559814453125,0.0,0.0,0.0,0.0,0.6591437708969327,0.49927315016717544,0.5083194675540765,0.8190143916266899,0.8225642447772232,-0.009046317386901065,0.010009765625,0.01003052769297863,0.009983361064891847,0.00038139402844063224
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,249.0,67.0,1022.0,152.0,524.0,289.0,152.0,51.0,6.0,0.49365234375,0.0,0.00048216007714561236,0.0004945598417408506,0.0,0.7162050774810419,0.5004121332014507,0.5112504018000643,0.931998021760633,0.9286403085824495,-0.010838268598613587,0.013671875,0.010880316518298714,0.01639344262295082,0.00030582909117719126
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.48876953125,0.06293706293706294,0.009551098376313277,0.006993006993006993,0.07831900668576887,0.9196428571428572,0.8346653346653347,0.16809933142311365,0.9223840675453578,0.9253165726961826,0.666566003242221,0.147216796875,0.14085914085914086,0.15329512893982808,0.3496910784836401
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.51171875,0.07585877862595419,0.009,0.011927480916030535,0.066,0.9209953482824428,0.836354961832061,0.172,0.9237256833292293,0.9244354838709677,0.664354961832061,0.135986328125,0.13263358778625955,0.1395,0.3472040550687045
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.4931640625,0.07227722772277227,0.011560693641618497,0.007920792079207921,0.06647398843930635,0.920621905940594,0.8292079207920792,0.18400770712909442,0.9235707441711914,0.9231462489899932,0.6452002136629847,0.14599609375,0.13762376237623763,0.15414258188824662,0.32564615664813334
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,268.0,69.0,1352.0,195.0,694.0,374.0,195.0,67.0,22.0,0.80712890625,0.0,0.0,0.0,0.0,0.6872542347247429,0.49531155474894134,0.4971518987341772,0.8791969147005445,0.8743670886075949,-0.0018403439852358976,0.003173828125,0.003629764065335753,0.0012658227848101266,0.00016875381064376278
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,314.0,83.0,1412.0,208.0,728.0,379.0,208.0,67.0,30.0,0.36328125,0.0,0.0,0.0,0.0,0.6863869287634409,0.5018061155913979,0.48013324386503065,0.8709677419354839,0.8720283742331287,0.021672871726367185,0.002197265625,0.0013440860215053765,0.0026840490797546013,0.003936778166190161
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,3,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,127,330.0,91.0,1392.0,208.0,717.0,377.0,208.0,67.0,23.0,0.49755859375,0.0,0.0,0.0,0.0,0.662015456329735,0.49779195289499506,0.5060131195335277,0.826238959764475,0.8247388241010689,-0.00822116663853261,0.01318359375,0.01422963689892051,0.012147716229348883,0.0015089154535165286


==> reproducibility/data/results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed4.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,partial_uncompute_k,friend_k,friend_d,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,num_qubits,depth_total,depth_2q,size_total,size_2q,op_rz,op_sx,op_ecr,op_measure,op_x,p_R0,p_transfer_all,p_mu_R1,p_blank_R0,p_blank_R1,p_transfer_bitwise,p_active_ones_R0,p_active_ones_R1,p_inactive_zeros_R0,p_inactive_zeros_R1,delta_active_ones,p_erase_all,p_erase_R0,p_erase_R1,I_R_P1_avg
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.489013671875,0.08287568647029456,0.010033444816053512,0.008487269096355467,0.09603440038222646,0.9106132467964722,0.8517224163754369,0.16244624940277114,0.913173717684343,0.912274870686969,0.6892761669726657,0.1767578125,0.17324013979031452,0.18012422360248448,0.3767975558337077
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_sparse_rep1_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.49609375,0.09596456692913385,0.009689922480620155,0.007874015748031496,0.09641472868217055,0.9102075131233596,0.8415354330708661,0.15164728682170542,0.9131932557343375,0.9130645433097403,0.6898881462491606,0.179931640625,0.1889763779527559,0.17102713178294573,0.37767217027499755
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_sparse_rep2_protocol,protocol,24,100000000000000000000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,26.0,5.0,509.0,51.0,276.0,130.0,51.0,51.0,1.0,0.4853515625,0.09054325955734406,0.009962049335863378,0.009054325955734407,0.08349146110056926,0.9107771629778671,0.8420523138832998,0.15654648956356737,0.9137651998950223,0.9105271842257241,0.6855058243197325,0.1728515625,0.176056338028169,0.1698292220113852,0.37203655265938085
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_half_rep0_protocol,protocol,24,000001110000011110110111,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,238.0,62.0,984.0,146.0,501.0,265.0,146.0,51.0,21.0,0.5146484375,0.0,0.0,0.0004743833017077799,0.0,0.6724383301707779,0.4920540796963948,0.4922870556673374,0.8528225806451611,0.8498490945674044,-0.00023297597094266523,0.001953125,0.0028462998102466793,0.001006036217303823,0.00020006592173647494
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_half_rep1_protocol,protocol,24,000111100111011111000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,213.0,56.0,957.0,140.0,490.0,256.0,140.0,51.0,20.0,0.564697265625,0.00216169476869866,0.0,0.0,0.0005608524957936063,0.7420557717250325,0.6331243695056926,0.3700224340998317,0.8509871739443723,0.8476350719760702,0.26310193540586074,0.05078125,0.05188067444876784,0.049355019629837356,0.07775302206853178
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_half_rep2_protocol,protocol,24,100010001110001010011111,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,222.0,60.0,992.0,146.0,509.0,267.0,146.0,51.0,19.0,0.4892578125,0.000499001996007984,0.0,0.0,0.0,0.7220350964737192,0.5130572188955422,0.516491395793499,0.9310129740518964,0.929732313575526,-0.0034341768979567894,0.025146484375,0.02694610778443114,0.023422562141491396,0.0016626188428305688
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=32_sparse_rep0_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.494873046875,0.05476073014306857,0.004833252779120348,0.007893438579181056,0.04833252779120348,0.9175814010853478,0.8386778490379871,0.1570807153214113,0.9201266769578432,0.9168836433371272,0.6815971337165758,0.107177734375,0.11198815984213123,0.10246495891735138,0.3675897646915175
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=32_sparse_rep1_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.476318359375,0.05689390056381343,0.007925407925407926,0.004100461301896463,0.046620046620046623,0.9163409789851358,0.8508457201435161,0.1641025641025641,0.9184537292703494,0.9163846905782388,0.686743156040952,0.1044921875,0.10456176319835982,0.10442890442890443,0.37303995440705384
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=32_sparse_rep2_protocol,protocol,32,10000000000000000000000000000000,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,26.0,5.0,669.0,67.0,364.0,170.0,67.0,67.0,1.0,0.4921875,0.05654761904761905,0.004326923076923077,0.00496031746031746,0.052884615384615384,0.9171316964285714,0.8422619047619048,0.15384615384615385,0.9195468509984639,0.9180831265508687,0.6884157509157509,0.108154296875,0.11755952380952381,0.09903846153846153,0.37579284475250085
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=32_half_rep0_protocol,protocol,32,11000011100110000110101011110010,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,254.0,69.0,1320.0,195.0,677.0,367.0,195.0,67.0,14.0,0.47998046875,0.0,0.0,0.0,0.0,0.6864191251271619,0.500826551373347,0.4851819248826291,0.8720116988809766,0.8713321596244131,0.01564462649071779,0.000244140625,0.0,0.00046948356807511736,0.0015937750118172208
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=32_half_rep1_protocol,protocol,32,00011111101001001001000010111011,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,326.0,93.0,1460.0,224.0,750.0,399.0,224.0,67.0,20.0,0.549560546875,0.0,0.0,0.0,0.0,0.7140021101732563,0.5106619280319857,0.5152777777777777,0.9173422923145269,0.9203252032520326,-0.004615849745791992,0.01806640625,0.014215904042647711,0.022764227642276424,0.00019031302880574485
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=32_half_rep2_protocol,protocol,32,11010010011000011011111100000110,0.5,,0,0,4096,3,4,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,127,279.0,75.0,1455.0,220.0,741.0,408.0,220.0,67.0,19.0,0.514404296875,0.0,0.0,0.0,0.0,0.660328666350261,0.4377373042240152,0.4379399195575666,0.8829200284765069,0.881850175967823,-0.00020261533355142233,0.02099609375,0.022781205505457997,0.019105077928607342,0.0001937811885124362


==> reproducibility/data/scaling_summary_multifamily.csv <==
backend_name,family,n,mean_transfer_all,std_transfer_all,count,mean_delta,std_delta,mean_mi,std_mi,mean_depth2q,std_depth2q
ibm_boston,dense,1,0.9830677290836654,,1,0.9643895681641252,,0.8707886466769335,,5.0,
ibm_boston,dense,2,0.9697428139183056,,1,0.9649208284617068,,0.87267012140419,,7.0,
ibm_boston,dense,4,0.8778103616813294,,1,0.8953652576115204,,0.7061160835846633,,22.0,
ibm_boston,dense,8,0.7430112800392349,,1,0.8748709832548245,,0.6673284708065227,,36.0,
ibm_boston,dense,16,0.3514887974706352,0.053412519872433686,5,0.7019333016748158,0.047227652178435595,0.40013848948837377,0.06296462251790631,81.2,3.96232255123179
ibm_boston,dense,24,0.13705211191768712,0.05015986677026456,5,0.6262448352072865,0.02748893724137673,0.31600522949655185,0.028318620762160702,119.8,6.572670690061995
ibm_boston,dense,32,0.00770260262527968,0.00388036047962564,5,0.34066134092132433,0.1143317338751268,0.11451544442924573,0.06275359436950996,189.6,23.712865706194183
ibm_boston,half,1,0.9843549878986689,0.0033352603711445813,3,,,0.0,0.0,2.0,0.0
ibm_boston,half,2,0.9703934913987328,0.00518071846817201,3,0.9668487245277131,0.004360417438253848,0.8781979751140963,0.013089433511826402,5.0,0.0
ibm_boston,half,4,0.9380761239301543,0.008357594073637188,3,0.9494326410096191,0.004548126493401892,0.830665951118128,0.012037587679697972,10.666666666666666,1.5275252316519468
ibm_boston,half,8,0.7902709701825392,0.006768870033803294,3,0.8699967746635685,0.01621385519950803,0.6597431207715729,0.030993053700954794,20.666666666666668,2.5166114784235827
ibm_boston,half,16,0.540756295954657,0.05525678656570598,6,0.7679162465706438,0.0443124481220295,0.49778562586851677,0.05638652027617414,42.833333333333336,4.355073669487884
ibm_boston,half,24,0.31667530915561043,0.10513159716508375,9,0.6862311975199553,0.06451784935967682,0.3994888853338392,0.0748811212815569,62.77777777777778,7.9808799292085855
ibm_boston,half,32,0.1999688836477995,0.06922428194667517,9,0.6229635815196698,0.08605701896519799,0.3224018621920052,0.09276552517749254,79.55555555555556,10.15025998572341
ibm_boston,sparse,1,0.9801800392826507,0.0015683660283222478,3,0.9648946720836484,0.0006547646733868295,0.8725821226949423,0.001704462165191093,5.0,0.0
ibm_boston,sparse,2,0.9701809894531327,0.0011189210717512735,3,0.9634519677638825,0.001351472144335958,0.8681407177755625,0.004353917130273867,5.0,0.0
ibm_boston,sparse,4,0.8925889804439002,0.0023392058411414837,3,0.8324885002515295,0.0034237147210112897,0.5848497337902323,0.00583979544562677,5.0,0.0
ibm_boston,sparse,8,0.8682476458249654,0.0067196821816713275,3,0.83282039285343,0.008105688708343982,0.5853445896416968,0.014746164110514257,5.0,0.0
ibm_boston,sparse,16,0.8129731592549874,0.00958168048986284,6,0.8404596286756186,0.021428304526591044,0.5993822515732193,0.037223997860696446,5.0,0.0
ibm_boston,sparse,24,0.7554218322947066,0.010480414465762746,9,0.8422645514913236,0.01764831983512191,0.6024524655035515,0.03127962143125953,5.0,0.0
ibm_boston,sparse,32,0.6805777273664443,0.01636029216333118,9,0.8418405878735735,0.016641345715346152,0.6019486814055025,0.0297530636200092,5.0,0.0
ibm_fez,dense,1,0.9486682808716708,,1,0.9117406590105184,,0.7396752024783748,,5.0,
ibm_fez,dense,2,0.8288288288288288,,1,0.8253642107312269,,0.5776197907199311,,7.0,
ibm_fez,dense,4,0.7786069651741293,,1,0.8390871624618994,,0.5972403029372274,,22.0,
ibm_fez,dense,8,0.4862944162436548,,1,0.7570472062117082,,0.4711422268213446,,36.0,
ibm_fez,dense,16,0.0772248579458681,0.04350711778601793,5,0.4615974009248842,0.16810662221970818,0.1919072603051803,0.09816076339264244,81.2,3.96232255123179
ibm_fez,dense,24,0.005918073396318059,0.004259766081479681,5,0.24529155453910517,0.1576697405936123,0.06461461585841763,0.06874833358369013,119.8,6.572670690061995
ibm_fez,dense,32,0.0,0.0,5,0.1502585514732488,0.11459019700701853,0.03095311323572018,0.028438680165191167,189.6,23.712865706194183
ibm_fez,half,1,0.9831437104333655,0.0018075203152102654,3,,,0.0,0.0,2.0,0.0
ibm_fez,half,2,0.9391964532544256,0.0024708263550092297,3,0.9141019370947671,0.0018745677557165687,0.745772225326997,0.004184418953884512,5.0,0.0
ibm_fez,half,4,0.846244987076601,0.014010412004688316,3,0.8415552017762288,0.023719298666814728,0.6022578095003334,0.042624980825190964,10.666666666666666,1.5275252316519468
ibm_fez,half,8,0.6545671734209624,0.07329033881542178,3,0.7730602511035715,0.06819562705691354,0.4993761166415016,0.10607231785758094,20.666666666666668,2.5166114784235827
ibm_fez,half,16,0.21990291137485773,0.04480587431022429,6,0.5353760275645744,0.05927541473241731,0.23097413563181304,0.055234303379998455,42.833333333333336,4.355073669487884
ibm_fez,half,24,0.07715983662935931,0.02713309947622062,9,0.457870044239065,0.0730139082235957,0.17074361243849764,0.05695208766721262,62.77777777777778,7.9808799292085855
ibm_fez,half,32,0.016975677261937768,0.011441428542161248,9,0.28139767351859457,0.19905637579968768,0.09380409057890815,0.06708021878679861,79.55555555555556,10.15025998572341
ibm_fez,sparse,1,0.9467549119550562,0.003929775020739195,3,0.9070291234734077,0.0032735190537966966,0.7288700429911432,0.006427122995346076,5.0,0.0
ibm_fez,sparse,2,0.9358178005191361,0.005371618211216355,3,0.902460307297364,0.00897521874109205,0.7198729864965285,0.01890369293546166,5.0,0.0
ibm_fez,sparse,4,0.900903702713836,0.0034075564375944094,3,0.8720189319816688,0.010059591038256203,0.6576873736455155,0.02023952574482343,5.0,0.0
ibm_fez,sparse,8,0.776312151105011,0.016859485166075768,3,0.8606527641945364,0.012721610819861898,0.6392422455603451,0.022962519363864117,5.0,0.0
ibm_fez,sparse,16,0.4682690110544065,0.012686232752451218,6,0.8915451329122503,0.014256971866944086,0.700808692241634,0.027506558855723912,5.0,0.0
ibm_fez,sparse,24,0.2855225457133279,0.009074827394957892,9,0.8791373771259661,0.008527424956594778,0.6770175529793256,0.017652754273773923,5.0,0.0
ibm_fez,sparse,32,0.18594616961607724,0.008644819838564532,9,0.8801395689253629,0.011311419874353554,0.6785511403080666,0.02183989521507186,5.0,0.0
ibm_miami,dense,1,0.9412361254508161,0.0038097419544580787,4,0.9083859975510465,0.0033077543098710533,0.7342330210737494,0.00654282679624325,5.0,0.0
ibm_miami,dense,2,0.9159684130127913,0.005252852789037194,4,0.9130090904527584,0.009847833485672346,0.7447408751972453,0.021787408565793396,6.0,0.0
ibm_miami,dense,4,0.8232959241873852,0.02232276765472749,4,0.8471999770936954,0.040046503328213266,0.6150451167694444,0.07235728797280185,13.25,1.707825127659933
ibm_miami,dense,8,0.6142204156027901,0.06117147061492597,14,0.7560112295848945,0.07788442171187257,0.47751363882806136,0.10761954300039812,27.214285714285715,3.6622517543292825
ibm_miami,dense,16,0.17281425458984326,0.092898578497703,14,0.5578138458010203,0.16304232361821858,0.27596473307146935,0.12041591009198921,54.92857142857143,6.378621574197138
ibm_miami,dense,24,0.009734726958647858,0.010513978252404122,12,0.41402545892099396,0.1430779727479505,0.16795435280138674,0.08516396452517945,88.75,9.771247245222728
ibm_miami,dense,32,0.0,0.0,2,0.13489511141785035,0.3131854855790964,0.0889654532455224,0.11177823706372948,128.0,5.656854249492381
ibm_miami,half,1,0.9835889542491604,0.0024539092108020904,4,,,0.0,0.0,2.0,0.0
ibm_miami,half,2,0.9280572936954928,0.005570686697907267,4,0.9113035953191522,0.005628325498748562,0.7406525106465383,0.012371782874528685,5.0,0.0
ibm_miami,half,4,0.8853587508432572,0.004390696081061193,4,0.9050452816419073,0.0035117867304961764,0.7262218341616399,0.007892300046103879,6.0,0.0
ibm_miami,half,8,0.7692872340865631,0.017047784957148215,14,0.869977013537527,0.014022566633167862,0.6559460508955003,0.02582267198800923,12.785714285714286,2.5169753346357675
ibm_miami,half,16,0.48723315149805163,0.08064279707067931,14,0.7654775301923141,0.06665657659475452,0.4931888615120093,0.08209996567671368,25.071428571428573,4.480114794447634
ibm_miami,half,24,0.24251703657649704,0.06845613249026632,12,0.6982519004519437,0.11117896402679216,0.41263876512132375,0.10526980718296883,39.5,3.089571903266623
ibm_miami,half,32,0.06465276285188035,0.060640059923819475,2,0.564136127826371,0.12786806680198723,0.2727101639777124,0.10926040127027427,52.5,7.7781745930520225
ibm_miami,sparse,1,0.9459689961516604,0.0024841211940024492,4,0.9101055259654571,0.0034166689847884156,0.7366753614209833,0.0076900637243791665,5.0,0.0
ibm_miami,sparse,2,0.9332599831054286,0.0056094706202151545,4,0.9112368434518937,0.008390794587788653,0.7397984868475603,0.01829955111177581,5.0,0.0
ibm_miami,sparse,4,0.8980418558595971,0.01631840432021145,4,0.9041666648861204,0.008421153815983662,0.7256377807627605,0.016426877330530425,5.0,0.0
ibm_miami,sparse,8,0.8193407509487088,0.00470161513751799,4,0.8963433679237909,0.007341433048593712,0.708030247556245,0.014252292254149816,5.0,0.0
ibm_miami,sparse,16,0.6748547316741366,0.010314506231282272,4,0.89047726118359,0.0069727492784352725,0.6963508320602336,0.013080356703965186,5.0,0.0
ibm_miami,sparse,24,0.5413616755597714,0.010883561511581418,2,0.8960315729921067,0.004729933701451195,0.7064212892011816,0.011283020591356682,5.0,0.0
ibm_miami,sparse,32,0.45283361464886707,0.007511947135821502,2,0.8968816398121036,0.0018115353833940123,0.7089613116931828,0.005166567591533321,5.0,0.0
ibm_rensselaer,dense,1,0.9527227085378521,0.010704642739010638,4,0.9228511120277558,0.006885795237791861,0.7098245947401876,0.06436227162874839,5.0,0.0
ibm_rensselaer,dense,2,0.7456409598948103,0.29177604767619825,4,0.8442437565221641,0.0279633428740695,0.4619256766981563,0.294602540613238,10.0,1.414213562373095
ibm_rensselaer,dense,4,0.24614635529246587,0.10327233490012042,4,0.2780027740610357,0.08450791675389739,0.07918225832369351,0.08559997427402005,22.0,2.160246899469287
ibm_rensselaer,dense,8,0.033357151836022954,0.029230770443942455,4,0.16447696506425954,0.16973463942494474,0.02339518304416235,0.04441252889294282,37.0,4.0
ibm_rensselaer,dense,16,0.0,0.0,9,0.012568146739331302,0.012790127506625833,0.0031425753861733445,0.004619512025092817,77.77777777777777,9.846036991827953
ibm_rensselaer,dense,24,0.0,0.0,5,0.005390255114545439,0.024053998072343784,0.00282260366811188,0.003930689759034599,114.0,7.681145747868607
ibm_rensselaer,dense,32,0.0,0.0,5,0.0014138278698121803,0.010545885359066939,0.0009961034887143,0.0014305049727374034,165.8,8.843076387773658
ibm_rensselaer,half,1,0.9841781227701343,0.007474832312677351,4,,,0.0,0.0,2.0,0.0
ibm_rensselaer,half,2,0.9445775807556582,0.007481942761593686,4,0.9172038570679428,0.008870209430590767,0.7052497811518814,0.055791083642334635,5.0,0.0
ibm_rensselaer,half,4,0.5699427061257697,0.2122125661685681,4,0.6503025727986298,0.229060968845537,0.24772723275244657,0.2281297789471544,10.25,1.4999999999999998
ibm_rensselaer,half,8,0.2076781831351904,0.11478942195270164,4,0.3424257111182164,0.27232512872641584,0.10349046326405723,0.13449175903109406,19.5,3.696845502136472
ibm_rensselaer,half,16,0.0069298001781372,0.004515414356396956,4,0.0044380282950860495,0.006443053373853325,0.004874876256548389,0.0083670805263623,38.25,4.272001872658765
ibm_rensselaer,half,24,0.00031091593493078664,0.0005884908969901383,15,0.0578950239318039,0.08084743586548457,0.016030054111982068,0.023000985313520197,61.13333333333333,5.488516149544387
ibm_rensselaer,half,32,0.0,0.0,15,0.010513243971747245,0.030602658121913998,0.0050789007893105404,0.007533972801887911,82.93333333333334,8.396144239782812
ibm_rensselaer,sparse,1,0.9504428784051154,0.01146544324838995,4,0.9240375855934502,0.007893809006649656,0.7183734374979263,0.05799315592571547,5.0,0.0
ibm_rensselaer,sparse,2,0.9373568544947655,0.014055693961914431,4,0.9182363740732928,0.005662629815620609,0.7061242929737896,0.055652486128162273,5.0,0.0
ibm_rensselaer,sparse,4,0.9123149130273558,0.008081685642324478,4,0.9202669771885623,0.0011292728040827723,0.7050842517529735,0.061203200648308705,5.0,0.0
ibm_rensselaer,sparse,8,0.6964790632246199,0.011253409895048219,4,0.6252318707912069,0.010950709820506607,0.3707624184786982,0.0763458537369643,5.0,0.0
ibm_rensselaer,sparse,16,0.44057774108765335,0.017956380349614793,4,0.6530909724454292,0.0050162084194032685,0.3856597936475991,0.05976864403211259,5.0,0.0
ibm_rensselaer,sparse,24,0.11226381230308004,0.04707088515138357,15,0.6951958427512973,0.025367347036748762,0.38492728600956044,0.030699583718873675,5.0,0.0
ibm_rensselaer,sparse,32,0.06673108244068127,0.02506282530816701,15,0.690496264605272,0.02024152641204002,0.3788464234731229,0.024560484480749045,5.0,0.0


==> reproducibility/provenance/job_ids_unique.csv <==
timestamp_utc,backend_name,label,variant,n,mu_bits,p0,shots,optimization_level,seed_transpiler,runtime_job_id,runtime_channel,runtime_instance,source_file
2026-01-25T14:26:10+00:00,ibm_boston,n=1_mu=1_protocol,protocol,1,1,0.5,4096,3,0.0,d5r2fp8h0i0s73er247g,,Research_cogburn,results_ibm_boston_pilot_20260125T142534Z.csv
2026-01-25T14:28:09+00:00,ibm_boston,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2gk8r0v5s739ponog,,Research_cogburn,results_ibm_boston_scaling_20260125T142700Z.csv
2026-01-25T14:30:42+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2i0e5v3os73f3q3d0,,Research_cogburn,results_ibm_boston_cousins_20260125T143002Z.csv
2026-01-25T14:31:59+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5r2ia65v3os73f3q3rg,,Research_cogburn,results_ibm_boston_cousins_20260125T143043Z.csv
2026-01-25T14:32:47+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5r2isu5v3os73f3q4e0,,Research_cogburn,results_ibm_boston_cousins_20260125T143159Z.csv
2026-01-25T14:39:58+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2ko65v3os73f3q6e0,,Research_cogburn,results_ibm_boston_cousins_20260125T143550Z.csv
2026-01-25T14:40:47+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5r2mloh0i0s73er2bug,,Research_cogburn,results_ibm_boston_cousins_20260125T143959Z.csv
2026-01-25T14:41:34+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5r2n21dgvjs73ddhig0,,Research_cogburn,results_ibm_boston_cousins_20260125T144048Z.csv
2026-01-25T14:52:30+00:00,ibm_boston,n=1_sparse_rep0_protocol,protocol,1,1,0.5,4096,3,0.0,d5r2ph0h0i0s73er2f00,,Research_cogburn,results_ibm_boston_scaling_20260125T144443Z.csv
2026-01-25T15:02:15+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,3.0,d5r3090h0i0s73er2m60,,Research_cogburn,results_ibm_boston_cousins_k16_n16_sparse_seed3.csv
2026-01-25T15:03:48+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,4.0,d5r31gm5v3os73f3qj7g,,Research_cogburn,results_ibm_boston_cousins_k16_n16_sparse_seed4.csv
2026-01-25T15:08:34+00:00,ibm_boston,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,3.0,d5r33gpdgvjs73ddhv4g,,Research_cogburn,results_ibm_boston_scaling_sparse_half_ns24-32_seed3.csv
2026-01-25T15:15:13+00:00,ibm_boston,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,4.0,d5r34a0h0i0s73er2qhg,,Research_cogburn,results_ibm_boston_scaling_sparse_half_ns24-32_seed4.csv
2026-01-25T15:17:08+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,8192,3,3.0,d5r37k9dgvjs73ddi3m0,,Research_cogburn,results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed3.csv
2026-01-25T15:17:50+00:00,ibm_boston,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,8192,3,4.0,d5r37ugr0v5s739pph6g,,Research_cogburn,results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed4.csv
2026-01-25T17:55:35+00:00,ibm_boston,n=1_dense_rep0_protocol,protocol,1,1,0.5,4096,3,0.0,d5r5fj0h0i0s73er5dr0,,Research_cogburn,results_ibm_boston_scaling_dense_ns1-32_seed0.csv
2026-01-25T18:30:36+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,1.0,d5r603pdgvjs73ddl5d0,,Research_cogburn,results_ibm_boston_scaling_dense_ns16-32_seed1.csv
2026-01-25T18:30:56+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,2.0,d5r62lpdgvjs73ddl810,,Research_cogburn,results_ibm_boston_scaling_dense_ns16-32_seed2.csv
2026-01-25T18:31:35+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,3.0,d5r62q0h0i0s73er6310,,Research_cogburn,results_ibm_boston_scaling_dense_ns16-32_seed3.csv
2026-01-25T18:31:51+00:00,ibm_boston,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,4.0,d5r633pdgvjs73ddl8h0,,Research_cogburn,results_ibm_boston_scaling_dense_ns16-32_seed4.csv
2026-01-25T22:49:07+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r9q865v3os73f41oo0,,Research_cogburn,results_ibm_boston_cousins_n16_sparse_k16_seed0.csv
2026-01-25T22:55:32+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5r9sapdgvjs73ddpg20,,Research_cogburn,results_ibm_boston_cousins_n16_sparse_k16_seed1.csv
2026-01-25T22:57:00+00:00,ibm_boston,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5r9vaor0v5s739q0tp0,,Research_cogburn,results_ibm_boston_cousins_n16_sparse_k16_seed2.csv
2026-01-26T00:13:27+00:00,ibm_boston,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,0.0,d5rb19hdgvjs73ddqqgg,,Research_cogburn,results_ibm_boston_amplitude_p0s_seed0.csv
2026-01-26T00:14:13+00:00,ibm_boston,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,1.0,d5rb3bgh0i0s73erbjpg,,Research_cogburn,results_ibm_boston_amplitude_p0s_seed1.csv
2026-01-26T00:14:56+00:00,ibm_boston,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,2.0,d5rb3mor0v5s739q26rg,,Research_cogburn,results_ibm_boston_amplitude_p0s_seed2.csv
2026-01-25T14:25:34+00:00,ibm_fez,n=1_mu=1_protocol,protocol,1,1,0.5,4096,3,0.0,d5r2fkm5v3os73f3q0lg,,Research_cogburn,results_ibm_fez_pilot_20260125T142517Z.csv
2026-01-25T14:27:00+00:00,ibm_fez,n=16_sparse_rep0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2g99dgvjs73ddhb80,,Research_cogburn,results_ibm_fez_scaling_20260125T142618Z.csv
2026-01-25T14:29:01+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2h8oh0i0s73er25qg,,Research_cogburn,results_ibm_fez_cousins_20260125T142830Z.csv
2026-01-25T14:29:30+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5r2hggr0v5s739pooog,,Research_cogburn,results_ibm_fez_cousins_20260125T142902Z.csv
2026-01-25T14:30:02+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5r2ho0r0v5s739pop10,,Research_cogburn,results_ibm_fez_cousins_20260125T142930Z.csv
2026-01-25T14:34:41+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2jfhdgvjs73ddheog,,Research_cogburn,results_ibm_fez_cousins_20260125T143315Z.csv
2026-01-25T14:35:13+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5r2k5gh0i0s73er293g,,Research_cogburn,results_ibm_fez_cousins_20260125T143442Z.csv
2026-01-25T14:35:50+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5r2kdoh0i0s73er29dg,,Research_cogburn,results_ibm_fez_cousins_20260125T143514Z.csv
2026-01-25T14:44:42+00:00,ibm_fez,n=1_sparse_rep0_protocol,protocol,1,1,0.5,4096,3,0.0,d5r2o78h0i0s73er2dmg,,Research_cogburn,results_ibm_fez_scaling_20260125T144201Z.csv
2026-01-25T14:54:32+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5r2t5or0v5s739pp4ug,,Research_cogburn,results_ibm_fez_cousins_20260125T145300Z.csv
2026-01-25T14:56:04+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5r2tt0r0v5s739pp5l0,,Research_cogburn,results_ibm_fez_cousins_20260125T145432Z.csv
2026-01-25T14:58:00+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,3.0,d5r2ungr0v5s739pp6g0,,Research_cogburn,results_ibm_fez_cousins_k16_n16_sparse_seed3.csv
2026-01-25T14:59:35+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,4.0,d5r2vghdgvjs73ddhqo0,,Research_cogburn,results_ibm_fez_cousins_k16_n16_sparse_seed4.csv
2026-01-25T15:05:35+00:00,ibm_fez,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,3.0,d5r32aoh0i0s73er2oag,,Research_cogburn,results_ibm_fez_scaling_sparse_half_ns24-32_seed3.csv
2026-01-25T15:06:51+00:00,ibm_fez,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,4.0,d5r32te5v3os73f3qkng,,Research_cogburn,results_ibm_fez_scaling_sparse_half_ns24-32_seed4.csv
2026-01-25T15:15:55+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,8192,3,3.0,d5r374pdgvjs73ddi340,,Research_cogburn,results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed3.csv
2026-01-25T15:16:26+00:00,ibm_fez,amp_p0=0.333333_protocol,protocol,1,1,0.3333333333,8192,3,4.0,d5r37cm5v3os73f3qpk0,,Research_cogburn,results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed4.csv
2026-01-25T17:49:55+00:00,ibm_fez,n=1_dense_rep0_protocol,protocol,1,1,0.5,4096,3,0.0,d5r5fbor0v5s739pruvg,,Research_cogburn,results_ibm_fez_scaling_dense_ns1-32_seed0.csv
2026-01-25T18:24:20+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,1.0,d5r5vigr0v5s739psgsg,,Research_cogburn,results_ibm_fez_scaling_dense_ns16-32_seed1.csv
2026-01-25T18:24:36+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,2.0,d5r5vn0h0i0s73er5vng,,Research_cogburn,results_ibm_fez_scaling_dense_ns16-32_seed2.csv
2026-01-25T18:24:54+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,3.0,d5r5vqor0v5s739psh70,,Research_cogburn,results_ibm_fez_scaling_dense_ns16-32_seed3.csv
2026-01-25T18:25:11+00:00,ibm_fez,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,4.0,d5r5vvhdgvjs73ddl580,,Research_cogburn,results_ibm_fez_scaling_dense_ns16-32_seed4.csv
2026-01-26T00:08:40+00:00,ibm_fez,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5rb0u0h0i0s73erbh6g,,Research_cogburn,results_ibm_fez_cousins_n16_sparse_k16_seed2.csv
2026-01-26T00:15:40+00:00,ibm_fez,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,0.0,d5rb421dgvjs73ddqteg,,Research_cogburn,results_ibm_fez_amplitude_p0s_seed0.csv
2026-01-26T00:16:35+00:00,ibm_fez,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,1.0,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,results_ibm_fez_amplitude_p0s_seed1.csv
2026-01-26T00:17:21+00:00,ibm_fez,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,2.0,d5rb4r0r0v5s739q280g,,Research_cogburn,results_ibm_fez_amplitude_p0s_seed2.csv
2026-01-23T12:21:03+00:00,ibm_miami,n=1_mu=1_protocol,protocol,1,1,0.5,4096,3,,d5pm37or0v5s739o62h0,,Research_cogburn,results_ibm_miami_pilot_20260123T115506Z.csv
2026-01-23T12:36:31+00:00,ibm_miami,n=1_dense_rep0_protocol,protocol,1,1,0.5,4096,3,,d5pmhdu5v3os73f27ua0,,Research_cogburn,results_ibm_miami_scaling_20260123T122438Z.csv
2026-01-23T14:26:28+00:00,ibm_miami,n=1_dense_rep0_protocol,protocol,1,1,0.5,4096,3,,d5po3tgr0v5s739o8cm0,,Research_cogburn,results_ibm_miami_scaling_20260123T141141Z.csv
2026-01-23T14:41:32+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,0.0,d5pofp1dgvjs73dc1i7g,,Research_cogburn,results_ibm_miami_scaling_20260123T143752Z.csv
2026-01-23T14:43:52+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,1.0,d5pohg0r0v5s739o8vs0,,Research_cogburn,results_ibm_miami_scaling_20260123T144132Z.csv
2026-01-23T14:46:30+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,2.0,d5poije5v3os73f2aeg0,,Research_cogburn,results_ibm_miami_scaling_20260123T144352Z.csv
2026-01-23T14:52:26+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,3.0,d5pojse5v3os73f2ag90,,Research_cogburn,results_ibm_miami_scaling_20260123T144630Z.csv
2026-01-23T14:56:25+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,4.0,d5pomjpdgvjs73dc1t60,,Research_cogburn,results_ibm_miami_scaling_20260123T145227Z.csv
2026-01-23T14:58:45+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,5.0,d5poofgr0v5s739o99j0,,Research_cogburn,results_ibm_miami_scaling_20260123T145626Z.csv
2026-01-23T15:01:04+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,6.0,d5popi8h0i0s73epij90,,Research_cogburn,results_ibm_miami_scaling_20260123T145845Z.csv
2026-01-23T15:05:01+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,7.0,d5poqkhdgvjs73dc22g0,,Research_cogburn,results_ibm_miami_scaling_20260123T150104Z.csv
2026-01-23T15:08:03+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,8.0,d5posg65v3os73f2ar6g,,Research_cogburn,results_ibm_miami_scaling_20260123T150501Z.csv
2026-01-23T15:12:55+00:00,ibm_miami,n=8_dense_rep0_protocol,protocol,8,11111111,0.5,4096,3,9.0,d5potthdgvjs73dc2760,,Research_cogburn,results_ibm_miami_scaling_20260123T150804Z.csv
2026-01-23T17:25:27+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5pqsmu5v3os73f2da9g,,Research_cogburn,results_ibm_miami_cousins_20260123T172110Z.csv
2026-01-23T18:53:54+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5ps66e5v3os73f2f0f0,,Research_cogburn,results_ibm_miami_cousins_20260123T184939Z.csv
2026-01-23T19:37:46+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5pshd0h0i0s73epnau0,,Research_cogburn,results_ibm_miami_cousins_20260123T191334Z.csv
2026-01-23T19:50:17+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5pstg1dgvjs73dc76lg,,Research_cogburn,results_ibm_miami_cousins_20260123T193921Z.csv
2026-01-23T19:54:32+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,3.0,d5pt2jm5v3os73f2g200,,Research_cogburn,results_ibm_miami_cousins_20260123T195017Z.csv
2026-01-23T19:58:48+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,4.0,d5pt4jm5v3os73f2g4c0,,Research_cogburn,results_ibm_miami_cousins_20260123T195433Z.csv
2026-01-23T20:33:43+00:00,ibm_miami,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5ptkv8r0v5s739ofer0,,Research_cogburn,results_ibm_miami_cousins_20260123T202928Z.csv
2026-01-23T20:48:34+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,0.0,d5ptpi8h0i0s73epot80,,Research_cogburn,results_ibm_miami_amplitude_20260123T204035Z.csv
2026-01-23T20:57:41+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,1.0,d5pttam5v3os73f2h4dg,,Research_cogburn,results_ibm_miami_amplitude_20260123T204835Z.csv
2026-01-23T21:05:35+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,2.0,d5pu1j8h0i0s73epp6m0,,Research_cogburn,results_ibm_miami_amplitude_20260123T205742Z.csv
2026-01-23T21:13:28+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,3.0,d5pu59gh0i0s73eppbj0,,Research_cogburn,results_ibm_miami_amplitude_20260123T210536Z.csv
2026-01-23T21:21:21+00:00,ibm_miami,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,4.0,d5pu8vor0v5s739og7i0,,Research_cogburn,results_ibm_miami_amplitude_20260123T211329Z.csv
2026-01-23T12:57:34+00:00,ibm_rensselaer,n=1_mu=1_protocol,protocol,1,1,0.5,4096,3,,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,results_ibm_rensselaer_pilot_20260123T125707Z.csv
2026-01-23T13:00:29+00:00,ibm_rensselaer,n=1_dense_rep0_protocol,protocol,1,1,0.5,4096,3,,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_20260123T125912Z.csv
2026-01-23T19:38:34+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,0.0,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,results_ibm_rensselaer_cousins_20260123T193716Z.csv
2026-01-23T19:39:51+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,1.0,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,results_ibm_rensselaer_cousins_20260123T193834Z.csv
2026-01-23T19:41:12+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,2.0,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,results_ibm_rensselaer_cousins_20260123T193952Z.csv
2026-01-23T19:42:32+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,3.0,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,results_ibm_rensselaer_cousins_20260123T194113Z.csv
2026-01-23T19:43:50+00:00,ibm_rensselaer,cousins_n=16_sparse_d=0_protocol,protocol,16,1000000000000000,0.5,4096,3,4.0,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,results_ibm_rensselaer_cousins_20260123T194233Z.csv
2026-01-23T20:30:58+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,0.0,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,results_ibm_rensselaer_amplitude_20260123T203007Z.csv
2026-01-23T20:31:44+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,1.0,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,results_ibm_rensselaer_amplitude_20260123T203059Z.csv
2026-01-23T20:32:41+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,2.0,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,results_ibm_rensselaer_amplitude_20260123T203144Z.csv
2026-01-23T20:33:25+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,3.0,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,results_ibm_rensselaer_amplitude_20260123T203242Z.csv
2026-01-23T20:34:10+00:00,ibm_rensselaer,amp_p0=0.100000_protocol,protocol,1,1,0.1,8192,3,4.0,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,results_ibm_rensselaer_amplitude_20260123T203326Z.csv
2026-01-25T18:36:10+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,0.0,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed0.csv
2026-01-25T18:37:15+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,1.0,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed1.csv
2026-01-25T18:38:21+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,2.0,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed2.csv
2026-01-25T18:39:28+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,3.0,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed3.csv
2026-01-25T18:40:34+00:00,ibm_rensselaer,n=24_sparse_rep0_protocol,protocol,24,100000000000000000000000,0.5,4096,3,4.0,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed4.csv
2026-01-25T18:44:27+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,0.0,d5r6909dgvjs73ddlev0,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_dense_ns16-32_seed0.csv
2026-01-25T18:44:45+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,1.0,d5r694or0v5s739psqu0,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_dense_ns16-32_seed1.csv
2026-01-25T18:45:01+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,2.0,d5r6990r0v5s739psr4g,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_dense_ns16-32_seed2.csv
2026-01-25T18:45:17+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,3.0,d5r69d0r0v5s739psra0,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_dense_ns16-32_seed3.csv
2026-01-25T18:45:32+00:00,ibm_rensselaer,n=16_dense_rep0_protocol,protocol,16,1111111111111111,0.5,4096,3,4.0,d5r69h0r0v5s739psrgg,,Research_cogburn-dedicated,results_ibm_rensselaer_scaling_dense_ns16-32_seed4.csv


==> reproducibility/provenance/runtime_job_ids.csv <==
timestamp_utc,backend_name,runtime_job_id,runtime_channel,runtime_instance,variant,label,n,seed_transpiler,optimization_level,shots,source_file
2026-01-25T15:17:08+00:00,ibm_boston,d5r37k9dgvjs73ddi3m0,,Research_cogburn,protocol,amp_p0=0.333333_protocol,1,3.0,3,8192,results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed3.csv
2026-01-25T15:17:50+00:00,ibm_boston,d5r37ugr0v5s739pph6g,,Research_cogburn,protocol,amp_p0=0.333333_protocol,1,4.0,3,8192,results_ibm_boston_amplitude_p0_1-3_1-2_2-3_seed4.csv
2026-01-26T00:13:27+00:00,ibm_boston,d5rb19hdgvjs73ddqqgg,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,0.0,3,8192,results_ibm_boston_amplitude_p0s_seed0.csv
2026-01-26T00:14:13+00:00,ibm_boston,d5rb3bgh0i0s73erbjpg,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,1.0,3,8192,results_ibm_boston_amplitude_p0s_seed1.csv
2026-01-26T00:14:56+00:00,ibm_boston,d5rb3mor0v5s739q26rg,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,2.0,3,8192,results_ibm_boston_amplitude_p0s_seed2.csv
2026-01-25T14:30:42+00:00,ibm_boston,d5r2i0e5v3os73f3q3d0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_boston_cousins_20260125T143002Z.csv
2026-01-25T14:31:59+00:00,ibm_boston,d5r2ia65v3os73f3q3rg,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_boston_cousins_20260125T143043Z.csv
2026-01-25T14:32:47+00:00,ibm_boston,d5r2isu5v3os73f3q4e0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_boston_cousins_20260125T143159Z.csv
2026-01-25T14:39:58+00:00,ibm_boston,d5r2ko65v3os73f3q6e0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_boston_cousins_20260125T143550Z.csv
2026-01-25T14:40:47+00:00,ibm_boston,d5r2mloh0i0s73er2bug,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_boston_cousins_20260125T143959Z.csv
2026-01-25T14:41:34+00:00,ibm_boston,d5r2n21dgvjs73ddhig0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_boston_cousins_20260125T144048Z.csv
2026-01-25T15:02:15+00:00,ibm_boston,d5r3090h0i0s73er2m60,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,3.0,3,4096,results_ibm_boston_cousins_k16_n16_sparse_seed3.csv
2026-01-25T15:03:48+00:00,ibm_boston,d5r31gm5v3os73f3qj7g,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,4.0,3,4096,results_ibm_boston_cousins_k16_n16_sparse_seed4.csv
2026-01-25T22:49:07+00:00,ibm_boston,d5r9q865v3os73f41oo0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_boston_cousins_n16_sparse_k16_seed0.csv
2026-01-25T22:55:32+00:00,ibm_boston,d5r9sapdgvjs73ddpg20,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_boston_cousins_n16_sparse_k16_seed1.csv
2026-01-25T22:57:00+00:00,ibm_boston,d5r9vaor0v5s739q0tp0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_boston_cousins_n16_sparse_k16_seed2.csv
2026-01-25T14:26:10+00:00,ibm_boston,d5r2fp8h0i0s73er247g,,Research_cogburn,protocol,n=1_mu=1_protocol,1,0.0,3,4096,results_ibm_boston_pilot_20260125T142534Z.csv
2026-01-25T14:28:09+00:00,ibm_boston,d5r2gk8r0v5s739ponog,,Research_cogburn,protocol,n=16_sparse_rep0_protocol,16,0.0,3,4096,results_ibm_boston_scaling_20260125T142700Z.csv
2026-01-25T14:52:30+00:00,ibm_boston,d5r2ph0h0i0s73er2f00,,Research_cogburn,protocol,n=1_sparse_rep0_protocol,1,0.0,3,4096,results_ibm_boston_scaling_20260125T144443Z.csv
2026-01-25T17:55:35+00:00,ibm_boston,d5r5fj0h0i0s73er5dr0,,Research_cogburn,protocol,n=1_dense_rep0_protocol,1,0.0,3,4096,results_ibm_boston_scaling_dense_ns1-32_seed0.csv
2026-01-25T18:30:36+00:00,ibm_boston,d5r603pdgvjs73ddl5d0,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,1.0,3,4096,results_ibm_boston_scaling_dense_ns16-32_seed1.csv
2026-01-25T18:30:56+00:00,ibm_boston,d5r62lpdgvjs73ddl810,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,2.0,3,4096,results_ibm_boston_scaling_dense_ns16-32_seed2.csv
2026-01-25T18:31:35+00:00,ibm_boston,d5r62q0h0i0s73er6310,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,3.0,3,4096,results_ibm_boston_scaling_dense_ns16-32_seed3.csv
2026-01-25T18:31:51+00:00,ibm_boston,d5r633pdgvjs73ddl8h0,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,4.0,3,4096,results_ibm_boston_scaling_dense_ns16-32_seed4.csv
2026-01-25T15:08:34+00:00,ibm_boston,d5r33gpdgvjs73ddhv4g,,Research_cogburn,protocol,n=24_sparse_rep0_protocol,24,3.0,3,4096,results_ibm_boston_scaling_sparse_half_ns24-32_seed3.csv
2026-01-25T15:15:13+00:00,ibm_boston,d5r34a0h0i0s73er2qhg,,Research_cogburn,protocol,n=24_sparse_rep0_protocol,24,4.0,3,4096,results_ibm_boston_scaling_sparse_half_ns24-32_seed4.csv
2026-01-25T15:15:55+00:00,ibm_fez,d5r374pdgvjs73ddi340,,Research_cogburn,protocol,amp_p0=0.333333_protocol,1,3.0,3,8192,results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed3.csv
2026-01-25T15:16:26+00:00,ibm_fez,d5r37cm5v3os73f3qpk0,,Research_cogburn,protocol,amp_p0=0.333333_protocol,1,4.0,3,8192,results_ibm_fez_amplitude_p0_1-3_1-2_2-3_seed4.csv
2026-01-26T00:15:40+00:00,ibm_fez,d5rb421dgvjs73ddqteg,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,0.0,3,8192,results_ibm_fez_amplitude_p0s_seed0.csv
2026-01-26T00:16:35+00:00,ibm_fez,d5rb4cpdgvjs73ddqtrg,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,1.0,3,8192,results_ibm_fez_amplitude_p0s_seed1.csv
2026-01-26T00:17:21+00:00,ibm_fez,d5rb4r0r0v5s739q280g,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,2.0,3,8192,results_ibm_fez_amplitude_p0s_seed2.csv
2026-01-25T14:29:01+00:00,ibm_fez,d5r2h8oh0i0s73er25qg,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_fez_cousins_20260125T142830Z.csv
2026-01-25T14:29:30+00:00,ibm_fez,d5r2hggr0v5s739pooog,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_fez_cousins_20260125T142902Z.csv
2026-01-25T14:30:02+00:00,ibm_fez,d5r2ho0r0v5s739pop10,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_fez_cousins_20260125T142930Z.csv
2026-01-25T14:34:41+00:00,ibm_fez,d5r2jfhdgvjs73ddheog,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_fez_cousins_20260125T143315Z.csv
2026-01-25T14:35:13+00:00,ibm_fez,d5r2k5gh0i0s73er293g,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_fez_cousins_20260125T143442Z.csv
2026-01-25T14:35:50+00:00,ibm_fez,d5r2kdoh0i0s73er29dg,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_fez_cousins_20260125T143514Z.csv
2026-01-25T14:54:32+00:00,ibm_fez,d5r2t5or0v5s739pp4ug,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_fez_cousins_20260125T145300Z.csv
2026-01-25T14:56:04+00:00,ibm_fez,d5r2tt0r0v5s739pp5l0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_fez_cousins_20260125T145432Z.csv
2026-01-25T14:58:00+00:00,ibm_fez,d5r2ungr0v5s739pp6g0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,3.0,3,4096,results_ibm_fez_cousins_k16_n16_sparse_seed3.csv
2026-01-25T14:59:35+00:00,ibm_fez,d5r2vghdgvjs73ddhqo0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,4.0,3,4096,results_ibm_fez_cousins_k16_n16_sparse_seed4.csv
2026-01-26T00:08:40+00:00,ibm_fez,d5rb0u0h0i0s73erbh6g,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_fez_cousins_n16_sparse_k16_seed2.csv
2026-01-25T14:25:34+00:00,ibm_fez,d5r2fkm5v3os73f3q0lg,,Research_cogburn,protocol,n=1_mu=1_protocol,1,0.0,3,4096,results_ibm_fez_pilot_20260125T142517Z.csv
2026-01-25T14:27:00+00:00,ibm_fez,d5r2g99dgvjs73ddhb80,,Research_cogburn,protocol,n=16_sparse_rep0_protocol,16,0.0,3,4096,results_ibm_fez_scaling_20260125T142618Z.csv
2026-01-25T14:44:42+00:00,ibm_fez,d5r2o78h0i0s73er2dmg,,Research_cogburn,protocol,n=1_sparse_rep0_protocol,1,0.0,3,4096,results_ibm_fez_scaling_20260125T144201Z.csv
2026-01-25T17:49:55+00:00,ibm_fez,d5r5fbor0v5s739pruvg,,Research_cogburn,protocol,n=1_dense_rep0_protocol,1,0.0,3,4096,results_ibm_fez_scaling_dense_ns1-32_seed0.csv
2026-01-25T18:24:20+00:00,ibm_fez,d5r5vigr0v5s739psgsg,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,1.0,3,4096,results_ibm_fez_scaling_dense_ns16-32_seed1.csv
2026-01-25T18:24:36+00:00,ibm_fez,d5r5vn0h0i0s73er5vng,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,2.0,3,4096,results_ibm_fez_scaling_dense_ns16-32_seed2.csv
2026-01-25T18:24:54+00:00,ibm_fez,d5r5vqor0v5s739psh70,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,3.0,3,4096,results_ibm_fez_scaling_dense_ns16-32_seed3.csv
2026-01-25T18:25:11+00:00,ibm_fez,d5r5vvhdgvjs73ddl580,,Research_cogburn,protocol,n=16_dense_rep0_protocol,16,4.0,3,4096,results_ibm_fez_scaling_dense_ns16-32_seed4.csv
2026-01-25T15:05:35+00:00,ibm_fez,d5r32aoh0i0s73er2oag,,Research_cogburn,protocol,n=24_sparse_rep0_protocol,24,3.0,3,4096,results_ibm_fez_scaling_sparse_half_ns24-32_seed3.csv
2026-01-25T15:06:51+00:00,ibm_fez,d5r32te5v3os73f3qkng,,Research_cogburn,protocol,n=24_sparse_rep0_protocol,24,4.0,3,4096,results_ibm_fez_scaling_sparse_half_ns24-32_seed4.csv
2026-01-23T20:48:34+00:00,ibm_miami,d5ptpi8h0i0s73epot80,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,0.0,3,8192,results_ibm_miami_amplitude_20260123T204035Z.csv
2026-01-23T20:57:41+00:00,ibm_miami,d5pttam5v3os73f2h4dg,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,1.0,3,8192,results_ibm_miami_amplitude_20260123T204835Z.csv
2026-01-23T21:05:35+00:00,ibm_miami,d5pu1j8h0i0s73epp6m0,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,2.0,3,8192,results_ibm_miami_amplitude_20260123T205742Z.csv
2026-01-23T21:13:28+00:00,ibm_miami,d5pu59gh0i0s73eppbj0,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,3.0,3,8192,results_ibm_miami_amplitude_20260123T210536Z.csv
2026-01-23T21:21:21+00:00,ibm_miami,d5pu8vor0v5s739og7i0,,Research_cogburn,protocol,amp_p0=0.100000_protocol,1,4.0,3,8192,results_ibm_miami_amplitude_20260123T211329Z.csv
2026-01-23T17:25:27+00:00,ibm_miami,d5pqsmu5v3os73f2da9g,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_miami_cousins_20260123T172110Z.csv
2026-01-23T18:53:54+00:00,ibm_miami,d5ps66e5v3os73f2f0f0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_miami_cousins_20260123T184939Z.csv
2026-01-23T19:37:46+00:00,ibm_miami,d5pshd0h0i0s73epnau0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_miami_cousins_20260123T191334Z.csv
2026-01-23T19:50:17+00:00,ibm_miami,d5pstg1dgvjs73dc76lg,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_miami_cousins_20260123T193921Z.csv
2026-01-23T19:54:32+00:00,ibm_miami,d5pt2jm5v3os73f2g200,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,3.0,3,4096,results_ibm_miami_cousins_20260123T195017Z.csv
2026-01-23T19:58:48+00:00,ibm_miami,d5pt4jm5v3os73f2g4c0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,4.0,3,4096,results_ibm_miami_cousins_20260123T195433Z.csv
2026-01-23T20:33:43+00:00,ibm_miami,d5ptkv8r0v5s739ofer0,,Research_cogburn,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_miami_cousins_20260123T202928Z.csv
2026-01-23T12:21:03+00:00,ibm_miami,d5pm37or0v5s739o62h0,,Research_cogburn,protocol,n=1_mu=1_protocol,1,,3,4096,results_ibm_miami_pilot_20260123T115506Z.csv
2026-01-23T12:36:31+00:00,ibm_miami,d5pmhdu5v3os73f27ua0,,Research_cogburn,protocol,n=1_dense_rep0_protocol,1,,3,4096,results_ibm_miami_scaling_20260123T122438Z.csv
2026-01-23T14:26:28+00:00,ibm_miami,d5po3tgr0v5s739o8cm0,,Research_cogburn,protocol,n=1_dense_rep0_protocol,1,,3,4096,results_ibm_miami_scaling_20260123T141141Z.csv
2026-01-23T14:41:32+00:00,ibm_miami,d5pofp1dgvjs73dc1i7g,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,0.0,3,4096,results_ibm_miami_scaling_20260123T143752Z.csv
2026-01-23T14:43:52+00:00,ibm_miami,d5pohg0r0v5s739o8vs0,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,1.0,3,4096,results_ibm_miami_scaling_20260123T144132Z.csv
2026-01-23T14:46:30+00:00,ibm_miami,d5poije5v3os73f2aeg0,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,2.0,3,4096,results_ibm_miami_scaling_20260123T144352Z.csv
2026-01-23T14:52:26+00:00,ibm_miami,d5pojse5v3os73f2ag90,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,3.0,3,4096,results_ibm_miami_scaling_20260123T144630Z.csv
2026-01-23T14:56:25+00:00,ibm_miami,d5pomjpdgvjs73dc1t60,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,4.0,3,4096,results_ibm_miami_scaling_20260123T145227Z.csv
2026-01-23T14:58:45+00:00,ibm_miami,d5poofgr0v5s739o99j0,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,5.0,3,4096,results_ibm_miami_scaling_20260123T145626Z.csv
2026-01-23T15:01:04+00:00,ibm_miami,d5popi8h0i0s73epij90,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,6.0,3,4096,results_ibm_miami_scaling_20260123T145845Z.csv
2026-01-23T15:05:01+00:00,ibm_miami,d5poqkhdgvjs73dc22g0,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,7.0,3,4096,results_ibm_miami_scaling_20260123T150104Z.csv
2026-01-23T15:08:03+00:00,ibm_miami,d5posg65v3os73f2ar6g,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,8.0,3,4096,results_ibm_miami_scaling_20260123T150501Z.csv
2026-01-23T15:12:55+00:00,ibm_miami,d5potthdgvjs73dc2760,,Research_cogburn,protocol,n=8_dense_rep0_protocol,8,9.0,3,4096,results_ibm_miami_scaling_20260123T150804Z.csv
2026-01-23T20:30:58+00:00,ibm_rensselaer,d5ptklm5v3os73f2gpa0,,Research_cogburn-dedicated,protocol,amp_p0=0.100000_protocol,1,0.0,3,8192,results_ibm_rensselaer_amplitude_20260123T203007Z.csv
2026-01-23T20:31:44+00:00,ibm_rensselaer,d5ptl28r0v5s739ofev0,,Research_cogburn-dedicated,protocol,amp_p0=0.100000_protocol,1,1.0,3,8192,results_ibm_rensselaer_amplitude_20260123T203059Z.csv
2026-01-23T20:32:41+00:00,ibm_rensselaer,d5ptldhdgvjs73dc84ig,,Research_cogburn-dedicated,protocol,amp_p0=0.100000_protocol,1,2.0,3,8192,results_ibm_rensselaer_amplitude_20260123T203144Z.csv
2026-01-23T20:33:25+00:00,ibm_rensselaer,d5ptls1dgvjs73dc8540,,Research_cogburn-dedicated,protocol,amp_p0=0.100000_protocol,1,3.0,3,8192,results_ibm_rensselaer_amplitude_20260123T203242Z.csv
2026-01-23T20:34:10+00:00,ibm_rensselaer,d5ptm765v3os73f2gr7g,,Research_cogburn-dedicated,protocol,amp_p0=0.100000_protocol,1,4.0,3,8192,results_ibm_rensselaer_amplitude_20260123T203326Z.csv
2026-01-23T19:38:34+00:00,ibm_rensselaer,d5pss9m5v3os73f2fq70,,Research_cogburn-dedicated,protocol,cousins_n=16_sparse_d=0_protocol,16,0.0,3,4096,results_ibm_rensselaer_cousins_20260123T193716Z.csv
2026-01-23T19:39:51+00:00,ibm_rensselaer,d5psstgh0i0s73epnor0,,Research_cogburn-dedicated,protocol,cousins_n=16_sparse_d=0_protocol,16,1.0,3,4096,results_ibm_rensselaer_cousins_20260123T193834Z.csv
2026-01-23T19:41:12+00:00,ibm_rensselaer,d5psthhdgvjs73dc76ng,,Research_cogburn-dedicated,protocol,cousins_n=16_sparse_d=0_protocol,16,2.0,3,4096,results_ibm_rensselaer_cousins_20260123T193952Z.csv
2026-01-23T19:42:32+00:00,ibm_rensselaer,d5psu58r0v5s739oeh60,,Research_cogburn-dedicated,protocol,cousins_n=16_sparse_d=0_protocol,16,3.0,3,4096,results_ibm_rensselaer_cousins_20260123T194113Z.csv
2026-01-23T19:43:50+00:00,ibm_rensselaer,d5psup0r0v5s739oehtg,,Research_cogburn-dedicated,protocol,cousins_n=16_sparse_d=0_protocol,16,4.0,3,4096,results_ibm_rensselaer_cousins_20260123T194233Z.csv
2026-01-23T12:57:34+00:00,ibm_rensselaer,d5pn0apdgvjs73dbvprg,,Research_cogburn-dedicated,protocol,n=1_mu=1_protocol,1,,3,4096,results_ibm_rensselaer_pilot_20260123T125707Z.csv
2026-01-23T13:00:29+00:00,ibm_rensselaer,d5pn1f0h0i0s73epgcbg,,Research_cogburn-dedicated,protocol,n=1_dense_rep0_protocol,1,,3,4096,results_ibm_rensselaer_scaling_20260123T125912Z.csv
2026-01-25T18:44:27+00:00,ibm_rensselaer,d5r6909dgvjs73ddlev0,,Research_cogburn-dedicated,protocol,n=16_dense_rep0_protocol,16,0.0,3,4096,results_ibm_rensselaer_scaling_dense_ns16-32_seed0.csv
2026-01-25T18:44:45+00:00,ibm_rensselaer,d5r694or0v5s739psqu0,,Research_cogburn-dedicated,protocol,n=16_dense_rep0_protocol,16,1.0,3,4096,results_ibm_rensselaer_scaling_dense_ns16-32_seed1.csv
2026-01-25T18:45:01+00:00,ibm_rensselaer,d5r6990r0v5s739psr4g,,Research_cogburn-dedicated,protocol,n=16_dense_rep0_protocol,16,2.0,3,4096,results_ibm_rensselaer_scaling_dense_ns16-32_seed2.csv
2026-01-25T18:45:17+00:00,ibm_rensselaer,d5r69d0r0v5s739psra0,,Research_cogburn-dedicated,protocol,n=16_dense_rep0_protocol,16,3.0,3,4096,results_ibm_rensselaer_scaling_dense_ns16-32_seed3.csv
2026-01-25T18:45:32+00:00,ibm_rensselaer,d5r69h0r0v5s739psrgg,,Research_cogburn-dedicated,protocol,n=16_dense_rep0_protocol,16,4.0,3,4096,results_ibm_rensselaer_scaling_dense_ns16-32_seed4.csv
2026-01-25T18:36:10+00:00,ibm_rensselaer,d5r650u5v3os73f3ts70,,Research_cogburn-dedicated,protocol,n=24_sparse_rep0_protocol,24,0.0,3,4096,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed0.csv
2026-01-25T18:37:15+00:00,ibm_rensselaer,d5r65h8r0v5s739psn2g,,Research_cogburn-dedicated,protocol,n=24_sparse_rep0_protocol,24,1.0,3,4096,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed1.csv
2026-01-25T18:38:21+00:00,ibm_rensselaer,d5r661oh0i0s73er66ag,,Research_cogburn-dedicated,protocol,n=24_sparse_rep0_protocol,24,2.0,3,4096,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed2.csv
2026-01-25T18:39:28+00:00,ibm_rensselaer,d5r66im5v3os73f3ttng,,Research_cogburn-dedicated,protocol,n=24_sparse_rep0_protocol,24,3.0,3,4096,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed3.csv
2026-01-25T18:40:34+00:00,ibm_rensselaer,d5r6739dgvjs73ddlcm0,,Research_cogburn-dedicated,protocol,n=24_sparse_rep0_protocol,24,4.0,3,4096,results_ibm_rensselaer_scaling_sparse_half_ns24-32_seed4.csv


==> reproducibility/provenance/snapshots/backend_snapshot_ibm_miami_20260123T115418Z.json <==
{
  "backend_configuration": {
    "allow_q_object": true,
    "backend_name": "ibm_miami",
    "backend_version": "1.0.2",
    "basis_gates": [
      "cz",
      "id",
      "rz",
      "sx",
      "x"
    ],
    "clops": null,
    "clops_h": 24000,
    "clops_v": "None",
    "conditional": false,
    "coords": [
      [
        1,
        1
      ],
      [
        2,
        1
      ],
      [
        3,
        1
      ],
      [
        4,
        1
      ],
      [
        5,
        1
      ],
      [
        6,
        1
      ],
      [
        7,
        1
      ],
      [
        8,
        1
      ],
      [
        9,
        1
      ],
      [
        10,
        1
      ],
      [
        1,
        2
      ],
      [
        2,
        2
      ],
      [
        3,
        2
      ],
      [
        4,
        2
      ],
      [
        5,
        2
      ],
      [
        6,
        2
      ],
      [
        7,
        2
      ],
      [
        8,
        2
      ],
      [
        9,
        2
      ],
      [
        10,
        2
      ],
      [
        1,
        3
      ],
      [
        2,
        3
      ],
      [
        3,
        3
      ],
      [
        4,
        3
      ],
      [
        5,
        3
      ],
      [
        6,
        3
      ],
      [
        7,
        3
      ],
      [
        8,
        3
      ],
      [
        9,
        3
      ],
      [
        10,
        3
      ],
      [
        1,
        4
      ],
      [
        2,
        4
      ],
      [
        3,
        4
      ],
      [
        4,
        4
      ],
      [
        5,
        4
      ],
      [
        6,
        4
      ],
      [
        7,
        4
      ],
      [
        8,
        4
      ],
      [
        9,
        4
      ],
      [
        10,
        4
      ],
      [
        1,
        5
      ],
      [
        2,
        5
      ],
      [
        3,
        5
      ],
      [
        4,
        5
      ],
      [
        5,
        5
      ],
      [
        6,
        5
      ],
      [
        7,
        5
      ],
      [
        8,
        5
      ],
      [
        9,
        5
      ],
      [
        10,
        5
      ],
      [
        1,
        6
      ],
      [
        2,
        6
      ],
      [
        3,
        6
      ],
      [
        4,
        6
      ],
      [
        5,
        6
      ],
      [
        6,
        6
      ],
      [
        7,
        6
      ],
      [
        8,
        6
      ],
      [
        9,
        6
      ],
      [
        10,
        6
      ],
      [
        1,
        7
      ],
      [
        2,
        7
      ],
      [
        3,
        7
      ],
      [
        4,
        7
      ],
      [
        5,
        7
      ],
      [
        6,
        7
      ],
      [
        7,
        7
      ],
      [
        8,
        7
      ],
      [
        9,
        7
      ],
      [
        10,
        7
      ],
      [
        1,
        8
      ],
      [
        2,
        8
      ],
      [
        3,
        8
      ],
      [
        4,
        8
      ],
      [
        5,
        8
      ],
      [
        6,
        8
      ],
      [
        7,
        8
      ],
      [
        8,
        8
      ],
      [
        9,
        8
      ],
      [
        10,
        8
      ],
      [
        1,
        9
      ],
      [
        2,
        9
      ],
      [
        3,
        9
      ],
      [
        4,
        9
      ],
      [
        5,
        9
      ],
      [
        6,
        9
      ],
      [
        7,
        9
      ],
      [
        8,
        9
      ],
      [
        9,
        9
      ],
      [
        10,
        9
      ],
      [
        1,
        10
      ],
      [
        2,
        10
      ],
      [
        3,
        10
      ],
      [
        4,
        10
      ],
      [
        5,
        10
      ],
      [
        6,
        10
      ],
      [
        7,
        10
      ],
      [
        8,
        10
      ],
      [
        9,
        10
      ],
      [
        10,
        10
      ],
      [
        1,
        11
      ],
      [
        2,
        11
      ],
      [
        3,
        11
      ],
      [
        4,
        11
      ],
      [
        5,
        11
      ],
      [
        6,
        11
      ],
      [
        7,
        11
      ],
      [
        8,
        11
      ],
      [
        9,
        11
      ],
      [
        10,
        11
      ],
      [
        1,
        12
      ],
      [
        2,
        12
      ],
      [
        3,
        12
      ],
      [
        4,
        12
      ],
      [
        5,
        12
      ],
      [
        6,
        12
      ],
      [
        7,
        12
      ],
      [
        8,
        12
      ],
      [
        9,
        12
      ],
      [
        10,
        12
      ]
    ],
    "coupling_map": [
      [
        0,
        1
      ],
      [
        0,
        10
      ],
      [
        1,
        0
      ],
      [
        1,
        2
      ],
      [
        1,
        11
      ],
      [
        2,
        1
      ],
      [
        2,
        3
      ],
      [
        2,
        12
      ],
      [
        3,
        2
      ],
      [
        3,
        4
      ],
      [
        3,
        13
      ],
      [
        4,
        3
      ],
      [
        4,
        5
      ],
      [
        4,
        14
      ],
      [
        5,
        4
      ],
      [
        5,
        6
      ],
      [
        5,
        15
      ],
      [
        6,
        5
      ],
      [
        6,
        7
      ],
      [
        6,
        16
      ],
      [
        7,
        6
      ],
      [
        7,
        8
      ],
      [
        7,
        17
      ],
      [
        8,
        7
      ],
      [
        8,
        9
      ],
      [
        8,
        18
      ],
      [
        9,
        8
      ],
      [
        9,
        19
      ],
      [
        10,
        0
      ],
      [
        10,
        11
      ],
      [
        10,
        20
      ],
      [
        11,
        1
      ],
      [
        11,
        10
      ],
      [
        11,
        12
      ],
      [
        11,
        21
      ],
      [
        12,
        2
      ],
      [
        12,
        11
      ],
      [
        12,
        13
      ],
      [
        12,
        22
      ],
      [
        13,
        3
      ],
      [
        13,
        12
      ],
      [
        13,
        14
      ],
      [
        13,
        23
      ],
      [
        14,
        4
      ],
      [
        14,
        13
      ],
      [
        14,
        15
      ],
      [
        14,
        24
      ],
      [
        15,
        5
      ],
      [
        15,
        14
      ],
      [
        15,
        16
      ],
      [
        15,
        25
      ],
      [
        16,
        6
      ],
      [
        16,
        15
      ],
      [
        16,
        17
      ],
      [
        16,
        26
      ],
      [
        17,
        7
      ],
      [
        17,
        16
      ],
      [
        17,
        18
      ],
      [
        17,
        27
      ],
      [
        18,
        8
      ],
      [
        18,
        17
      ],
      [
        18,
        19
      ],
      [
        18,
        28
      ],
      [
        19,
        9
      ],
      [
        19,
        18
      ],
      [
        19,
        29
      ],
      [
        20,
        10
      ],
      [
        20,
        21
      ],
      [
        20,
        30
      ],
      [
        21,
        11
      ],
      [
        21,
        20
      ],
      [
        21,
        22
      ],
      [
        21,
        31
      ],
      [
        22,
        12
      ],
      [
        22,
        21
      ],
      [
        22,
        23
      ],
      [
        22,
        32
      ],
      [
        23,
        13
      ],
      [
        23,
        22
      ],
      [
        23,
        24
      ],
      [
        23,
        33
      ],
      [
        24,
        14
      ],
      [
        24,
        23
      ],
      [
        24,
        25
      ],
      [
        24,
        34
      ],
      [
        25,
        15
      ],
      [
        25,
        24
      ],
      [
        25,
        26
      ],
      [
        25,
        35
      ],
      [
        26,
        16
      ],
      [
        26,
        25
      ],
      [
        26,
        27
      ],
      [
        26,
        36
      ],
      [
        27,
        17
      ],
      [
        27,
        26
      ],
      [
        27,
        28
      ],
      [
        27,
        37
      ],
      [
        28,
        18
      ],
      [
        28,
        27
      ],
      [
        28,
        29
      ],
      [
        28,
        38
      ],
      [
        29,
        19
      ],
      [
        29,
        28
      ],
      [
        29,
        39
      ],
      [
        30,
        20
      ],
      [
        30,
        31
      ],
      [
        30,
        40
      ],
      [
        31,
        21
      ],
      [
        31,
        30
      ],
      [
        31,
        32
      ],
      [
        31,
        41
      ],
      [
        32,
        22
      ],
      [
        32,
        31
      ],
      [
        32,
        33
      ],
      [
        32,
        42
      ],
      [
        33,
        23
      ],
      [
        33,
        32
      ],
      [
        33,
        34
      ],
      [
        33,
        43
      ],
      [
        34,
        24
      ],
      [
        34,
        33
      ],
      [
        34,
        35
      ],
      [
        34,
        44
      ],
      [
        35,
        25
      ],
      [
        35,
        34
      ],
      [
        35,
        36
      ],
      [
        35,
        45
      ],
      [
        36,
        26
      ],
      [
        36,
        35
      ],
      [
        36,
        37
      ],
      [
        36,
        46
      ],
      [
        37,
        27
      ],
      [
        37,
        36
      ],
      [
        37,
        38
      ],
      [
        37,
        47
      ],
      [
        38,
        28
      ],
      [
        38,
        37
      ],
      [
        38,
        39
      ],
      [
        38,
        48
      ],
      [
        39,
        29
      ],
      [
        39,
        38
      ],
      [
        39,
        49
      ],
      [
        40,
        30
      ],
      [
        40,
        41
      ],
      [
        40,
        50
      ],
      [
        41,
        31
      ],
      [
        41,
        40
      ],
      [
        41,
        42
      ],
      [
        41,
        51
      ],
      [
        42,
        32
      ],
      [
        42,
        41
      ],
      [
        42,
        43
      ],
      [
        42,
        52
      ],
      [
        43,
        33
      ],
      [
        43,
        42
      ],
      [
        43,
        44
      ],
      [
        43,
        53
      ],
      [
        44,
        34
      ],
      [
        44,
        43
      ],
      [
        44,
        45
      ],
      [
        44,
        54
      ],
      [
        45,
        35
      ],
      [
        45,
        44
      ],
      [
        45,
        46
      ],
      [
        45,
        55
      ],
      [
        46,
        36
      ],
      [
        46,
        45
      ],
      [
        46,
        47
      ],
      [
        46,
        56
      ],
      [
        47,
        37
      ],
      [
        47,
        46
      ],
      [
        47,
        48
      ],
      [
        47,
        57
      ],
      [
        48,
        38
      ],
      [
        48,
        47
      ],
      [
        48,
        49
      ],
      [
        48,
        58
      ],
      [
        49,
        39
      ],
      [
        49,
        48
      ],
      [
        49,
        59
      ],
      [
        50,
        40
      ],
      [
        50,
        51
      ],
      [
        50,
        60
      ],
      [
        51,
        41
      ],
      [
        51,
        50
      ],
      [
        51,
        52
      ],
      [
        51,
        61
      ],
      [
        52,
        42
      ],
      [
        52,
        51
      ],
      [
        52,
        53
      ],
      [
        52,
        62
      ],
      [
        53,
        43
      ],
      [
        53,
        52
      ],
      [
        53,
        54
      ],
      [
        53,
        63
      ],
      [
        54,
        44
      ],
      [
        54,
        53
      ],
      [
        54,
        55
      ],
      [
        54,
        64
      ],
      [
        55,
        45
      ],
      [
        55,
        54
      ],
      [
        55,
        56
      ],
      [
        55,
        65
      ],
      [
        56,
        46
      ],
      [
        56,
        55
      ],
      [
        56,
        57
      ],
      [
        56,
        66
      ],
      [
        57,
        47
      ],
      [
        57,
        56
      ],
      [
        57,
        58
      ],
      [
        57,
        67
      ],
      [
        58,
        48
      ],
      [
        58,
        57
      ],
      [
        58,
        59
      ],
      [
        58,
        68
      ],
      [
        59,
        49
      ],
      [
        59,
        58
      ],
      [
        59,
        69
      ],
      [
        60,
        50
      ],
      [
        60,
        61
      ],
      [
        60,
        70
      ],
      [
        61,
        51
      ],
      [
        61,
        60
      ],
      [
        61,
        62
      ],
      [
        61,
        71
      ],
      [
        62,
        52
      ],
      [
        62,
        61
      ],
      [
        62,
        63
      ],
      [
        62,
        72
      ],
      [
        63,
        53
      ],
      [
        63,
        62
      ],
      [
        63,
        64
      ],
      [
        63,
        73
      ],
      [
        64,
        54
      ],
      [
        64,
        63
      ],
      [
        64,
        65
      ],
      [
        64,
        74
      ],
      [
        65,
        55
      ],
      [
        65,
        64
      ],
      [
        65,
        66
      ],
      [
        65,
        75
      ],
      [
        66,
        56
      ],
      [
        66,
        65
      ],
      [
        66,
        67
      ],
      [
        66,
        76
      ],
      [
        67,
        57
      ],
      [
        67,
        66
      ],
      [
        67,
        68
      ],
      [
        67,
        77
      ],
      [
        68,
        58
      ],
      [
        68,
        67
      ],
      [
        68,
        69
      ],
      [
        68,
        78
      ],
      [
        69,
        59
      ],
      [
        69,
        68
      ],
      [
        69,
        79
      ],
      [
        70,
        60
      ],
      [
        70,
        71
      ],
      [
        70,
        80
      ],
      [
        71,
        61
      ],
      [
        71,
        70
      ],
      [
        71,
        72
      ],
      [
        71,
        81
      ],
      [
        72,
        62
      ],
      [
        72,
        71
      ],
      [
        72,
        73
      ],
      [
        72,
        82
      ],
      [
        73,
        63
      ],
      [
        73,
        72
      ],
      [
        73,
        74
      ],
      [
        73,
        83
      ],
      [
        74,
        64
      ],
      [
        74,
        73
      ],
      [
        74,
        75
      ],
      [
        74,
        84
      ],
      [
        75,
        65
      ],
      [
        75,
        74
      ],
      [
        75,
        76
      ],
      [
        75,
        85
      ],
      [
        76,
        66
      ],
      [
        76,
        75
      ],
      [
        76,
        77
      ],
      [
        76,
        86
      ],
      [
        77,
        67
      ],
      [
        77,
        76
      ],
      [
        77,
        78
      ],
      [
        77,
        87
      ],
      [
        78,
        68
      ],
      [
        78,
        77
      ],
      [
        78,
        79
      ],
      [
        78,
        88
      ],
      [
        79,
        69
      ],
      [
        79,
        78
      ],
      [
        79,
        89
      ],
      [
        80,
        70
      ],
      [
        80,
        81
      ],
      [
        80,
        90
      ],
      [
        81,
        71
      ],
      [
        81,
        80
      ],
      [
        81,
        82
      ],
      [
        81,
        91
      ],
      [
        82,
        72
      ],
      [
        82,
        81
      ],
      [
        82,
        83
      ],
      [
        82,
        92
      ],
      [
        83,
        73
      ],
      [
        83,
        82
      ],
      [
        83,
        84
      ],
      [
        83,
        93
      ],
      [
        84,
        74
      ],
      [
        84,
        83
      ],
      [
        84,
        85
      ],
      [
        84,
        94
      ],
      [
        85,
        75
      ],
      [
        85,
        84
      ],
      [
        85,
        86
      ],
      [
        85,
        95
      ],
      [
        86,
        76
      ],
      [
        86,
        85
      ],
      [
        86,
        87
      ],
      [
        86,
        96
      ],
      [
        87,
        77
      ],
      [
        87,
        86
      ],
      [
        87,
        88
      ],
      [
        87,
        97
      ],
      [
        88,
        78
      ],
      [
        88,
        87
      ],
      [
        88,
        89
      ],
      [
        88,
        98
      ],
      [
        89,
        79
      ],
      [
        89,
        88
      ],
      [
        89,
        99
      ],
      [
        90,
        80
      ],
      [
        90,
        91
      ],
      [
        90,
        100
      ],
      [
        91,
        81
      ],
      [
        91,
        90
      ],
      [
        91,
        92
      ],
      [
        91,
        101
      ],
      [
        92,
        82
      ],
      [
        92,
        91
      ],
      [
        92,
        93
      ],
      [
        92,
        102
      ],
      [
        93,
        83
      ],
      [
        93,
        92
      ],
      [
        93,
        94
      ],
      [
        93,
        103
      ],
      [
        94,
        84
      ],
      [
        94,
        93
      ],
      [
        94,
        95
      ],
      [
        94,
        104
      ],
      [
        95,
        85
      ],
      [
        95,
        94
      ],
      [
        95,
        96
      ],
      [
        95,
        105
      ],
      [
        96,
        86
      ],
      [
        96,
        95
      ],
      [
        96,
        97
      ],
      [
        96,
        106
      ],
      [
        97,
        87
      ],
      [
        97,
        96
      ],
      [
        97,
        98
      ],
      [
        97,
        107
      ],
      [
        98,
        88
      ],
      [
        98,
        97
      ],
      [
        98,
        99
      ],
      [
        98,
        108
      ],
      [
        99,
        89
      ],
      [
        99,
        98
      ],
      [
        99,
        109
      ],
      [
        100,
        90
      ],
      [
        100,
        101
      ],
      [
        100,
        110
      ],
      [
        101,
        91
      ],
      [
        101,
        100
      ],
      [
        101,
        102
      ],
      [
        101,
        111
      ],
      [
        102,
        92
      ],
      [
        102,
        101
      ],
      [
        102,
        103
      ],
      [
        102,
        112
      ],
      [
        103,
        93
      ],
      [
        103,
        102
      ],
      [
        103,
        104
      ],
      [
        103,
        113
      ],
      [
        104,
        94
      ],
      [
        104,
        103
      ],
      [
        104,
        105
      ],
      [
        104,
        114
      ],
      [
        105,
        95
      ],
      [
        105,
        104
      ],
      [
        105,
        106
      ],
      [
        105,
        115
      ],
      [
        106,
        96
      ],
      [
        106,
        105
      ],
      [
        106,
        107
      ],
      [
        106,
        116
      ],
      [
        107,
        97
      ],
      [
        107,
        106
      ],
      [
        107,
        108
      ],
      [
        107,
        117
      ],
      [
        108,
        98
      ],
      [
        108,
        107
      ],
      [
        108,
        109
      ],
      [
        108,
        118
      ],
      [
        109,
        99
      ],
      [
        109,
        108
      ],
      [
        109,
        119
      ],
      [
        110,
        100
      ],
      [
        110,
        111
      ],
      [
        111,
        101
      ],
      [
        111,
        110
      ],
      [
        111,
        112
      ],
      [
        112,
        102
      ],
      [
        112,
        111
      ],
      [
        112,
        113
      ],
      [
        113,
        103
      ],
      [
        113,
        112
      ],
      [
        113,
        114
      ],
      [
        114,
        104
      ],
      [
        114,
        113
      ],
      [
        114,
        115
      ],
      [
        115,
        105
      ],
      [
        115,
        114
      ],
      [
        115,
        116
      ],
      [
        116,
        106
      ],
      [
        116,
        115
      ],
      [
        116,
        117
      ],
      [
        117,
        107
      ],
      [
        117,
        116
      ],
      [
        117,
        118
      ],
      [
        118,
        108
      ],
      [
        118,
        117
      ],
      [
        118,
        119
      ],
      [
        119,
        109
      ],
      [
        119,
        118
      ]
    ],
    "credits_required": true,
    "default_rep_delay": 4000.0,
    "description": "120 qubit device",
    "discriminators": null,
    "dt": 4.0,
    "dtm": 4.0,
    "dynamic_reprate_enabled": true,
    "gates": [
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "id",
        "parameters": [],
        "qasm_def": "gate id q { U(0, 0, 0) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "rz",
        "parameters": [
          "theta"
        ],
        "qasm_def": "gate rz(theta) q { U(0, 0, theta) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "sx",
        "parameters": [],
        "qasm_def": "gate sx q { U(pi/2, 3*pi/2, pi/2) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "x",
        "parameters": [],
        "qasm_def": "gate x q { U(pi, 0, pi) q; }"
      },
      {
        "coupling_map": [
          [
            0,
            1
          ],
          [
            0,
            10
          ],
          [
            1,
            0
          ],
          [
            1,
            2
          ],
          [
            1,
            11
          ],
          [
            2,
            1
          ],
          [
            2,
            3
          ],
          [
            2,
            12
          ],
          [
            3,
            2
          ],
          [
            3,
            4
          ],
          [
            3,
            13
          ],
          [
            4,
            3
          ],
          [
            4,
            5
          ],
          [
            4,
            14
          ],
          [
            5,
            4
          ],
          [
            5,
            6
          ],
          [
            5,
            15
          ],
          [
            6,
            5
          ],
          [
            6,
            7
          ],
          [
            6,
            16
          ],
          [
            7,
            6
          ],
          [
            7,
            8
          ],
          [
            7,
            17
          ],
          [
            8,
            7
          ],
          [
            8,
            9
          ],
          [
            8,
            18
          ],
          [
            9,
            8
          ],
          [
            9,
            19
          ],
          [
            10,
            0
          ],
          [
            10,
            11
          ],
          [
            10,
            20
          ],
          [
            11,
            1
          ],
          [
            11,
            10
          ],
          [
            11,
            12
          ],
          [
            11,
            21
          ],
          [
            12,
            2
          ],
          [
            12,
            11
          ],
          [
            12,
            13
          ],
          [
            12,
            22
          ],
          [
            13,
            3
          ],
          [
            13,
            12
          ],
          [
            13,
            14
          ],
          [
            13,
            23
          ],
          [
            14,
            4
          ],
          [
            14,
            13
          ],
          [
            14,
            15
          ],
          [
            14,
            24
          ],
          [
            15,
            5
          ],
          [
            15,
            14
          ],
          [
            15,
            16
          ],
          [
            15,
            25
          ],
          [
            16,
            6
          ],
          [
            16,
            15
          ],
          [
            16,
            17
          ],
          [
            16,
            26
          ],
          [
            17,
            7
          ],
          [
            17,
            16
          ],
          [
            17,
            18
          ],
          [
            17,
            27
          ],
          [
            18,
            8
          ],
          [
            18,
            17
          ],
          [
            18,
            19
          ],
          [
            18,
            28
          ],
          [
            19,
            9
          ],
          [
            19,
            18
          ],
          [
            19,
            29
          ],
          [
            20,
            10
          ],
          [
            20,
            21
          ],
          [
            20,
            30
          ],
          [
            21,
            11
          ],
          [
            21,
            20
          ],
          [
            21,
            22
          ],
          [
            21,
            31
          ],
          [
            22,
            12
          ],
          [
            22,
            21
          ],
          [
            22,
            23
          ],
          [
            22,
            32
          ],
          [
            23,
            13
          ],
          [
            23,
            22
          ],
          [
            23,
            24
          ],
          [
            23,
            33
          ],
          [
            24,
            14
          ],
          [
            24,
            23
          ],
          [
            24,
            25
          ],
          [
            24,
            34
          ],
          [
            25,
            15
          ],
          [
            25,
            24
          ],
          [
            25,
            26
          ],
          [
            25,
            35
          ],
          [
            26,
            16
          ],
          [
            26,
            25
          ],
          [
            26,
            27
          ],
          [
            26,
            36
          ],
          [
            27,
            17
          ],
          [
            27,
            26
          ],
          [
            27,
            28
          ],
          [
            27,
            37
          ],
          [
            28,
            18
          ],
          [
            28,
            27
          ],
          [
            28,
            29
          ],
          [
            28,
            38
          ],
          [
            29,
            19
          ],
          [
            29,
            28
          ],
          [
            29,
            39
          ],
          [
            30,
            20
          ],
          [
            30,
            31
          ],
          [
            30,
            40
          ],
          [
            31,
            21
          ],
          [
            31,
            30
          ],
          [
            31,
            32
          ],
          [
            31,
            41
          ],
          [
            32,
            22
          ],
          [
            32,
            31
          ],
          [
            32,
            33
          ],
          [
            32,
            42
          ],
          [
            33,
            23
          ],
          [
            33,
            32
          ],
          [
            33,
            34
          ],
          [
            33,
            43
          ],
          [
            34,
            24
          ],
          [
            34,
            33
          ],
          [
            34,
            35
          ],
          [
            34,
            44
          ],
          [
            35,
            25
          ],
          [
            35,
            34
          ],
          [
            35,
            36
          ],
          [
            35,
            45
          ],
          [
            36,
            26
          ],
          [
            36,
            35
          ],
          [
            36,
            37
          ],
          [
            36,
            46
          ],
          [
            37,
            27
          ],
          [
            37,
            36
          ],
          [
            37,
            38
          ],
          [
            37,
            47
          ],
          [
            38,
            28
          ],
          [
            38,
            37
          ],
          [
            38,
            39
          ],
          [
            38,
            48
          ],
          [
            39,
            29
          ],
          [
            39,
            38
          ],
          [
            39,
            49
          ],
          [
            40,
            30
          ],
          [
            40,
            41
          ],
          [
            40,
            50
          ],
          [
            41,
            31
          ],
          [
            41,
            40
          ],
          [
            41,
            42
          ],
          [
            41,
            51
          ],
          [
            42,
            32
          ],
          [
            42,
            41
          ],
          [
            42,
            43
          ],
          [
            42,
            52
          ],
          [
            43,
            33
          ],
          [
            43,
            42
          ],
          [
            43,
            44
          ],
          [
            43,
            53
          ],
          [
            44,
            34
          ],
          [
            44,
            43
          ],
          [
            44,
            45
          ],
          [
            44,
            54
          ],
          [
            45,
            35
          ],
          [
            45,
            44
          ],
          [
            45,
            46
          ],
          [
            45,
            55
          ],
          [
            46,
            36
          ],
          [
            46,
            45
          ],
          [
            46,
            47
          ],
          [
            46,
            56
          ],
          [
            47,
            37
          ],
          [
            47,
            46
          ],
          [
            47,
            48
          ],
          [
            47,
            57
          ],
          [
            48,
            38
          ],
          [
            48,
            47
          ],
          [
            48,
            49
          ],
          [
            48,
            58
          ],
          [
            49,
            39
          ],
          [
            49,
            48
          ],
          [
            49,
            59
          ],
          [
            50,
            40
          ],
          [
            50,
            51
          ],
          [
            50,
            60
          ],
          [
            51,
            41
          ],
          [
            51,
            50
          ],
          [
            51,
            52
          ],
          [
            51,
            61
          ],
          [
            52,
            42
          ],
          [
            52,
            51
          ],
          [
            52,
            53
          ],
          [
            52,
            62
          ],
          [
            53,
            43
          ],
          [
            53,
            52
          ],
          [
            53,
            54
          ],
          [
            53,
            63
          ],
          [
            54,
            44
          ],
          [
            54,
            53
          ],
          [
            54,
            55
          ],
          [
            54,
            64
          ],
          [
            55,
            45
          ],
          [
            55,
            54
          ],
          [
            55,
            56
          ],
          [
            55,
            65
          ],
          [
            56,
            46
          ],
          [
            56,
            55
          ],
          [
            56,
            57
          ],
          [
            56,
            66
          ],
          [
            57,
            47
          ],
          [
            57,
            56
          ],
          [
            57,
            58
          ],
          [
            57,
            67
          ],
          [
            58,
            48
          ],
          [
            58,
            57
          ],
          [
            58,
            59
          ],
          [
            58,
            68
          ],
          [
            59,
            49
          ],
          [
            59,
            58
          ],
          [
            59,
            69
          ],
          [
            60,
            50
          ],
          [
            60,
            61
          ],
          [
            60,
            70
          ],
          [
            61,
            51
          ],
          [
            61,
            60
          ],
          [
            61,
            62
          ],
          [
            61,
            71
          ],
          [
            62,
            52
          ],
          [
            62,
            61
          ],
          [
            62,
            63
          ],
          [
            62,
            72
          ],
          [
            63,
            53
          ],
          [
            63,
            62
          ],
          [
            63,
            64
          ],
          [
            63,
            73
          ],
          [
            64,
            54
          ],
          [
            64,
            63
          ],
          [
            64,
            65
          ],
          [
            64,
            74
          ],
          [
            65,
            55
          ],
          [
            65,
            64
          ],
          [
            65,
            66
          ],
          [
            65,
            75
          ],
          [
            66,
            56
          ],
          [
            66,
            65
          ],
          [
            66,
            67
          ],
          [
            66,
            76
          ],
          [
            67,
            57
          ],
          [
            67,
            66
          ],
          [
            67,
            68
          ],
          [
            67,
            77
          ],
          [
            68,
            58
          ],
          [
            68,
            67
          ],
          [
            68,
            69
          ],
          [
            68,
            78
          ],
          [
            69,
            59
          ],
          [
            69,
            68
          ],
          [
            69,
            79
          ],
          [
            70,
            60
          ],
          [
            70,
            71
          ],
          [
            70,
            80
          ],
          [
            71,
            61
          ],
          [
            71,
            70
          ],
          [
            71,
            72
          ],
          [
            71,
            81
          ],
          [
            72,
            62
          ],
          [
            72,
            71
          ],
          [
            72,
            73
          ],
          [
            72,
            82
          ],
          [
            73,
            63
          ],
          [
            73,
            72
          ],
          [
            73,
            74
          ],
          [
            73,
            83
          ],
          [
            74,
            64
          ],
          [
            74,
            73
          ],
          [
            74,
            75
          ],
          [
            74,
            84
          ],
          [
            75,
            65
          ],
          [
            75,
            74
          ],
          [
            75,
            76
          ],
          [
            75,
            85
          ],
          [
            76,
            66
          ],
          [
            76,
            75
          ],
          [
            76,
            77
          ],
          [
            76,
            86
          ],
          [
            77,
            67
          ],
          [
            77,
            76
          ],
          [
            77,
            78
          ],
          [
            77,
            87
          ],
          [
            78,
            68
          ],
          [
            78,
            77
          ],
          [
            78,
            79
          ],
          [
            78,
            88
          ],
          [
            79,
            69
          ],
          [
            79,
            78
          ],
          [
            79,
            89
          ],
          [
            80,
            70
          ],
          [
            80,
            81
          ],
          [
            80,
            90
          ],
          [
            81,
            71
          ],
          [
            81,
            80
          ],
          [
            81,
            82
          ],
          [
            81,
            91
          ],
          [
            82,
            72
          ],
          [
            82,
            81
          ],
          [
            82,
            83
          ],
          [
            82,
            92
          ],
          [
            83,
            73
          ],
          [
            83,
            82
          ],
          [
            83,
            84
          ],
          [
            83,
            93
          ],
          [
            84,
            74
          ],
          [
            84,
            83
          ],
          [
            84,
            85
          ],
          [
            84,
            94
          ],
          [
            85,
            75
          ],
          [
            85,
            84
          ],
          [
            85,
            86
          ],
          [
            85,
            95
          ],
          [
            86,
            76
          ],
          [
            86,
            85
          ],
          [
            86,
            87
          ],
          [
            86,
            96
          ],
          [
            87,
            77
          ],
          [
            87,
            86
          ],
          [
            87,
            88
          ],
          [
            87,
            97
          ],
          [
            88,
            78
          ],
          [
            88,
            87
          ],
          [
            88,
            89
          ],
          [
            88,
            98
          ],
          [
            89,
            79
          ],
          [
            89,
            88
          ],
          [
            89,
            99
          ],
          [
            90,
            80
          ],
          [
            90,
            91
          ],
          [
            90,
            100
          ],
          [
            91,
            81
          ],
          [
            91,
            90
          ],
          [
            91,
            92
          ],
          [
            91,
            101
          ],
          [
            92,
            82
          ],
          [
            92,
            91
          ],
          [
            92,
            93
          ],
          [
            92,
            102
          ],
          [
            93,
            83
          ],
          [
            93,
            92
          ],
          [
            93,
            94
          ],
          [
            93,
            103
          ],
          [
            94,
            84
          ],
          [
            94,
            93
          ],
          [
            94,
            95
          ],
          [
            94,
            104
          ],
          [
            95,
            85
          ],
          [
            95,
            94
          ],
          [
            95,
            96
          ],
          [
            95,
            105
          ],
          [
            96,
            86
          ],
          [
            96,
            95
          ],
          [
            96,
            97
          ],
          [
            96,
            106
          ],
          [
            97,
            87
          ],
          [
            97,
            96
          ],
          [
            97,
            98
          ],
          [
            97,
            107
          ],
          [
            98,
            88
          ],
          [
            98,
            97
          ],
          [
            98,
            99
          ],
          [
            98,
            108
          ],
          [
            99,
            89
          ],
          [
            99,
            98
          ],
          [
            99,
            109
          ],
          [
            100,
            90
          ],
          [
            100,
            101
          ],
          [
            100,
            110
          ],
          [
            101,
            91
          ],
          [
            101,
            100
          ],
          [
            101,
            102
          ],
          [
            101,
            111
          ],
          [
            102,
            92
          ],
          [
            102,
            101
          ],
          [
            102,
            103
          ],
          [
            102,
            112
          ],
          [
            103,
            93
          ],
          [
            103,
            102
          ],
          [
            103,
            104
          ],
          [
            103,
            113
          ],
          [
            104,
            94
          ],
          [
            104,
            103
          ],
          [
            104,
            105
          ],
          [
            104,
            114
          ],
          [
            105,
            95
          ],
          [
            105,
            104
          ],
          [
            105,
            106
          ],
          [
            105,
            115
          ],
          [
            106,
            96
          ],
          [
            106,
            105
          ],
          [
            106,
            107
          ],
          [
            106,
            116
          ],
          [
            107,
            97
          ],
          [
            107,
            106
          ],
          [
            107,
            108
          ],
          [
            107,
            117
          ],
          [
            108,
            98
          ],
          [
            108,
            107
          ],
          [
            108,
            109
          ],
          [
            108,
            118
          ],
          [
            109,
            99
          ],
          [
            109,
            108
          ],
          [
            109,
            119
          ],
          [
            110,
            100
          ],
          [
            110,
            111
          ],
          [
            111,
            101
          ],
          [
            111,
            110
          ],
          [
            111,
            112
          ],
          [
            112,
            102
          ],
          [
            112,
            111
          ],
          [
            112,
            113
          ],
          [
            113,
            103
          ],
          [
            113,
            112
          ],
          [
            113,
            114
          ],
          [
            114,
            104
          ],
          [
            114,
            113
          ],
          [
            114,
            115
          ],
          [
            115,
            105
          ],
          [
            115,
            114
          ],
          [
            115,
            116
          ],
          [
            116,
            106
          ],
          [
            116,
            115
          ],
          [
            116,
            117
          ],
          [
            117,
            107
          ],
          [
            117,
            116
          ],
          [
            117,
            118
          ],
          [
            118,
            108
          ],
          [
            118,
            117
          ],
          [
            118,
            119
          ],
          [
            119,
            109
          ],
          [
            119,
            118
          ]
        ],
        "name": "cz",
        "parameters": [],
        "qasm_def": "gate cz q0, q1 { CZ q0, q1; }"
      },
      {
        "name": "measure",
        "parameters": [],
        "qasm_def": null
      }
    ],
    "instruction_signatures": [],
    "local": false,
    "max_experiments": 75,
    "max_shots": 100000,
    "meas_kernels": null,
    "meas_levels": null,
    "meas_map": [
      [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        117,
        118,
        119
      ]
    ],
    "measure_esp_enabled": false,
    "memory": true,
    "multi_meas_enabled": true,
    "n_qubits": 120,
    "n_registers": 1,
    "online_date": "2025-12-01T05:00:00+00:00",
    "open_pulse": false,
    "parallel_compilation": true,
    "processor_type": {
      "family": "Nighthawk",
      "revision": "1"
    },
    "quantum_volume": null,
    "rep_delay_range": [
      1000.0,
      4000.0
    ],
    "sample_name": "family: Nighthawk, revision: 1",
    "simulator": false,
    "supported_features": [
      "dynamic_circuits",
      "parameters",
      "qobj",
      "qasm3"
    ],
    "supported_instructions": [
      "cz",
      "id",
      "delay",
      "measure",
      "rz",
      "sx",
      "x",
      "if_else"
    ],
    "timing_constraints": {
      "acquire_alignment": 1,
      "granularity": 1,
      "min_length": 2,
      "pulse_alignment": 1
    },
    "url": "None"
  },
  "backend_name": "ibm_miami",
  "backend_options": "Options(shots=4000, memory=False, meas_level=<MeasLevel.CLASSIFIED: 2>, meas_return=<MeasReturnType.AVERAGE: 'avg'>, memory_slots=None, memory_slot_size=100, rep_time=None, rep_delay=None, init_qubits=True, use_measure_esp=None, use_fractional_gates=False, noise_model=None, seed_simulator=None)",
  "backend_properties": {
    "backend_name": "ibm_miami",
    "backend_version": "1.0.2",
    "gates": [
      {
        "gate": "id",
        "name": "id0",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015877674636135164
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "id",
        "name": "id1",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022681078101318596
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "id",
        "name": "id2",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020483511215828345
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "id",
        "name": "id3",
        "parameters": [
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.208239984858015e-05
          },
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "id",
        "name": "id4",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010156689559948811
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "id",
        "name": "id5",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015587378287887742
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "id",
        "name": "id6",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016910259467683975
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "id",
        "name": "id7",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003303059802629479
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "id",
        "name": "id8",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023402572175368631
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "id",
        "name": "id9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "id",
        "name": "id10",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011282654868203466
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "id",
        "name": "id11",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001574447229898597
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "id",
        "name": "id12",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017817298627650989
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "id",
        "name": "id13",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001571611317927953
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "id",
        "name": "id14",
        "parameters": [
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024484178148632095
          },
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "id",
        "name": "id15",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018941739843352233
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "id",
        "name": "id16",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016718118684922416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "id",
        "name": "id17",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001500310932880174
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "id",
        "name": "id18",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020234115854806165
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "id",
        "name": "id19",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003142390933035819
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "id",
        "name": "id20",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018222682073280432
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "id",
        "name": "id21",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001836391283408156
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "id",
        "name": "id22",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029311744510142427
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "id",
        "name": "id23",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001269153230364375
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "id",
        "name": "id24",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024101776472357486
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "id",
        "name": "id25",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012830555387126152
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "id",
        "name": "id26",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002997843338812961
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "id",
        "name": "id27",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003084768084686515
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "id",
        "name": "id28",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045336109688249145
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "id",
        "name": "id29",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012223119805405958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "id",
        "name": "id30",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022431863543426008
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "id",
        "name": "id31",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.572226219060671e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "id",
        "name": "id32",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022256035110229826
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "id",
        "name": "id33",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000846600558040518
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "id",
        "name": "id34",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002277245401084684
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "id",
        "name": "id35",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014675268691552654
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "id",
        "name": "id36",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002551533886315624
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "id",
        "name": "id37",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032394949847149024
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "id",
        "name": "id38",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002057650972591277
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "id",
        "name": "id39",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001351888372170568
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "id",
        "name": "id40",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.908726024643613e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "id",
        "name": "id41",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018696187382591958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "id",
        "name": "id42",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003056196030657481
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "id",
        "name": "id43",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030618639322805966
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "id",
        "name": "id44",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022173128992449137
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "id",
        "name": "id45",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024983495886770306
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "id",
        "name": "id46",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002011868710501008
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "id",
        "name": "id47",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002926446716306455
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "id",
        "name": "id48",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035983777183137735
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "id",
        "name": "id49",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011148096690606659
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "id",
        "name": "id50",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014419760032170187
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "id",
        "name": "id51",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001805725737021652
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "id",
        "name": "id52",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023897549511420267
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "id",
        "name": "id53",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019207881617036896
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "id",
        "name": "id54",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028291711498457204
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "id",
        "name": "id55",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003302075767080476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "id",
        "name": "id56",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012228050560254508
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "id",
        "name": "id57",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002745669915703139
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "id",
        "name": "id58",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020002436283912046
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "id",
        "name": "id59",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016401192728892478
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "id",
        "name": "id60",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00251789345866668
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "id",
        "name": "id61",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014072927074747837
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "id",
        "name": "id62",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021403752519936757
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "id",
        "name": "id63",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003638697695859416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "id",
        "name": "id64",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021156110767259822
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "id",
        "name": "id65",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022332271220482842
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "id",
        "name": "id66",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030659440300563476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "id",
        "name": "id67",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001670024254893587
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "id",
        "name": "id68",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030666758168889675
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "id",
        "name": "id69",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015080577831043396
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "id",
        "name": "id70",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016473877215119424
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "id",
        "name": "id71",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022618020851153077
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "id",
        "name": "id72",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029550886766260945
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "id",
        "name": "id73",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001919394481294097
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "id",
        "name": "id74",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002979825402774926
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "id",
        "name": "id75",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028081188332837405
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "id",
        "name": "id76",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000474563971160079
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "id",
        "name": "id77",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012064705799043765
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "id",
        "name": "id78",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020773690700362567
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "id",
        "name": "id79",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027076681087863857
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "id",
        "name": "id80",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002844486849913046
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "id",
        "name": "id81",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013764630318124002
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "id",
        "name": "id82",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001894006693973963
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "id",
        "name": "id83",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019407356828950992
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "id",
        "name": "id84",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025921953558996413
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "id",
        "name": "id85",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040585027894147975
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "id",
        "name": "id86",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013739046930080553
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "id",
        "name": "id87",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017545036334799845
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "id",
        "name": "id88",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022808251661988685
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "id",
        "name": "id89",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002458252175158897
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "id",
        "name": "id90",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009096855243485699
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "id",
        "name": "id91",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029393649095669984
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "id",
        "name": "id92",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018691821512335858
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "id",
        "name": "id93",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006328863846210106
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "id",
        "name": "id94",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028737416747385815
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "id",
        "name": "id95",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002162578615474639
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "id",
        "name": "id96",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031372199758017096
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "id",
        "name": "id97",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037214460434842464
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "id",
        "name": "id98",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015907375484780766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "id",
        "name": "id99",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023681612219459384
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "id",
        "name": "id100",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001125673164857673
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "id",
        "name": "id101",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001099679436112132
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "id",
        "name": "id102",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00048177899410135465
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "id",
        "name": "id103",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001911762825439121
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "id",
        "name": "id104",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019135257703399377
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "id",
        "name": "id105",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001296953275726577
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "id",
        "name": "id106",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023613906762999634
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "id",
        "name": "id107",
        "parameters": [
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002610460205099902
          },
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "id",
        "name": "id108",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027368771719369457
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "id",
        "name": "id109",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001980860320828939
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "id",
        "name": "id110",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001359236902515766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "id",
        "name": "id111",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045200991567072605
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "id",
        "name": "id112",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001423320224387787
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "id",
        "name": "id113",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001725209463379237
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "id",
        "name": "id114",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158704942590653
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "id",
        "name": "id115",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022727093162853862
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "id",
        "name": "id116",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.87772942008117e-05
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "id",
        "name": "id117",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008249098707793105
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "id",
        "name": "id118",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024394718723120735
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "id",
        "name": "id119",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.793376097151311e-05
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rx",
        "name": "rx0",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015877674636135164
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rx",
        "name": "rx1",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022681078101318596
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rx",
        "name": "rx2",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020483511215828345
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rx",
        "name": "rx3",
        "parameters": [
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.208239984858015e-05
          },
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rx",
        "name": "rx4",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010156689559948811
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rx",
        "name": "rx5",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015587378287887742
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rx",
        "name": "rx6",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016910259467683975
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rx",
        "name": "rx7",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003303059802629479
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rx",
        "name": "rx8",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023402572175368631
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rx",
        "name": "rx9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rx",
        "name": "rx10",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011282654868203466
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rx",
        "name": "rx11",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001574447229898597
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rx",
        "name": "rx12",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017817298627650989
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rx",
        "name": "rx13",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001571611317927953
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rx",
        "name": "rx14",
        "parameters": [
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024484178148632095
          },
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rx",
        "name": "rx15",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018941739843352233
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rx",
        "name": "rx16",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016718118684922416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rx",
        "name": "rx17",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001500310932880174
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rx",
        "name": "rx18",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020234115854806165
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rx",
        "name": "rx19",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003142390933035819
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rx",
        "name": "rx20",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018222682073280432
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rx",
        "name": "rx21",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001836391283408156
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rx",
        "name": "rx22",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029311744510142427
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rx",
        "name": "rx23",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001269153230364375
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rx",
        "name": "rx24",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024101776472357486
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rx",
        "name": "rx25",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012830555387126152
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rx",
        "name": "rx26",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002997843338812961
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rx",
        "name": "rx27",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003084768084686515
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rx",
        "name": "rx28",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045336109688249145
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rx",
        "name": "rx29",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012223119805405958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rx",
        "name": "rx30",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022431863543426008
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rx",
        "name": "rx31",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.572226219060671e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rx",
        "name": "rx32",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022256035110229826
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rx",
        "name": "rx33",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000846600558040518
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rx",
        "name": "rx34",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002277245401084684
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rx",
        "name": "rx35",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014675268691552654
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rx",
        "name": "rx36",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002551533886315624
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rx",
        "name": "rx37",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032394949847149024
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rx",
        "name": "rx38",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002057650972591277
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rx",
        "name": "rx39",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001351888372170568
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rx",
        "name": "rx40",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.908726024643613e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rx",
        "name": "rx41",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018696187382591958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rx",
        "name": "rx42",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003056196030657481
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rx",
        "name": "rx43",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030618639322805966
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rx",
        "name": "rx44",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022173128992449137
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rx",
        "name": "rx45",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024983495886770306
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rx",
        "name": "rx46",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002011868710501008
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rx",
        "name": "rx47",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002926446716306455
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rx",
        "name": "rx48",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035983777183137735
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rx",
        "name": "rx49",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011148096690606659
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rx",
        "name": "rx50",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014419760032170187
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rx",
        "name": "rx51",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001805725737021652
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rx",
        "name": "rx52",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023897549511420267
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rx",
        "name": "rx53",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019207881617036896
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rx",
        "name": "rx54",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028291711498457204
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rx",
        "name": "rx55",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003302075767080476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rx",
        "name": "rx56",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012228050560254508
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rx",
        "name": "rx57",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002745669915703139
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rx",
        "name": "rx58",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020002436283912046
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rx",
        "name": "rx59",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016401192728892478
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rx",
        "name": "rx60",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00251789345866668
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rx",
        "name": "rx61",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014072927074747837
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rx",
        "name": "rx62",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021403752519936757
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rx",
        "name": "rx63",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003638697695859416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rx",
        "name": "rx64",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021156110767259822
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rx",
        "name": "rx65",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022332271220482842
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rx",
        "name": "rx66",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030659440300563476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rx",
        "name": "rx67",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001670024254893587
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rx",
        "name": "rx68",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030666758168889675
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rx",
        "name": "rx69",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015080577831043396
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rx",
        "name": "rx70",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016473877215119424
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rx",
        "name": "rx71",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022618020851153077
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rx",
        "name": "rx72",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029550886766260945
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rx",
        "name": "rx73",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001919394481294097
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rx",
        "name": "rx74",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002979825402774926
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rx",
        "name": "rx75",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028081188332837405
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rx",
        "name": "rx76",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000474563971160079
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rx",
        "name": "rx77",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012064705799043765
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rx",
        "name": "rx78",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020773690700362567
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rx",
        "name": "rx79",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027076681087863857
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rx",
        "name": "rx80",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002844486849913046
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rx",
        "name": "rx81",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013764630318124002
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rx",
        "name": "rx82",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001894006693973963
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rx",
        "name": "rx83",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019407356828950992
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rx",
        "name": "rx84",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025921953558996413
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rx",
        "name": "rx85",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040585027894147975
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rx",
        "name": "rx86",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013739046930080553
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rx",
        "name": "rx87",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017545036334799845
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rx",
        "name": "rx88",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022808251661988685
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rx",
        "name": "rx89",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002458252175158897
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rx",
        "name": "rx90",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009096855243485699
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rx",
        "name": "rx91",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029393649095669984
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rx",
        "name": "rx92",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018691821512335858
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rx",
        "name": "rx93",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006328863846210106
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rx",
        "name": "rx94",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028737416747385815
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rx",
        "name": "rx95",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002162578615474639
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rx",
        "name": "rx96",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031372199758017096
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rx",
        "name": "rx97",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037214460434842464
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rx",
        "name": "rx98",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015907375484780766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rx",
        "name": "rx99",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023681612219459384
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rx",
        "name": "rx100",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001125673164857673
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rx",
        "name": "rx101",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001099679436112132
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rx",
        "name": "rx102",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00048177899410135465
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rx",
        "name": "rx103",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001911762825439121
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rx",
        "name": "rx104",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019135257703399377
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rx",
        "name": "rx105",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001296953275726577
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rx",
        "name": "rx106",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023613906762999634
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rx",
        "name": "rx107",
        "parameters": [
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002610460205099902
          },
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rx",
        "name": "rx108",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027368771719369457
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rx",
        "name": "rx109",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001980860320828939
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rx",
        "name": "rx110",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001359236902515766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rx",
        "name": "rx111",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045200991567072605
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rx",
        "name": "rx112",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001423320224387787
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rx",
        "name": "rx113",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001725209463379237
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rx",
        "name": "rx114",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158704942590653
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rx",
        "name": "rx115",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022727093162853862
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rx",
        "name": "rx116",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.87772942008117e-05
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rx",
        "name": "rx117",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008249098707793105
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rx",
        "name": "rx118",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024394718723120735
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rx",
        "name": "rx119",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.793376097151311e-05
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rz",
        "name": "rz0",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rz",
        "name": "rz1",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rz",
        "name": "rz2",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rz",
        "name": "rz3",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rz",
        "name": "rz4",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rz",
        "name": "rz5",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rz",
        "name": "rz6",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rz",
        "name": "rz7",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rz",
        "name": "rz8",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rz",
        "name": "rz9",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rz",
        "name": "rz10",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rz",
        "name": "rz11",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rz",
        "name": "rz12",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rz",
        "name": "rz13",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rz",
        "name": "rz14",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rz",
        "name": "rz15",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rz",
        "name": "rz16",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rz",
        "name": "rz17",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rz",
        "name": "rz18",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rz",
        "name": "rz19",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rz",
        "name": "rz20",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rz",
        "name": "rz21",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rz",
        "name": "rz22",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rz",
        "name": "rz23",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rz",
        "name": "rz24",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rz",
        "name": "rz25",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rz",
        "name": "rz26",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rz",
        "name": "rz27",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rz",
        "name": "rz28",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rz",
        "name": "rz29",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rz",
        "name": "rz30",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rz",
        "name": "rz31",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rz",
        "name": "rz32",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rz",
        "name": "rz33",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rz",
        "name": "rz34",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rz",
        "name": "rz35",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rz",
        "name": "rz36",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rz",
        "name": "rz37",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rz",
        "name": "rz38",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rz",
        "name": "rz39",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rz",
        "name": "rz40",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rz",
        "name": "rz41",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rz",
        "name": "rz42",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rz",
        "name": "rz43",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rz",
        "name": "rz44",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rz",
        "name": "rz45",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rz",
        "name": "rz46",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rz",
        "name": "rz47",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rz",
        "name": "rz48",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rz",
        "name": "rz49",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rz",
        "name": "rz50",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rz",
        "name": "rz51",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rz",
        "name": "rz52",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rz",
        "name": "rz53",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rz",
        "name": "rz54",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rz",
        "name": "rz55",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rz",
        "name": "rz56",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rz",
        "name": "rz57",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rz",
        "name": "rz58",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rz",
        "name": "rz59",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rz",
        "name": "rz60",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rz",
        "name": "rz61",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rz",
        "name": "rz62",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rz",
        "name": "rz63",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rz",
        "name": "rz64",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rz",
        "name": "rz65",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rz",
        "name": "rz66",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rz",
        "name": "rz67",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rz",
        "name": "rz68",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rz",
        "name": "rz69",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rz",
        "name": "rz70",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rz",
        "name": "rz71",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rz",
        "name": "rz72",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rz",
        "name": "rz73",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rz",
        "name": "rz74",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rz",
        "name": "rz75",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rz",
        "name": "rz76",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rz",
        "name": "rz77",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rz",
        "name": "rz78",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rz",
        "name": "rz79",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rz",
        "name": "rz80",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rz",
        "name": "rz81",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rz",
        "name": "rz82",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rz",
        "name": "rz83",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rz",
        "name": "rz84",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rz",
        "name": "rz85",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rz",
        "name": "rz86",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rz",
        "name": "rz87",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rz",
        "name": "rz88",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rz",
        "name": "rz89",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rz",
        "name": "rz90",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rz",
        "name": "rz91",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rz",
        "name": "rz92",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rz",
        "name": "rz93",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rz",
        "name": "rz94",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rz",
        "name": "rz95",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rz",
        "name": "rz96",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rz",
        "name": "rz97",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rz",
        "name": "rz98",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rz",
        "name": "rz99",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rz",
        "name": "rz100",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rz",
        "name": "rz101",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rz",
        "name": "rz102",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rz",
        "name": "rz103",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rz",
        "name": "rz104",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rz",
        "name": "rz105",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rz",
        "name": "rz106",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rz",
        "name": "rz107",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rz",
        "name": "rz108",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rz",
        "name": "rz109",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rz",
        "name": "rz110",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rz",
        "name": "rz111",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rz",
        "name": "rz112",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rz",
        "name": "rz113",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rz",
        "name": "rz114",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rz",
        "name": "rz115",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rz",
        "name": "rz116",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rz",
        "name": "rz117",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rz",
        "name": "rz118",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rz",
        "name": "rz119",
        "parameters": [
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "sx",
        "name": "sx0",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015877674636135164
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "sx",
        "name": "sx1",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022681078101318596
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "sx",
        "name": "sx2",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020483511215828345
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "sx",
        "name": "sx3",
        "parameters": [
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.208239984858015e-05
          },
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "sx",
        "name": "sx4",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010156689559948811
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "sx",
        "name": "sx5",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015587378287887742
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "sx",
        "name": "sx6",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016910259467683975
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "sx",
        "name": "sx7",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003303059802629479
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "sx",
        "name": "sx8",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023402572175368631
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "sx",
        "name": "sx9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "sx",
        "name": "sx10",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011282654868203466
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "sx",
        "name": "sx11",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001574447229898597
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "sx",
        "name": "sx12",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017817298627650989
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "sx",
        "name": "sx13",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001571611317927953
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "sx",
        "name": "sx14",
        "parameters": [
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024484178148632095
          },
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "sx",
        "name": "sx15",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018941739843352233
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "sx",
        "name": "sx16",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016718118684922416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "sx",
        "name": "sx17",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001500310932880174
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "sx",
        "name": "sx18",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020234115854806165
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "sx",
        "name": "sx19",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003142390933035819
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "sx",
        "name": "sx20",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018222682073280432
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "sx",
        "name": "sx21",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001836391283408156
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "sx",
        "name": "sx22",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029311744510142427
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "sx",
        "name": "sx23",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001269153230364375
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "sx",
        "name": "sx24",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024101776472357486
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "sx",
        "name": "sx25",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012830555387126152
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "sx",
        "name": "sx26",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002997843338812961
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "sx",
        "name": "sx27",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003084768084686515
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "sx",
        "name": "sx28",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045336109688249145
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "sx",
        "name": "sx29",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012223119805405958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "sx",
        "name": "sx30",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022431863543426008
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "sx",
        "name": "sx31",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.572226219060671e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "sx",
        "name": "sx32",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022256035110229826
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "sx",
        "name": "sx33",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000846600558040518
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "sx",
        "name": "sx34",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002277245401084684
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "sx",
        "name": "sx35",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014675268691552654
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "sx",
        "name": "sx36",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002551533886315624
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "sx",
        "name": "sx37",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032394949847149024
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "sx",
        "name": "sx38",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002057650972591277
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "sx",
        "name": "sx39",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001351888372170568
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "sx",
        "name": "sx40",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.908726024643613e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "sx",
        "name": "sx41",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018696187382591958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "sx",
        "name": "sx42",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003056196030657481
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "sx",
        "name": "sx43",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030618639322805966
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "sx",
        "name": "sx44",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022173128992449137
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "sx",
        "name": "sx45",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024983495886770306
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "sx",
        "name": "sx46",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002011868710501008
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "sx",
        "name": "sx47",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002926446716306455
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "sx",
        "name": "sx48",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035983777183137735
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "sx",
        "name": "sx49",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011148096690606659
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "sx",
        "name": "sx50",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014419760032170187
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "sx",
        "name": "sx51",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001805725737021652
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "sx",
        "name": "sx52",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023897549511420267
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "sx",
        "name": "sx53",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019207881617036896
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "sx",
        "name": "sx54",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028291711498457204
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "sx",
        "name": "sx55",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003302075767080476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "sx",
        "name": "sx56",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012228050560254508
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "sx",
        "name": "sx57",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002745669915703139
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "sx",
        "name": "sx58",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020002436283912046
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "sx",
        "name": "sx59",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016401192728892478
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "sx",
        "name": "sx60",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00251789345866668
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "sx",
        "name": "sx61",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014072927074747837
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "sx",
        "name": "sx62",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021403752519936757
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "sx",
        "name": "sx63",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003638697695859416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "sx",
        "name": "sx64",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021156110767259822
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "sx",
        "name": "sx65",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022332271220482842
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "sx",
        "name": "sx66",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030659440300563476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "sx",
        "name": "sx67",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001670024254893587
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "sx",
        "name": "sx68",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030666758168889675
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "sx",
        "name": "sx69",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015080577831043396
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "sx",
        "name": "sx70",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016473877215119424
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "sx",
        "name": "sx71",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022618020851153077
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "sx",
        "name": "sx72",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029550886766260945
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "sx",
        "name": "sx73",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001919394481294097
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "sx",
        "name": "sx74",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002979825402774926
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "sx",
        "name": "sx75",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028081188332837405
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "sx",
        "name": "sx76",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000474563971160079
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "sx",
        "name": "sx77",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012064705799043765
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "sx",
        "name": "sx78",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020773690700362567
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "sx",
        "name": "sx79",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027076681087863857
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "sx",
        "name": "sx80",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002844486849913046
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "sx",
        "name": "sx81",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013764630318124002
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "sx",
        "name": "sx82",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001894006693973963
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "sx",
        "name": "sx83",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019407356828950992
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "sx",
        "name": "sx84",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025921953558996413
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "sx",
        "name": "sx85",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040585027894147975
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "sx",
        "name": "sx86",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013739046930080553
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "sx",
        "name": "sx87",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017545036334799845
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "sx",
        "name": "sx88",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022808251661988685
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "sx",
        "name": "sx89",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002458252175158897
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "sx",
        "name": "sx90",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009096855243485699
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "sx",
        "name": "sx91",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029393649095669984
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "sx",
        "name": "sx92",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018691821512335858
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "sx",
        "name": "sx93",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006328863846210106
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "sx",
        "name": "sx94",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028737416747385815
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "sx",
        "name": "sx95",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002162578615474639
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "sx",
        "name": "sx96",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031372199758017096
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "sx",
        "name": "sx97",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037214460434842464
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "sx",
        "name": "sx98",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015907375484780766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "sx",
        "name": "sx99",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023681612219459384
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "sx",
        "name": "sx100",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001125673164857673
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "sx",
        "name": "sx101",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001099679436112132
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "sx",
        "name": "sx102",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00048177899410135465
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "sx",
        "name": "sx103",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001911762825439121
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "sx",
        "name": "sx104",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019135257703399377
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "sx",
        "name": "sx105",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001296953275726577
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "sx",
        "name": "sx106",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023613906762999634
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "sx",
        "name": "sx107",
        "parameters": [
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002610460205099902
          },
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "sx",
        "name": "sx108",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027368771719369457
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "sx",
        "name": "sx109",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001980860320828939
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "sx",
        "name": "sx110",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001359236902515766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "sx",
        "name": "sx111",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045200991567072605
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "sx",
        "name": "sx112",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001423320224387787
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "sx",
        "name": "sx113",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001725209463379237
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "sx",
        "name": "sx114",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158704942590653
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "sx",
        "name": "sx115",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022727093162853862
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "sx",
        "name": "sx116",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.87772942008117e-05
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "sx",
        "name": "sx117",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008249098707793105
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "sx",
        "name": "sx118",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024394718723120735
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "sx",
        "name": "sx119",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.793376097151311e-05
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "x",
        "name": "x0",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015877674636135164
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "x",
        "name": "x1",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022681078101318596
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "x",
        "name": "x2",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020483511215828345
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "x",
        "name": "x3",
        "parameters": [
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.208239984858015e-05
          },
          {
            "date": "2026-01-18T15:00:33-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "x",
        "name": "x4",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010156689559948811
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "x",
        "name": "x5",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015587378287887742
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "x",
        "name": "x6",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016910259467683975
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "x",
        "name": "x7",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003303059802629479
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "x",
        "name": "x8",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023402572175368631
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "x",
        "name": "x9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "x",
        "name": "x10",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011282654868203466
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "x",
        "name": "x11",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001574447229898597
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "x",
        "name": "x12",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017817298627650989
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "x",
        "name": "x13",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001571611317927953
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "x",
        "name": "x14",
        "parameters": [
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024484178148632095
          },
          {
            "date": "2026-01-19T15:25:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "x",
        "name": "x15",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018941739843352233
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "x",
        "name": "x16",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016718118684922416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "x",
        "name": "x17",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001500310932880174
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "x",
        "name": "x18",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020234115854806165
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "x",
        "name": "x19",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003142390933035819
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "x",
        "name": "x20",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018222682073280432
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "x",
        "name": "x21",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001836391283408156
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "x",
        "name": "x22",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029311744510142427
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "x",
        "name": "x23",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001269153230364375
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "x",
        "name": "x24",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024101776472357486
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "x",
        "name": "x25",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012830555387126152
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "x",
        "name": "x26",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002997843338812961
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "x",
        "name": "x27",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003084768084686515
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "x",
        "name": "x28",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045336109688249145
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "x",
        "name": "x29",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012223119805405958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "x",
        "name": "x30",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022431863543426008
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "x",
        "name": "x31",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.572226219060671e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "x",
        "name": "x32",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022256035110229826
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "x",
        "name": "x33",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000846600558040518
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "x",
        "name": "x34",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002277245401084684
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "x",
        "name": "x35",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014675268691552654
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "x",
        "name": "x36",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002551533886315624
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "x",
        "name": "x37",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032394949847149024
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "x",
        "name": "x38",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002057650972591277
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "x",
        "name": "x39",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001351888372170568
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "x",
        "name": "x40",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.908726024643613e-05
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "x",
        "name": "x41",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018696187382591958
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "x",
        "name": "x42",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003056196030657481
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "x",
        "name": "x43",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030618639322805966
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "x",
        "name": "x44",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022173128992449137
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "x",
        "name": "x45",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024983495886770306
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "x",
        "name": "x46",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002011868710501008
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "x",
        "name": "x47",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002926446716306455
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "x",
        "name": "x48",
        "parameters": [
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035983777183137735
          },
          {
            "date": "2026-01-22T10:51:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "x",
        "name": "x49",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011148096690606659
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "x",
        "name": "x50",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014419760032170187
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "x",
        "name": "x51",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001805725737021652
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "x",
        "name": "x52",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023897549511420267
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "x",
        "name": "x53",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019207881617036896
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "x",
        "name": "x54",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028291711498457204
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "x",
        "name": "x55",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003302075767080476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "x",
        "name": "x56",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012228050560254508
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "x",
        "name": "x57",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002745669915703139
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "x",
        "name": "x58",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020002436283912046
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "x",
        "name": "x59",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016401192728892478
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "x",
        "name": "x60",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00251789345866668
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "x",
        "name": "x61",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014072927074747837
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "x",
        "name": "x62",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021403752519936757
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "x",
        "name": "x63",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003638697695859416
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "x",
        "name": "x64",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021156110767259822
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "x",
        "name": "x65",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022332271220482842
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "x",
        "name": "x66",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030659440300563476
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "x",
        "name": "x67",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001670024254893587
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "x",
        "name": "x68",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030666758168889675
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "x",
        "name": "x69",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015080577831043396
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "x",
        "name": "x70",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016473877215119424
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "x",
        "name": "x71",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022618020851153077
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "x",
        "name": "x72",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029550886766260945
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "x",
        "name": "x73",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001919394481294097
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "x",
        "name": "x74",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002979825402774926
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "x",
        "name": "x75",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028081188332837405
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "x",
        "name": "x76",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000474563971160079
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "x",
        "name": "x77",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012064705799043765
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "x",
        "name": "x78",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020773690700362567
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "x",
        "name": "x79",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027076681087863857
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "x",
        "name": "x80",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002844486849913046
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "x",
        "name": "x81",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013764630318124002
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "x",
        "name": "x82",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001894006693973963
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "x",
        "name": "x83",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019407356828950992
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "x",
        "name": "x84",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025921953558996413
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "x",
        "name": "x85",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040585027894147975
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "x",
        "name": "x86",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013739046930080553
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "x",
        "name": "x87",
        "parameters": [
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017545036334799845
          },
          {
            "date": "2026-01-22T10:51:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "x",
        "name": "x88",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022808251661988685
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "x",
        "name": "x89",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002458252175158897
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "x",
        "name": "x90",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009096855243485699
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "x",
        "name": "x91",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029393649095669984
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "x",
        "name": "x92",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018691821512335858
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "x",
        "name": "x93",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006328863846210106
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "x",
        "name": "x94",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028737416747385815
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "x",
        "name": "x95",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002162578615474639
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "x",
        "name": "x96",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031372199758017096
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "x",
        "name": "x97",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037214460434842464
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "x",
        "name": "x98",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015907375484780766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "x",
        "name": "x99",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023681612219459384
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "x",
        "name": "x100",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001125673164857673
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "x",
        "name": "x101",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001099679436112132
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "x",
        "name": "x102",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00048177899410135465
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "x",
        "name": "x103",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001911762825439121
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "x",
        "name": "x104",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019135257703399377
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "x",
        "name": "x105",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001296953275726577
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "x",
        "name": "x106",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023613906762999634
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "x",
        "name": "x107",
        "parameters": [
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002610460205099902
          },
          {
            "date": "2026-01-19T15:25:35-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "x",
        "name": "x108",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027368771719369457
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "x",
        "name": "x109",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001980860320828939
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "x",
        "name": "x110",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001359236902515766
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "x",
        "name": "x111",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00045200991567072605
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "x",
        "name": "x112",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001423320224387787
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "x",
        "name": "x113",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001725209463379237
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "x",
        "name": "x114",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158704942590653
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "x",
        "name": "x115",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022727093162853862
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "x",
        "name": "x116",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.87772942008117e-05
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "x",
        "name": "x117",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008249098707793105
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "x",
        "name": "x118",
        "parameters": [
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024394718723120735
          },
          {
            "date": "2026-01-22T10:51:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "x",
        "name": "x119",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 9.793376097151311e-05
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_73",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001909103804840856
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          72,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_72",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001909103804840856
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          73,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz7_17",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002879183753417558
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          7,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_7",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002879183753417558
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          7
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_72",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032100178120855194
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          62,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_62",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032100178120855194
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          72,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_68",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016314441104996108
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          67,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_67",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016314441104996108
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          68,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_82",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005303849652633252
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          72,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_72",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005303849652633252
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          82,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_45",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0062675662874313864
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 508
          }
        ],
        "qubits": [
          44,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_44",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0062675662874313864
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 508
          }
        ],
        "qubits": [
          45,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_77",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00433354524499846
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          67,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_67",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00433354524499846
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          77,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_54",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004136557671457847
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          44,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_44",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004136557671457847
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          54,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz99_109",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020463849516854926
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          99,
          109
        ]
      },
      {
        "gate": "cz",
        "name": "cz109_99",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020463849516854926
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          109,
          99
        ]
      },
      {
        "gate": "cz",
        "name": "cz3_13",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012289875755235602
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          3,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_3",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012289875755235602
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          13,
          3
        ]
      },
      {
        "gate": "cz",
        "name": "cz8_9",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002828159584579243
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          8,
          9
        ]
      },
      {
        "gate": "cz",
        "name": "cz9_8",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002828159584579243
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          9,
          8
        ]
      },
      {
        "gate": "cz",
        "name": "cz40_41",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003942524726494201
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          40,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_40",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003942524726494201
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          40
        ]
      },
      {
        "gate": "cz",
        "name": "cz8_18",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016827292377279146
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          8,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_8",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016827292377279146
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          18,
          8
        ]
      },
      {
        "gate": "cz",
        "name": "cz40_50",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015629764441079108
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          40,
          50
        ]
      },
      {
        "gate": "cz",
        "name": "cz50_40",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015629764441079108
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          50,
          40
        ]
      },
      {
        "gate": "cz",
        "name": "cz100_101",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022418504082086788
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          100,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_100",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022418504082086788
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          101,
          100
        ]
      },
      {
        "gate": "cz",
        "name": "cz100_110",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004474179499855346
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          100,
          110
        ]
      },
      {
        "gate": "cz",
        "name": "cz110_100",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004474179499855346
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          110,
          100
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_46",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021171617444294966
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          36,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_36",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021171617444294966
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          46,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_42",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035229433719878023
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_41",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035229433719878023
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          42,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_97",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003358131514965834
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          96,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_96",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003358131514965834
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          97,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_19",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014240836578516824
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          18,
          19
        ]
      },
      {
        "gate": "cz",
        "name": "cz19_18",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014240836578516824
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          19,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_74",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007041773923998934
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          73,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_73",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007041773923998934
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          74,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_51",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006353684209243232
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_41",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006353684209243232
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_106",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0037806774276474275
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          96,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_96",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0037806774276474275
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          106,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_28",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002687376005325842
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          18,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_18",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002687376005325842
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          28,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_83",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022336341588751196
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          73,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_73",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022336341588751196
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          83,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_15",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018930127066669467
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          14,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_14",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018930127066669467
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          15,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_24",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003777998515262171
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          14,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_14",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003777998515262171
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          24,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_75",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0364096204130267
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          74,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_74",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0364096204130267
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          75,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz9_19",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011707442394072731
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          9,
          19
        ]
      },
      {
        "gate": "cz",
        "name": "cz19_9",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011707442394072731
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          19,
          9
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_107",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0067570062160668964
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          106,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_106",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0067570062160668964
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          107,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_84",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018266286432114254
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          74,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_74",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018266286432114254
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          84,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_116",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013316621849376598
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          106,
          116
        ]
      },
      {
        "gate": "cz",
        "name": "cz116_106",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013316621849376598
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          116,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz111_112",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008730289948452236
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          111,
          112
        ]
      },
      {
        "gate": "cz",
        "name": "cz112_111",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008730289948452236
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          112,
          111
        ]
      },
      {
        "gate": "cz",
        "name": "cz10_20",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001125663141279598
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          10,
          20
        ]
      },
      {
        "gate": "cz",
        "name": "cz20_10",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001125663141279598
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          20,
          10
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_16",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002739856457356693
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          15,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_15",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002739856457356693
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          16,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_48",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.028603367380954592
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          47,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_47",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.028603367380954592
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          48,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_25",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021451567303719943
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          15,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_15",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021451567303719943
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          25,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_43",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035941498088954693
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          42,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_42",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035941498088954693
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          43,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_57",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036684268978704193
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          47,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_47",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036684268978704193
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          57,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_108",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003010668497965302
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          107,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_107",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003010668497965302
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          108,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_52",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00395079902054063
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          42,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_42",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00395079902054063
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_117",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005316675938883686
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          107,
          117
        ]
      },
      {
        "gate": "cz",
        "name": "cz117_107",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005316675938883686
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          117,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_39",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00161892676355041
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          38,
          39
        ]
      },
      {
        "gate": "cz",
        "name": "cz39_38",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00161892676355041
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          39,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_49",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023147176995315683
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          48,
          49
        ]
      },
      {
        "gate": "cz",
        "name": "cz49_48",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023147176995315683
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          49,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_104",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027726506295451814
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          103,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_103",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027726506295451814
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          104,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_48",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.14041643260677908
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          38,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_38",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.14041643260677908
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          48,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz80_81",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018060143937222717
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          80,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_80",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018060143937222717
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          81,
          80
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_58",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07405112290709581
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          48,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_48",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07405112290709581
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          58,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_113",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032979937944343785
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 428
          }
        ],
        "qubits": [
          103,
          113
        ]
      },
      {
        "gate": "cz",
        "name": "cz113_103",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032979937944343785
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 428
          }
        ],
        "qubits": [
          113,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_76",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00401691827980849
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          75,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_75",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00401691827980849
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          76,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz80_90",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003826175610570637
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          80,
          90
        ]
      },
      {
        "gate": "cz",
        "name": "cz90_80",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003826175610570637
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          90,
          80
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_86",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002286996548830078
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          85,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_85",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002286996548830078
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          86,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_85",
        "parameters": [
          {
            "date": "2026-01-21T13:23:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025255834312346293
          },
          {
            "date": "2026-01-21T13:23:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          75,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_75",
        "parameters": [
          {
            "date": "2026-01-21T13:23:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025255834312346293
          },
          {
            "date": "2026-01-21T13:23:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          85,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_17",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004129728696419893
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          16,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_16",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004129728696419893
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_72",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017156406191638773
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          71,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_71",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017156406191638773
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          72,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_82",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002677586939848625
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          81,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_81",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002677586939848625
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          82,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_26",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0203088238658376
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          16,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_16",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0203088238658376
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          26,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_81",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017667071438232096
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          71,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_71",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017667071438232096
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          81,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_91",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001460778286709069
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          81,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_81",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001460778286709069
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          91,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_109",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001213495841991985
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          108,
          109
        ]
      },
      {
        "gate": "cz",
        "name": "cz109_108",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001213495841991985
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          109,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz118_119",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003469782651196046
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          118,
          119
        ]
      },
      {
        "gate": "cz",
        "name": "cz119_118",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003469782651196046
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          119,
          118
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_13",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013285684886228666
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          12,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_12",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013285684886228666
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          13,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_118",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00499410059066957
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          108,
          118
        ]
      },
      {
        "gate": "cz",
        "name": "cz118_108",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00499410059066957
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          118,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_23",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026914691027047077
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          22,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_22",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026914691027047077
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          23,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_78",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033079515143905613
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          77,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_77",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033079515143905613
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          78,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_22",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023121279216647694
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          12,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_12",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023121279216647694
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          22,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_32",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002384565433178526
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          22,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_22",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002384565433178526
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          32,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_87",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004298870759049361
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          77,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_77",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004298870759049361
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          87,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_105",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023440434673646926
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          104,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_104",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023440434673646926
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          105,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz114_115",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0085598434319486
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          114,
          115
        ]
      },
      {
        "gate": "cz",
        "name": "cz115_114",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0085598434319486
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          115,
          114
        ]
      },
      {
        "gate": "cz",
        "name": "cz49_59",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002081393279015631
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          49,
          59
        ]
      },
      {
        "gate": "cz",
        "name": "cz59_49",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002081393279015631
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          59,
          49
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_114",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004358702983612295
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          104,
          114
        ]
      },
      {
        "gate": "cz",
        "name": "cz114_104",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004358702983612295
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          114,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_14",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024153637327228583
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          13,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_13",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024153637327228583
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          14,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_46",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003541673794071637
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          45,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_45",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003541673794071637
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          46,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_23",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020466148806019824
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          13,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_13",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020466148806019824
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          23,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_56",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010743426683283208
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          55,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_55",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010743426683283208
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          56,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz110_111",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031410563643236022
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          110,
          111
        ]
      },
      {
        "gate": "cz",
        "name": "cz111_110",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031410563643236022
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          111,
          110
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_55",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00283867856424605
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          45,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_45",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00283867856424605
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          55,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz50_51",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004088041838427675
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          50,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_50",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004088041838427675
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          50
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_65",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00253733186058433
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          55,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_55",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00253733186058433
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          65,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_106",
        "parameters": [
          {
            "date": "2026-01-21T13:23:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001923038822178147
          },
          {
            "date": "2026-01-21T13:23:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          105,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_105",
        "parameters": [
          {
            "date": "2026-01-21T13:23:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001923038822178147
          },
          {
            "date": "2026-01-21T13:23:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          106,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_83",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029766545567745106
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          82,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_82",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029766545567745106
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          83,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_115",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0081344291017659
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          105,
          115
        ]
      },
      {
        "gate": "cz",
        "name": "cz115_105",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0081344291017659
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          115,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_92",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024052465032692316
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          82,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_82",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024052465032692316
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          92,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_52",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006988445529109072
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_51",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006988445529109072
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_47",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004387625806709067
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          46,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_46",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004387625806709067
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          47,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_61",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036664637492130336
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_51",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036664637492130336
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          61,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_24",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025750133222266214
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          23,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_23",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025750133222266214
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          24,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_79",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029903048732285165
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          78,
          79
        ]
      },
      {
        "gate": "cz",
        "name": "cz79_78",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029903048732285165
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          79,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_56",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011070892755764145
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          46,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_46",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011070892755764145
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          56,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_33",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012321511884543501
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          23,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_23",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012321511884543501
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          33,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_88",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004381636541813283
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          78,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_78",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004381636541813283
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          88,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_84",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002012174739247863
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          83,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_83",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002012174739247863
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          84,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz115_116",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038651882781539915
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          115,
          116
        ]
      },
      {
        "gate": "cz",
        "name": "cz116_115",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038651882781539915
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          116,
          115
        ]
      },
      {
        "gate": "cz",
        "name": "cz19_29",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024216847044961076
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          19,
          29
        ]
      },
      {
        "gate": "cz",
        "name": "cz29_19",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024216847044961076
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          29,
          19
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_25",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020440408627442896
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          24,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_24",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020440408627442896
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          25,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_57",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010985808902153615
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          56,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_56",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010985808902153615
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          57,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz79_89",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003424351239474238
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          79,
          89
        ]
      },
      {
        "gate": "cz",
        "name": "cz89_79",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003424351239474238
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          89,
          79
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_66",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007845643384733009
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          56,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_56",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007845643384733009
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          66,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz116_117",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004266259231185621
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          116,
          117
        ]
      },
      {
        "gate": "cz",
        "name": "cz117_116",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004266259231185621
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          117,
          116
        ]
      },
      {
        "gate": "cz",
        "name": "cz20_21",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009925276319862897
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          20,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_20",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009925276319862897
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          21,
          20
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_53",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003365869972769886
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_52",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003365869972769886
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          53,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz20_30",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014135691014582064
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          20,
          30
        ]
      },
      {
        "gate": "cz",
        "name": "cz30_20",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014135691014582064
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          30,
          20
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_62",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005666799820159135
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_52",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005666799820159135
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          62,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_58",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018016593521607283
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          57,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_57",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018016593521607283
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          58,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz112_113",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023341612625761288
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          112,
          113
        ]
      },
      {
        "gate": "cz",
        "name": "cz113_112",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023341612625761288
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          113,
          112
        ]
      },
      {
        "gate": "cz",
        "name": "cz89_99",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002165389744029328
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          89,
          99
        ]
      },
      {
        "gate": "cz",
        "name": "cz99_89",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002165389744029328
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          99,
          89
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_54",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033848065147691064
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          53,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_53",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033848065147691064
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          54,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz30_31",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020802855506973916
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          30,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_30",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020802855506973916
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          31,
          30
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_63",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028642907752076396
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          53,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_53",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028642907752076396
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          63,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_26",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013955944875810672
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          25,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_25",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013955944875810672
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          26,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz30_40",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019471823214641248
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          30,
          40
        ]
      },
      {
        "gate": "cz",
        "name": "cz40_30",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019471823214641248
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          40,
          30
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_95",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00224692697799872
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          85,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_85",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00224692697799872
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          95,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz90_91",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004713030419017272
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          90,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_90",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004713030419017272
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          91,
          90
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_35",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.042413100931886244
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          25,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_25",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.042413100931886244
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          35,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_27",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010561712023956504
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          26,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_26",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010561712023956504
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          27,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_22",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018362080677150616
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          21,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_21",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018362080677150616
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          22,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_36",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.020605782146169593
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          26,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_26",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.020605782146169593
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          36,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_32",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014955734132575949
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          31,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_31",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014955734132575949
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          32,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_87",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001898627762993682
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          86,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_86",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001898627762993682
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          87,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_31",
        "parameters": [
          {
            "date": "2026-01-23T05:07:10.273645-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-23T05:07:10.273645-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 180
          }
        ],
        "qubits": [
          21,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_21",
        "parameters": [
          {
            "date": "2026-01-23T05:07:10.273650-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-23T05:07:10.273650-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 180
          }
        ],
        "qubits": [
          31,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_96",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033434220009580795
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          86,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_86",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033434220009580795
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          96,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz113_114",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0076571922897708256
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          113,
          114
        ]
      },
      {
        "gate": "cz",
        "name": "cz114_113",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0076571922897708256
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          114,
          113
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_18",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017064063684985031
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_17",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017064063684985031
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          18,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_28",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00463968573357712
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          27,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_27",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00463968573357712
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          28,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_27",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035961106476071203
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_17",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035961106476071203
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          27,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_37",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031151536091719723
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          27,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_27",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031151536091719723
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          37,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_55",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004697891620186662
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          54,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_54",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004697891620186662
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          55,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_65",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020694212637429876
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          64,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_64",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020694212637429876
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          65,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_64",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002691057566493932
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          54,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_54",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002691057566493932
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          64,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz109_119",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018675292967799961
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          109,
          119
        ]
      },
      {
        "gate": "cz",
        "name": "cz119_109",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018675292967799961
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          119,
          109
        ]
      },
      {
        "gate": "cz",
        "name": "cz5_6",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023625391721946443
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          5,
          6
        ]
      },
      {
        "gate": "cz",
        "name": "cz6_5",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023625391721946443
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          6,
          5
        ]
      },
      {
        "gate": "cz",
        "name": "cz60_61",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0053198627191820835
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          60,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_60",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0053198627191820835
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          61,
          60
        ]
      },
      {
        "gate": "cz",
        "name": "cz50_60",
        "parameters": [
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00437207327959882
          },
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          50,
          60
        ]
      },
      {
        "gate": "cz",
        "name": "cz60_50",
        "parameters": [
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00437207327959882
          },
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          60,
          50
        ]
      },
      {
        "gate": "cz",
        "name": "cz60_70",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003358982191770332
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          60,
          70
        ]
      },
      {
        "gate": "cz",
        "name": "cz70_60",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003358982191770332
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          70,
          60
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_88",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018031078014544843
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          87,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_87",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018031078014544843
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          88,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_98",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00341159185487494
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          97,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_97",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00341159185487494
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          98,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_97",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004186150630543034
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 328
          }
        ],
        "qubits": [
          87,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_87",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004186150630543034
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 328
          }
        ],
        "qubits": [
          97,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz1_2",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016000534963423463
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          1,
          2
        ]
      },
      {
        "gate": "cz",
        "name": "cz2_1",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016000534963423463
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          2,
          1
        ]
      },
      {
        "gate": "cz",
        "name": "cz1_11",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0072134161603432945
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          1,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_1",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0072134161603432945
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          1
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_29",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0042310376648054815
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          28,
          29
        ]
      },
      {
        "gate": "cz",
        "name": "cz29_28",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0042310376648054815
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          29,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_94",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0071019598750517166
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          93,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_93",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0071019598750517166
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          94,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_38",
        "parameters": [
          {
            "date": "2026-01-23T05:07:10.356585-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-23T05:07:10.356585-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          28,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_28",
        "parameters": [
          {
            "date": "2026-01-23T05:07:10.356590-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-23T05:07:10.356590-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          38,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_93",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034353591630838787
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          83,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_83",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034353591630838787
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          93,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_89",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031268741088139596
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          88,
          89
        ]
      },
      {
        "gate": "cz",
        "name": "cz89_88",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031268741088139596
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          89,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_103",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0050646733801189
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 448
          }
        ],
        "qubits": [
          93,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_93",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0050646733801189
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 448
          }
        ],
        "qubits": [
          103,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_98",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001653053653632941
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          88,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_88",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001653053653632941
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          98,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_34",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020003898482901794
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          24,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_24",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020003898482901794
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          34,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_85",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024255106010220295
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          84,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_84",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024255106010220295
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          85,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_62",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022871683304002133
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          61,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_61",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022871683304002133
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          62,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_94",
        "parameters": [
          {
            "date": "2026-01-20T10:09:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003003412837848246
          },
          {
            "date": "2026-01-20T10:09:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          84,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_84",
        "parameters": [
          {
            "date": "2026-01-20T10:09:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003003412837848246
          },
          {
            "date": "2026-01-20T10:09:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          94,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_71",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010681518538496887
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          61,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_61",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010681518538496887
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          71,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz2_3",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013348488165265127
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          2,
          3
        ]
      },
      {
        "gate": "cz",
        "name": "cz3_2",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013348488165265127
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          3,
          2
        ]
      },
      {
        "gate": "cz",
        "name": "cz2_12",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001736274907869234
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          2,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_2",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001736274907869234
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          12,
          2
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_67",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036968971305384735
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 308
          }
        ],
        "qubits": [
          57,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_57",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036968971305384735
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 308
          }
        ],
        "qubits": [
          67,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_63",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016210654970601202
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          62,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_62",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016210654970601202
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          63,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz117_118",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006707736225366079
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          117,
          118
        ]
      },
      {
        "gate": "cz",
        "name": "cz118_117",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006707736225366079
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          118,
          117
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_95",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026955697706061155
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          94,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_94",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026955697706061155
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          95,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_104",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003289900585446315
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          94,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_94",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003289900585446315
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          104,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz3_4",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016690652562801056
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          3,
          4
        ]
      },
      {
        "gate": "cz",
        "name": "cz4_3",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016690652562801056
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          4,
          3
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_59",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001745963285332025
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          58,
          59
        ]
      },
      {
        "gate": "cz",
        "name": "cz59_58",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001745963285332025
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          59,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_36",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012300681693838772
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          35,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_35",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012300681693838772
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          36,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_68",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023665115911615797
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          58,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_58",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023665115911615797
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          68,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_45",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04236540424937274
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          35,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_35",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04236540424937274
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          45,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz90_100",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002497773045521734
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          90,
          100
        ]
      },
      {
        "gate": "cz",
        "name": "cz100_90",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002497773045521734
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          100,
          90
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_96",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002517814122833667
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          95,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_95",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002517814122833667
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          96,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_105",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028974801332759814
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          95,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_95",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028974801332759814
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          105,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_41",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034230921592673935
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          31,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_31",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034230921592673935
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_37",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028309915052086576
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          36,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_36",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028309915052086576
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          37,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_92",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019619469773044795
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          91,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_91",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019619469773044795
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          92,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_69",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010825099813312256
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          68,
          69
        ]
      },
      {
        "gate": "cz",
        "name": "cz69_68",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010825099813312256
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          69,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_101",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015037458252991076
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          91,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_91",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015037458252991076
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          101,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_64",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015692706076362029
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          63,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_63",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015692706076362029
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          64,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_78",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012006453069370954
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          68,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_68",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012006453069370954
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          78,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_73",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031816086914785435
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          63,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_63",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031816086914785435
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          73,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_33",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00290464691658629
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          32,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_32",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00290464691658629
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          33,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_42",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00259672977008385
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          32,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_32",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00259672977008385
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          42,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz4_5",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018793534276698165
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          4,
          5
        ]
      },
      {
        "gate": "cz",
        "name": "cz5_4",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018793534276698165
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          5,
          4
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_74",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00734146823725898
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          64,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_64",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00734146823725898
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          74,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz4_14",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036989333416813375
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          4,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_4",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036989333416813375
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          14,
          4
        ]
      },
      {
        "gate": "cz",
        "name": "cz59_69",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014486770073039446
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          59,
          69
        ]
      },
      {
        "gate": "cz",
        "name": "cz69_59",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014486770073039446
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          69,
          59
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_102",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022998087186576477
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          101,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_101",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022998087186576477
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          102,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz69_79",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019155056069427856
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          69,
          79
        ]
      },
      {
        "gate": "cz",
        "name": "cz79_69",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019155056069427856
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          79,
          69
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_111",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017054424606049168
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          101,
          111
        ]
      },
      {
        "gate": "cz",
        "name": "cz111_101",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017054424606049168
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          111,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz0_1",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021510780907744165
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          0,
          1
        ]
      },
      {
        "gate": "cz",
        "name": "cz1_0",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021510780907744165
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          1,
          0
        ]
      },
      {
        "gate": "cz",
        "name": "cz5_15",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028432778167531425
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          5,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_5",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028432778167531425
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          15,
          5
        ]
      },
      {
        "gate": "cz",
        "name": "cz10_11",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011097322696601297
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          10,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_10",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011097322696601297
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          10
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_66",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030644112186395123
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          65,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_65",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030644112186395123
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          66,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz0_10",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020077563724911485
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          0,
          10
        ]
      },
      {
        "gate": "cz",
        "name": "cz10_0",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020077563724911485
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          10,
          0
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_75",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003255563481882995
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          65,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_65",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003255563481882995
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          75,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_38",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018232234908968081
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          37,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_37",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018232234908968081
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          38,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_93",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004698793843133098
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          92,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_92",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004698793843133098
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          93,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_107",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029110728231862837
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          97,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_97",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029110728231862837
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          107,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_103",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006764300603707724
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 368
          }
        ],
        "qubits": [
          102,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_102",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006764300603707724
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 368
          }
        ],
        "qubits": [
          103,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_47",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013063070710371938
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          37,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_37",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013063070710371938
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          47,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_102",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00401531674801589
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          92,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_92",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00401531674801589
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          102,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz6_7",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07068214486147242
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          6,
          7
        ]
      },
      {
        "gate": "cz",
        "name": "cz7_6",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07068214486147242
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          7,
          6
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_112",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004701415201917386
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          102,
          112
        ]
      },
      {
        "gate": "cz",
        "name": "cz112_102",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004701415201917386
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          112,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz6_16",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08754973905993213
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 488
          }
        ],
        "qubits": [
          6,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_6",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08754973905993213
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 488
          }
        ],
        "qubits": [
          16,
          6
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_34",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002389337000219094
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          33,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_33",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002389337000219094
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          34,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_44",
        "parameters": [
          {
            "date": "2026-01-23T03:10:21-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003293339781821669
          },
          {
            "date": "2026-01-23T03:10:21-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          43,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_43",
        "parameters": [
          {
            "date": "2026-01-23T03:10:21-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003293339781821669
          },
          {
            "date": "2026-01-23T03:10:21-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          44,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_99",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010135964835879807
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          98,
          99
        ]
      },
      {
        "gate": "cz",
        "name": "cz99_98",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010135964835879807
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          99,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_43",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0041390739181990654
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          33,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_33",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0041390739181990654
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          43,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_53",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022565454378819516
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          43,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_43",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022565454378819516
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          53,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_108",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027153014289305333
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 348
          }
        ],
        "qubits": [
          98,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_98",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027153014289305333
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 348
          }
        ],
        "qubits": [
          108,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz70_71",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002497067553185933
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          70,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_70",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002497067553185933
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          71,
          70
        ]
      },
      {
        "gate": "cz",
        "name": "cz70_80",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038151755077134586
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          70,
          80
        ]
      },
      {
        "gate": "cz",
        "name": "cz80_70",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038151755077134586
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          80,
          70
        ]
      },
      {
        "gate": "cz",
        "name": "cz29_39",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015897528653712467
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          29,
          39
        ]
      },
      {
        "gate": "cz",
        "name": "cz39_29",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015897528653712467
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          39,
          29
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_35",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01257419166481441
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          34,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_34",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01257419166481441
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          35,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz39_49",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002848491096049399
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          39,
          49
        ]
      },
      {
        "gate": "cz",
        "name": "cz49_39",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002848491096049399
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          49,
          39
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_12",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0037406974368816848
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_11",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0037406974368816848
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          12,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_67",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005705420388933319
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          66,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_66",
        "parameters": [
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005705420388933319
          },
          {
            "date": "2026-01-23T03:10:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          67,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_44",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026444072856122713
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          34,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_34",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026444072856122713
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          44,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_77",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030106738824010326
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          76,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_76",
        "parameters": [
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030106738824010326
          },
          {
            "date": "2026-01-23T03:10:16-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          77,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_21",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001084220705853317
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_11",
        "parameters": [
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001084220705853317
          },
          {
            "date": "2026-01-23T03:10:18-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          21,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_76",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002291600989151682
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          66,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_66",
        "parameters": [
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002291600989151682
          },
          {
            "date": "2026-01-23T03:10:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          76,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_86",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025307507942963214
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          76,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_76",
        "parameters": [
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025307507942963214
          },
          {
            "date": "2026-01-23T03:10:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          86,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz7_8",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002332683138073499
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          7,
          8
        ]
      },
      {
        "gate": "cz",
        "name": "cz8_7",
        "parameters": [
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002332683138073499
          },
          {
            "date": "2026-01-23T03:10:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          8,
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure0",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01513671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "measure",
        "name": "measure1",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "measure",
        "name": "measure2",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017822265625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "measure",
        "name": "measure3",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0098876953125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "measure",
        "name": "measure4",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "measure",
        "name": "measure5",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010009765625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "measure",
        "name": "measure6",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.022216796875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "measure",
        "name": "measure7",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.034912109375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure8",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0408935546875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "measure",
        "name": "measure9",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "measure",
        "name": "measure10",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0084228515625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "measure",
        "name": "measure11",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0125732421875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "measure",
        "name": "measure12",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0225830078125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "measure",
        "name": "measure13",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0062255859375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "measure",
        "name": "measure14",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0072021484375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "measure",
        "name": "measure15",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "measure",
        "name": "measure16",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0062255859375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "measure",
        "name": "measure17",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "measure",
        "name": "measure18",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "measure",
        "name": "measure19",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0125732421875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "measure",
        "name": "measure20",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010986328125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "measure",
        "name": "measure21",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0081787109375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "measure",
        "name": "measure22",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01318359375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "measure",
        "name": "measure23",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04150390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "measure",
        "name": "measure24",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0076904296875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "measure",
        "name": "measure25",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0064697265625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "measure",
        "name": "measure26",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0367431640625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "measure",
        "name": "measure27",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04345703125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "measure",
        "name": "measure28",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.160400390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "measure",
        "name": "measure29",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "measure",
        "name": "measure30",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0093994140625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "measure",
        "name": "measure31",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.039794921875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "measure",
        "name": "measure32",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019775390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "measure",
        "name": "measure33",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0748291015625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "measure",
        "name": "measure34",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0106201171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "measure",
        "name": "measure35",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01953125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "measure",
        "name": "measure36",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "measure",
        "name": "measure37",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010986328125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "measure",
        "name": "measure38",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0115966796875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "measure",
        "name": "measure39",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0166015625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "measure",
        "name": "measure40",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016845703125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "measure",
        "name": "measure41",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00732421875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "measure",
        "name": "measure42",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "measure",
        "name": "measure43",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030517578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "measure",
        "name": "measure44",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007080078125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "measure",
        "name": "measure45",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "measure",
        "name": "measure46",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0198974609375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "measure",
        "name": "measure47",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0130615234375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "measure",
        "name": "measure48",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.2747802734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "measure",
        "name": "measure49",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0142822265625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "measure",
        "name": "measure50",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "measure",
        "name": "measure51",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0733642578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "measure",
        "name": "measure52",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04638671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "measure",
        "name": "measure53",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0162353515625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "measure",
        "name": "measure54",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0113525390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "measure",
        "name": "measure55",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "measure",
        "name": "measure56",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.088134765625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "measure",
        "name": "measure57",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "measure",
        "name": "measure58",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010498046875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "measure",
        "name": "measure59",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "measure",
        "name": "measure60",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014892578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "measure",
        "name": "measure61",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "measure",
        "name": "measure62",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "measure",
        "name": "measure63",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0169677734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "measure",
        "name": "measure64",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0128173828125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "measure",
        "name": "measure65",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0106201171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "measure",
        "name": "measure66",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0263671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "measure",
        "name": "measure67",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.046875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "measure",
        "name": "measure68",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037841796875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "measure",
        "name": "measure69",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01611328125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "measure",
        "name": "measure70",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0062255859375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "measure",
        "name": "measure71",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007080078125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "measure",
        "name": "measure72",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01953125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "measure",
        "name": "measure73",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0146484375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "measure",
        "name": "measure74",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014892578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "measure",
        "name": "measure75",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008544921875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "measure",
        "name": "measure76",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0067138671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "measure",
        "name": "measure77",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "measure",
        "name": "measure78",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011474609375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "measure",
        "name": "measure79",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "measure",
        "name": "measure80",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0137939453125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "measure",
        "name": "measure81",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "measure",
        "name": "measure82",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "measure",
        "name": "measure83",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.061767578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "measure",
        "name": "measure84",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.024658203125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "measure",
        "name": "measure85",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0291748046875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "measure",
        "name": "measure86",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.077392578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "measure",
        "name": "measure87",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0252685546875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "measure",
        "name": "measure88",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.30029296875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "measure",
        "name": "measure89",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0294189453125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "measure",
        "name": "measure90",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0406494140625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "measure",
        "name": "measure91",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.018798828125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "measure",
        "name": "measure92",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0372314453125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "measure",
        "name": "measure93",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.018310546875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "measure",
        "name": "measure94",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0081787109375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "measure",
        "name": "measure95",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.038330078125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "measure",
        "name": "measure96",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.038818359375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "measure",
        "name": "measure97",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0858154296875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "measure",
        "name": "measure98",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0220947265625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "measure",
        "name": "measure99",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0479736328125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "measure",
        "name": "measure100",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "measure",
        "name": "measure101",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "measure",
        "name": "measure102",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0106201171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "measure",
        "name": "measure103",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0145263671875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "measure",
        "name": "measure104",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0123291015625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "measure",
        "name": "measure105",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.031494140625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "measure",
        "name": "measure106",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012939453125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "measure",
        "name": "measure107",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0364990234375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "measure",
        "name": "measure108",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0091552734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "measure",
        "name": "measure109",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "measure",
        "name": "measure110",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0142822265625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "measure",
        "name": "measure111",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0113525390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "measure",
        "name": "measure112",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01708984375
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "measure",
        "name": "measure113",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "measure",
        "name": "measure114",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0340576171875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "measure",
        "name": "measure115",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0164794921875
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "measure",
        "name": "measure116",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01806640625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "measure",
        "name": "measure117",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.13525390625
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "measure",
        "name": "measure118",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0186767578125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "measure",
        "name": "measure119",
        "parameters": [
          {
            "date": "2026-01-23T04:14:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0284423828125
          },
          {
            "date": "2026-01-23T05:04:17-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          119
        ]
      }
    ],
    "general": [
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7273",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7273",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6272",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6272",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_717",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_717",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6768",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6768",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7282",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7282",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4445",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4445",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6777",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6777",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4454",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4454",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_99109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_99109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_313",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_313",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_89",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_89",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4041",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4041",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_818",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_818",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4050",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4050",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_100101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_100101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_100110",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_100110",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3646",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3646",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4142",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4142",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9697",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9697",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1819",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1819",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7374",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7374",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4151",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4151",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_96106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_96106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1828",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1828",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7383",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7383",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1415",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1415",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1424",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1424",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7475",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7475",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_919",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_919",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_106107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_106107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7484",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7484",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_106116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_106116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_111112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_111112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1020",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1020",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1516",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1516",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4748",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4748",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1525",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1525",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4243",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4243",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4757",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4757",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_107108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_107108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4252",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4252",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_107117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_107117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3839",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3839",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4849",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4849",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_103104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_103104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3848",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3848",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8081",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8081",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4858",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4858",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_103113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_103113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7576",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7576",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8090",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8090",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8586",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8586",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7585",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7585",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7172",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7172",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1617",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1617",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8182",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8182",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1626",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1626",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7181",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7181",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8191",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8191",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_108109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_108109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_118119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_118119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1213",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1213",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_108118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_108118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2223",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2223",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7778",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7778",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1222",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1222",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2232",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2232",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7787",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7787",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_104105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_104105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_114115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_114115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4959",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4959",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_104114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_104114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1314",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1314",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4546",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4546",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1323",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1323",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5556",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5556",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_110111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_110111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4555",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4555",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5051",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5051",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5565",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5565",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_105106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_105106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8283",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8283",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_105115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_105115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8292",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8292",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5152",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5152",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4647",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4647",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5161",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5161",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2324",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2324",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7879",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7879",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4656",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4656",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2333",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2333",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7888",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7888",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8384",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8384",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_115116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_115116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1929",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1929",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2425",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2425",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5657",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5657",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7989",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7989",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5666",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5666",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_116117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_116117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2021",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2021",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5253",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5253",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2030",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2030",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5262",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5262",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5758",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5758",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_112113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_112113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8999",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8999",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5354",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5354",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3031",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3031",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5363",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5363",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2526",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2526",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3040",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3040",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8595",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8595",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9091",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9091",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2535",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2535",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2627",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2627",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2122",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2122",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2636",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2636",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3132",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3132",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8687",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8687",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2131",
        "unit": "GHz",
        "value": 0.0001233470329506942
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2131",
        "unit": "GHz",
        "value": -6.76020604220219e-07
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8696",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8696",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_113114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_113114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1718",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1718",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2728",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2728",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1727",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1727",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2737",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2737",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5455",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5455",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6465",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6465",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5464",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5464",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_109119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_109119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_56",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_56",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6061",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6061",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5060",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5060",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6070",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6070",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8788",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8788",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9798",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9798",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8797",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8797",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_12",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_12",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2829",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2829",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9394",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9394",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2838",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2838",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8393",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8393",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8889",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8889",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_93103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_93103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8898",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8898",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2434",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2434",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8485",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8485",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6162",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6162",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_8494",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_8494",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6171",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6171",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_23",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_23",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_212",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_212",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5767",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5767",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6263",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6263",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_117118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_117118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9495",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9495",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_94104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_94104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_34",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_34",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5859",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5859",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3536",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3536",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5868",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5868",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3545",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3545",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_90100",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_90100",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9596",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9596",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_95105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_95105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3141",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3141",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3637",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3637",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9192",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9192",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_91101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_91101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6364",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6364",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6878",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6878",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6373",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6373",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3233",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3233",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3242",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3242",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_45",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_45",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6474",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6474",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_414",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_414",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_5969",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_5969",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_101102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_101102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6979",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6979",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_101111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_101111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_01",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_01",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_515",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_515",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1011",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1011",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6566",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6566",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_010",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_010",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6575",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6575",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3738",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3738",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9293",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9293",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_97107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_97107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_102103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_102103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3747",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3747",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_92102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_92102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_67",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_67",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_102112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_102112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_616",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_616",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3334",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3334",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4344",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4344",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_9899",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_9899",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3343",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3343",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_4353",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_4353",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_98108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_98108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7071",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7071",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7080",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7080",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_2939",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_2939",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3435",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3435",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3949",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3949",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6667",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6667",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_3444",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_3444",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7677",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7677",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_1121",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_1121",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_6676",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_6676",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_7686",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_7686",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "jq_78",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T05:04:17-05:00",
        "name": "zz_78",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_4",
        "unit": "",
        "value": 0.9860729760051276
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_5",
        "unit": "",
        "value": 0.9816774136356696
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_6",
        "unit": "",
        "value": 0.9775313085569125
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_7",
        "unit": "",
        "value": 0.973540458281116
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_8",
        "unit": "",
        "value": 0.9684345770312278
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_9",
        "unit": "",
        "value": 0.9632710965718182
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_10",
        "unit": "",
        "value": 0.9578634348974341
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_11",
        "unit": "",
        "value": 0.9516331043438185
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_12",
        "unit": "",
        "value": 0.9455310024934663
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_13",
        "unit": "",
        "value": 0.9393890236033474
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_14",
        "unit": "",
        "value": 0.9327694933768896
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_15",
        "unit": "",
        "value": 0.9261347813772535
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_16",
        "unit": "",
        "value": 0.9189854867962713
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_17",
        "unit": "",
        "value": 0.9117540126380199
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_18",
        "unit": "",
        "value": 0.9056323835978602
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_19",
        "unit": "",
        "value": 0.8990668946495831
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_20",
        "unit": "",
        "value": 0.8923448501961411
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_21",
        "unit": "",
        "value": 0.8860846549278102
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_22",
        "unit": "",
        "value": 0.879060939227365
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_23",
        "unit": "",
        "value": 0.8714075433490608
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_24",
        "unit": "",
        "value": 0.8635910598065671
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_25",
        "unit": "",
        "value": 0.8568497435707211
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_26",
        "unit": "",
        "value": 0.8509218438985686
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_27",
        "unit": "",
        "value": 0.8442229838211379
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_28",
        "unit": "",
        "value": 0.8369744158996256
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_29",
        "unit": "",
        "value": 0.8277710016819967
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_30",
        "unit": "",
        "value": 0.8198103790313761
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_31",
        "unit": "",
        "value": 0.8143514558630107
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_32",
        "unit": "",
        "value": 0.8083356458455081
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_33",
        "unit": "",
        "value": 0.8020441218270075
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_34",
        "unit": "",
        "value": 0.7961536498408334
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_35",
        "unit": "",
        "value": 0.7900072436084232
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_36",
        "unit": "",
        "value": 0.7834013767852784
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_37",
        "unit": "",
        "value": 0.7780803573589201
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_38",
        "unit": "",
        "value": 0.7712687264646924
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_39",
        "unit": "",
        "value": 0.76500902249726
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_40",
        "unit": "",
        "value": 0.760593125623562
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_41",
        "unit": "",
        "value": 0.7563655243026753
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_42",
        "unit": "",
        "value": 0.7528685297450426
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_43",
        "unit": "",
        "value": 0.7487205492041002
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_44",
        "unit": "",
        "value": 0.743734996377225
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_45",
        "unit": "",
        "value": 0.738683398969999
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_46",
        "unit": "",
        "value": 0.7322521764815815
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_47",
        "unit": "",
        "value": 0.7256839098535167
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_48",
        "unit": "",
        "value": 0.7194404389669041
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_49",
        "unit": "",
        "value": 0.7123968437149762
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_50",
        "unit": "",
        "value": 0.7059658293526669
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_51",
        "unit": "",
        "value": 0.6988671817584556
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_52",
        "unit": "",
        "value": 0.6929491698672674
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_53",
        "unit": "",
        "value": 0.6880246254951815
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_54",
        "unit": "",
        "value": 0.681288602993713
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_55",
        "unit": "",
        "value": 0.6751384118054948
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_56",
        "unit": "",
        "value": 0.6695882523119842
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_57",
        "unit": "",
        "value": 0.6637264052897281
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_58",
        "unit": "",
        "value": 0.6580839014047297
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_59",
        "unit": "",
        "value": 0.6538679526947516
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_60",
        "unit": "",
        "value": 0.6502785513036871
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_61",
        "unit": "",
        "value": 0.6470818953073936
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_62",
        "unit": "",
        "value": 0.6435167534478445
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_63",
        "unit": "",
        "value": 0.6399458807040782
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_64",
        "unit": "",
        "value": 0.6356846326349782
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_65",
        "unit": "",
        "value": 0.6301501515424777
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_66",
        "unit": "",
        "value": 0.6244977351427969
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_67",
        "unit": "",
        "value": 0.6191248263939911
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_68",
        "unit": "",
        "value": 0.6128993849113232
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_69",
        "unit": "",
        "value": 0.6069458459761977
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_70",
        "unit": "",
        "value": 0.6012150138068899
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_71",
        "unit": "",
        "value": 0.5963273834175842
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_72",
        "unit": "",
        "value": 0.5920894958673439
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_73",
        "unit": "",
        "value": 0.5860828176356624
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_74",
        "unit": "",
        "value": 0.5801165995752383
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_75",
        "unit": "",
        "value": 0.5765420154054446
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_76",
        "unit": "",
        "value": 0.5727029586602109
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_77",
        "unit": "",
        "value": 0.5688454433303326
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_78",
        "unit": "",
        "value": 0.5638928863719914
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_79",
        "unit": "",
        "value": 0.5588347944382034
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_80",
        "unit": "",
        "value": 0.5540268212667914
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_81",
        "unit": "",
        "value": 0.5484608694927657
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_82",
        "unit": "",
        "value": 0.5431284022089734
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_83",
        "unit": "",
        "value": 0.53800013954752
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_84",
        "unit": "",
        "value": 0.5336264200443213
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_85",
        "unit": "",
        "value": 0.5298341260379239
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_86",
        "unit": "",
        "value": 0.52451122274054
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_87",
        "unit": "",
        "value": 0.5191717924828266
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_88",
        "unit": "",
        "value": 0.5130175816552396
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_89",
        "unit": "",
        "value": 0.5082588499251303
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_90",
        "unit": "",
        "value": 0.5045818401862271
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_91",
        "unit": "",
        "value": 0.4994452874716713
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_92",
        "unit": "",
        "value": 0.4936447778533676
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_93",
        "unit": "",
        "value": 0.487693367400886
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_94",
        "unit": "",
        "value": 0.4821319043872881
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_95",
        "unit": "",
        "value": 0.4764167607117896
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_96",
        "unit": "",
        "value": 0.4728589377984686
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_97",
        "unit": "",
        "value": 0.4684001394856827
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_98",
        "unit": "",
        "value": 0.46381277078711597
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_99",
        "unit": "",
        "value": 0.45842609379660504
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_100",
        "unit": "",
        "value": 0.45289928186885525
      }
    ],
    "general_qlists": [
      {
        "name": "lf_4",
        "qubits": [
          10,
          0,
          1,
          2
        ]
      },
      {
        "name": "lf_5",
        "qubits": [
          11,
          10,
          0,
          1,
          2
        ]
      },
      {
        "name": "lf_6",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1
        ]
      },
      {
        "name": "lf_7",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2
        ]
      },
      {
        "name": "lf_8",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3
        ]
      },
      {
        "name": "lf_9",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13
        ]
      },
      {
        "name": "lf_10",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12
        ]
      },
      {
        "name": "lf_11",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22
        ]
      },
      {
        "name": "lf_12",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22,
          23
        ]
      },
      {
        "name": "lf_13",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23
        ]
      },
      {
        "name": "lf_14",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33
        ]
      },
      {
        "name": "lf_15",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22,
          23,
          33,
          34,
          24
        ]
      },
      {
        "name": "lf_16",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22,
          23,
          33,
          34,
          24,
          25
        ]
      },
      {
        "name": "lf_17",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41
        ]
      },
      {
        "name": "lf_18",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_19",
        "qubits": [
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_20",
        "qubits": [
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_21",
        "qubits": [
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_22",
        "qubits": [
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_23",
        "qubits": [
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_24",
        "qubits": [
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_25",
        "qubits": [
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_26",
        "qubits": [
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_27",
        "qubits": [
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51,
          61
        ]
      },
      {
        "name": "lf_28",
        "qubits": [
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51,
          61,
          60
        ]
      },
      {
        "name": "lf_29",
        "qubits": [
          37,
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51,
          61,
          60
        ]
      },
      {
        "name": "lf_30",
        "qubits": [
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_31",
        "qubits": [
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_32",
        "qubits": [
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_33",
        "qubits": [
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_34",
        "qubits": [
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_35",
        "qubits": [
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_36",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31
        ]
      },
      {
        "name": "lf_37",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31
        ]
      },
      {
        "name": "lf_38",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32
        ]
      },
      {
        "name": "lf_39",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23
        ]
      },
      {
        "name": "lf_40",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22
        ]
      },
      {
        "name": "lf_41",
        "qubits": [
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_42",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_43",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_44",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_45",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_46",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_47",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_48",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_49",
        "qubits": [
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_50",
        "qubits": [
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_51",
        "qubits": [
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44
        ]
      },
      {
        "name": "lf_52",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52
        ]
      },
      {
        "name": "lf_53",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_54",
        "qubits": [
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_55",
        "qubits": [
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_56",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31
        ]
      },
      {
        "name": "lf_57",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32
        ]
      },
      {
        "name": "lf_58",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33
        ]
      },
      {
        "name": "lf_59",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23
        ]
      },
      {
        "name": "lf_60",
        "qubits": [
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_61",
        "qubits": [
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_62",
        "qubits": [
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_63",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_64",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_65",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_66",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_67",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_68",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44
        ]
      },
      {
        "name": "lf_69",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43
        ]
      },
      {
        "name": "lf_70",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53
        ]
      },
      {
        "name": "lf_71",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52
        ]
      },
      {
        "name": "lf_72",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_73",
        "qubits": [
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_74",
        "qubits": [
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_75",
        "qubits": [
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_76",
        "qubits": [
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_77",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_78",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_79",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_80",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_81",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_82",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43
        ]
      },
      {
        "name": "lf_83",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53
        ]
      },
      {
        "name": "lf_84",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52
        ]
      },
      {
        "name": "lf_85",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_86",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_87",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_88",
        "qubits": [
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_89",
        "qubits": [
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_90",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_91",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_92",
        "qubits": [
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_93",
        "qubits": [
          94,
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_94",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_95",
        "qubits": [
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_96",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62
        ]
      },
      {
        "name": "lf_97",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_98",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_99",
        "qubits": [
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_100",
        "qubits": [
          94,
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      }
    ],
    "last_update_date": "2026-01-23T05:04:17-05:00",
    "qubits": [
      [
        {
          "date": "2026-01-22T08:13:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 425.68654266845056
        },
        {
          "date": "2026-01-21T06:39:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 31.991176365691878
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.016845703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 204.8999589334288
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 189.0885287204468
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 305.26798263437547
        },
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T2",
          "unit": "us",
          "value": 319.30935842440834
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0263671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 410.11421597887977
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 450.50795673234865
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0098876953125
        },
        {
          "date": "2026-01-22T07:58:22-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 603.1606455079016
        },
        {
          "date": "2026-01-21T06:39:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 384.64953906515035
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021728515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 278.91824524498844
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 363.45220580752624
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-11T17:53:02-05:00",
          "name": "T1",
          "unit": "us",
          "value": 14.727599284405708
        },
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T2",
          "unit": "us",
          "value": 24.490549501182063
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.022216796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04443359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 50.591912425106784
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 76.55125719082365
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.034912109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 277.44813737711513
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 295.4278320509816
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0408935546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.071533203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 355.7789490869722
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 359.90812391348834
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 358.19838567509356
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 436.8623555404237
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0084228515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010986328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 112.99563241874202
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 108.364943990498
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0125732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.018798828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 423.16852868180246
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 337.9444787266558
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0225830078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.022216796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 345.2892438840351
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 284.33010782229724
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0062255859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005126953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 301.33469871608946
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 283.9863143587354
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0072021484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 388.305335931394
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 290.09947737617637
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 330.7168334471135
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.39822681596024
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0062255859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010986328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00146484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 383.89880659319033
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 307.0982803530074
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 433.7946061147451
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 370.905729105033
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 319.97184896400995
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 409.46954542347765
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0125732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 325.93457138414294
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 345.00141429220105
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010986328125
        },
        {
          "date": "2026-01-22T07:58:22-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 351.47199081874413
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 439.2258953848446
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0081787109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 281.54764966956037
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 316.4346105687511
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.019287109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 375.3685420150495
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 293.6769447903194
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.04150390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.070556640625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 435.07131148753336
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 288.1623336963742
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0076904296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.001220703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 277.8132641217125
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.68952942974306
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0064697265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.004638671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-19T15:05:35-05:00",
          "name": "T1",
          "unit": "us",
          "value": 150.6678386861482
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 62.64496490075956
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0367431640625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.07177734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.001708984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 309.4385297930074
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 137.4600100414457
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.04345703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.050048828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.036865234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 315.5644899061493
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 281.79605558841
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.160400390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.3173828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00341796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 399.2620120826865
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 322.9868384275397
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 347.6647114392833
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 347.9258749520377
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0093994140625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 580.6178593570436
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 414.00200726854933
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.039794921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.067138671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 246.32530875102287
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 219.97922463110757
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.019775390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 335.15526002053355
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 269.4437736924294
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0748291015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.139404296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 489.6284617016493
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 279.3634696822739
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0106201171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 445.4828730514817
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 297.6829840489447
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0322265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 286.0389797434568
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 195.89447419727392
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 303.9054401466914
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 189.96997172826943
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010986328125
        },
        {
          "date": "2026-01-22T07:58:23-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 410.2775584713475
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 290.2174716060692
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0115966796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.014404296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-21T06:39:17-05:00",
          "name": "T1",
          "unit": "us",
          "value": 240.31263395474156
        },
        {
          "date": "2026-01-21T06:39:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 251.48651568928364
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 395.5024125918429
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 347.47515483699425
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016845703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.022216796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 308.77520675151806
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 223.92290720405032
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00341796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 370.5673401124613
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 247.65185128507878
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 315.4137958992722
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.792250763299
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0030517578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.000732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 175.63040541040078
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 118.11342227055546
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.004638671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 368.24133033427444
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.52621534278083
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 319.64468919232144
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 219.00808741772653
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0198974609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.031982421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 417.21888742054455
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 235.66862875262956
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0130615234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.020263671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 299.2502871732396
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 290.91559280797327
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.2747802734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.547119140625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00244140625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 310.07490844951934
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 260.3490718633053
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0142822265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 292.0885403641679
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 297.3549613627861
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 482.7415421835496
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.8019967645414
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0733642578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.134521484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 297.4634377481604
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 231.43191149191537
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.04638671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.050537109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.042236328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 453.40344941788436
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 235.07066323738437
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0162353515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 313.54221922745654
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 208.38979362194317
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0113525390625
        },
        {
          "date": "2026-01-22T07:58:23-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003662109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 286.9814091221901
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 131.37927984248861
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 52.50512714181378
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 47.16457542331198
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.088134765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 358.9198455848155
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 259.55660360778427
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 312.41511372024456
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 340.6563785213591
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 306.1829190614737
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 332.9087849637083
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 198.89980414832965
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 185.96209141527638
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.014892578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 429.1451420844096
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.95912560063312
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 398.50425026476955
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 293.4838455180118
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 361.3805360006273
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 249.9316155794017
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0169677734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.019775390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 380.96636184058883
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 227.78131797552484
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0128173828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 304.01253763297694
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 227.87127033024763
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0106201171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 509.7327065010822
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 203.66999950438236
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0263671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0439453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 404.61407462431845
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 303.0102249315702
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04833984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04541015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 439.21980275062964
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 295.9685408687504
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037841796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04443359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 398.47704200507917
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 444.21232162897263
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.014404296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 361.5290946258064
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 353.24324637087915
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0062255859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00341796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 353.3314849543356
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 193.33687515056957
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-22T07:58:24-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 351.24242904761513
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.45228952840066
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021240234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-08T14:14:02-05:00",
          "name": "T1",
          "unit": "us",
          "value": 95.66216393635415
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 192.39680556460468
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.023193359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-08T14:14:02-05:00",
          "name": "T1",
          "unit": "us",
          "value": 91.99928038035127
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 226.84030376450772
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.014892578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00146484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 332.68511293494413
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 159.70750878196782
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 333.65304270476815
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.52159489708313
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0067138671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 354.77667564192126
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.8369122468631
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 356.94362542871727
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 278.47781771999354
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 402.76735832288966
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 391.5485113304143
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.83032812135775
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 289.7095017439358
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0137939453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017333984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 457.4090855657838
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 325.7173670293783
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021240234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 160.77141432278358
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 169.56619039939375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00341796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:07-05:00",
          "name": "T1",
          "unit": "us",
          "value": 436.50573170579736
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 309.9546335505912
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.061767578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0673828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 473.5105310105854
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 281.7513161813157
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.024658203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.043212890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 268.33195304838296
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 245.28069982723056
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0291748046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.027099609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 485.15464315890125
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.04197336929897
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.077392578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.068603515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.086181640625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 344.84653077174306
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 221.24810876575722
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0252685546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.027587890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 337.10535165655835
        },
        {
          "date": "2026-01-22T08:13:09-05:00",
          "name": "T2",
          "unit": "us",
          "value": 221.12352152760815
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.30029296875
        },
        {
          "date": "2026-01-22T07:58:24-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.67529296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 295.01967233336273
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 235.39618217038125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0294189453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.038330078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 468.54124211452273
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 432.0446695833204
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0406494140625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.077392578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 272.4353610420508
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.5524272728658
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.018798828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 293.450886787445
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 230.2308159553036
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0372314453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.050048828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 418.3125785861353
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.3900245198308
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 373.32518511153353
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 356.26497592180357
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0081787109375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 403.58781583117224
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.2707196334481
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.038330078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.047607421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.029052734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 329.623108056689
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 253.64078727993376
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.038818359375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 198.1385093826868
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 138.31234967666822
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0858154296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.082275390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.08935546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 407.4371520955552
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 324.9611934655272
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0220947265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.024169921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 325.17336136428344
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 273.7456083282922
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0479736328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.067626953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 352.74872672290593
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 369.5599182366794
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 314.85423440434573
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 343.3158027082495
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 176.7616325345727
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 125.35193493339993
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0106201171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 413.3585695761645
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 449.41949850863733
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0145263671875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 425.5320298506707
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 250.88988543088584
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0123291015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 351.19713827864337
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 318.3187003304425
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.031494140625
        },
        {
          "date": "2026-01-22T07:58:24-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 323.5013377687347
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 262.50982159771746
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 337.5003519860313
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.0389978984859
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0364990234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0458984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.027099609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 305.0234363675394
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 274.8567155743746
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0091552734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 262.02417960753877
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 288.0000344391767
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 353.52059201449237
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 373.64663192964866
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0142822265625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017333984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 292.7741586861603
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 260.5382687278343
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0113525390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 163.74415953580655
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 187.1593935527659
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02978515625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 366.38715723926407
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 371.3328663192025
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017333984375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 206.60605091064784
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 172.86740402546266
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0340576171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.059326171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 422.949052018446
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 338.4412829911237
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0164794921875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.027099609375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 373.3744044710669
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 404.0651140261203
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.025634765625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 181.72494600687668
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 133.62849227709697
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.13525390625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.26171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 305.53979310310933
        },
        {
          "date": "2026-01-22T08:13:11-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.0215082213264
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0186767578125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.022705078125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-22T08:13:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 501.3348339156082
        },
        {
          "date": "2026-01-22T08:13:10-05:00",
          "name": "T2",
          "unit": "us",
          "value": 539.7590357376087
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0284423828125
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.026123046875
        },
        {
          "date": "2026-01-23T04:14:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ]
    ]
  },
  "channel": null,
  "instance": "Research_cogburn",
  "timestamp_utc": "2026-01-23T11:54:18+00:00"
}

==> reproducibility/provenance/snapshots/backend_snapshot_ibm_miami_20260126T181544Z.json <==
{
  "backend_configuration": {
    "allow_q_object": true,
    "backend_name": "ibm_miami",
    "backend_version": "1.0.2",
    "basis_gates": [
      "cz",
      "id",
      "rz",
      "sx",
      "x"
    ],
    "clops": null,
    "clops_h": 24000,
    "clops_v": "None",
    "conditional": false,
    "coords": [
      [
        1,
        1
      ],
      [
        2,
        1
      ],
      [
        3,
        1
      ],
      [
        4,
        1
      ],
      [
        5,
        1
      ],
      [
        6,
        1
      ],
      [
        7,
        1
      ],
      [
        8,
        1
      ],
      [
        9,
        1
      ],
      [
        10,
        1
      ],
      [
        1,
        2
      ],
      [
        2,
        2
      ],
      [
        3,
        2
      ],
      [
        4,
        2
      ],
      [
        5,
        2
      ],
      [
        6,
        2
      ],
      [
        7,
        2
      ],
      [
        8,
        2
      ],
      [
        9,
        2
      ],
      [
        10,
        2
      ],
      [
        1,
        3
      ],
      [
        2,
        3
      ],
      [
        3,
        3
      ],
      [
        4,
        3
      ],
      [
        5,
        3
      ],
      [
        6,
        3
      ],
      [
        7,
        3
      ],
      [
        8,
        3
      ],
      [
        9,
        3
      ],
      [
        10,
        3
      ],
      [
        1,
        4
      ],
      [
        2,
        4
      ],
      [
        3,
        4
      ],
      [
        4,
        4
      ],
      [
        5,
        4
      ],
      [
        6,
        4
      ],
      [
        7,
        4
      ],
      [
        8,
        4
      ],
      [
        9,
        4
      ],
      [
        10,
        4
      ],
      [
        1,
        5
      ],
      [
        2,
        5
      ],
      [
        3,
        5
      ],
      [
        4,
        5
      ],
      [
        5,
        5
      ],
      [
        6,
        5
      ],
      [
        7,
        5
      ],
      [
        8,
        5
      ],
      [
        9,
        5
      ],
      [
        10,
        5
      ],
      [
        1,
        6
      ],
      [
        2,
        6
      ],
      [
        3,
        6
      ],
      [
        4,
        6
      ],
      [
        5,
        6
      ],
      [
        6,
        6
      ],
      [
        7,
        6
      ],
      [
        8,
        6
      ],
      [
        9,
        6
      ],
      [
        10,
        6
      ],
      [
        1,
        7
      ],
      [
        2,
        7
      ],
      [
        3,
        7
      ],
      [
        4,
        7
      ],
      [
        5,
        7
      ],
      [
        6,
        7
      ],
      [
        7,
        7
      ],
      [
        8,
        7
      ],
      [
        9,
        7
      ],
      [
        10,
        7
      ],
      [
        1,
        8
      ],
      [
        2,
        8
      ],
      [
        3,
        8
      ],
      [
        4,
        8
      ],
      [
        5,
        8
      ],
      [
        6,
        8
      ],
      [
        7,
        8
      ],
      [
        8,
        8
      ],
      [
        9,
        8
      ],
      [
        10,
        8
      ],
      [
        1,
        9
      ],
      [
        2,
        9
      ],
      [
        3,
        9
      ],
      [
        4,
        9
      ],
      [
        5,
        9
      ],
      [
        6,
        9
      ],
      [
        7,
        9
      ],
      [
        8,
        9
      ],
      [
        9,
        9
      ],
      [
        10,
        9
      ],
      [
        1,
        10
      ],
      [
        2,
        10
      ],
      [
        3,
        10
      ],
      [
        4,
        10
      ],
      [
        5,
        10
      ],
      [
        6,
        10
      ],
      [
        7,
        10
      ],
      [
        8,
        10
      ],
      [
        9,
        10
      ],
      [
        10,
        10
      ],
      [
        1,
        11
      ],
      [
        2,
        11
      ],
      [
        3,
        11
      ],
      [
        4,
        11
      ],
      [
        5,
        11
      ],
      [
        6,
        11
      ],
      [
        7,
        11
      ],
      [
        8,
        11
      ],
      [
        9,
        11
      ],
      [
        10,
        11
      ],
      [
        1,
        12
      ],
      [
        2,
        12
      ],
      [
        3,
        12
      ],
      [
        4,
        12
      ],
      [
        5,
        12
      ],
      [
        6,
        12
      ],
      [
        7,
        12
      ],
      [
        8,
        12
      ],
      [
        9,
        12
      ],
      [
        10,
        12
      ]
    ],
    "coupling_map": [
      [
        0,
        1
      ],
      [
        0,
        10
      ],
      [
        1,
        0
      ],
      [
        1,
        2
      ],
      [
        1,
        11
      ],
      [
        2,
        1
      ],
      [
        2,
        3
      ],
      [
        2,
        12
      ],
      [
        3,
        2
      ],
      [
        3,
        4
      ],
      [
        3,
        13
      ],
      [
        4,
        3
      ],
      [
        4,
        5
      ],
      [
        4,
        14
      ],
      [
        5,
        4
      ],
      [
        5,
        6
      ],
      [
        5,
        15
      ],
      [
        6,
        5
      ],
      [
        6,
        7
      ],
      [
        6,
        16
      ],
      [
        7,
        6
      ],
      [
        7,
        8
      ],
      [
        7,
        17
      ],
      [
        8,
        7
      ],
      [
        8,
        9
      ],
      [
        8,
        18
      ],
      [
        9,
        8
      ],
      [
        9,
        19
      ],
      [
        10,
        0
      ],
      [
        10,
        11
      ],
      [
        10,
        20
      ],
      [
        11,
        1
      ],
      [
        11,
        10
      ],
      [
        11,
        12
      ],
      [
        11,
        21
      ],
      [
        12,
        2
      ],
      [
        12,
        11
      ],
      [
        12,
        13
      ],
      [
        12,
        22
      ],
      [
        13,
        3
      ],
      [
        13,
        12
      ],
      [
        13,
        14
      ],
      [
        13,
        23
      ],
      [
        14,
        4
      ],
      [
        14,
        13
      ],
      [
        14,
        15
      ],
      [
        14,
        24
      ],
      [
        15,
        5
      ],
      [
        15,
        14
      ],
      [
        15,
        16
      ],
      [
        15,
        25
      ],
      [
        16,
        6
      ],
      [
        16,
        15
      ],
      [
        16,
        17
      ],
      [
        16,
        26
      ],
      [
        17,
        7
      ],
      [
        17,
        16
      ],
      [
        17,
        18
      ],
      [
        17,
        27
      ],
      [
        18,
        8
      ],
      [
        18,
        17
      ],
      [
        18,
        19
      ],
      [
        18,
        28
      ],
      [
        19,
        9
      ],
      [
        19,
        18
      ],
      [
        19,
        29
      ],
      [
        20,
        10
      ],
      [
        20,
        21
      ],
      [
        20,
        30
      ],
      [
        21,
        11
      ],
      [
        21,
        20
      ],
      [
        21,
        22
      ],
      [
        21,
        31
      ],
      [
        22,
        12
      ],
      [
        22,
        21
      ],
      [
        22,
        23
      ],
      [
        22,
        32
      ],
      [
        23,
        13
      ],
      [
        23,
        22
      ],
      [
        23,
        24
      ],
      [
        23,
        33
      ],
      [
        24,
        14
      ],
      [
        24,
        23
      ],
      [
        24,
        25
      ],
      [
        24,
        34
      ],
      [
        25,
        15
      ],
      [
        25,
        24
      ],
      [
        25,
        26
      ],
      [
        25,
        35
      ],
      [
        26,
        16
      ],
      [
        26,
        25
      ],
      [
        26,
        27
      ],
      [
        26,
        36
      ],
      [
        27,
        17
      ],
      [
        27,
        26
      ],
      [
        27,
        28
      ],
      [
        27,
        37
      ],
      [
        28,
        18
      ],
      [
        28,
        27
      ],
      [
        28,
        29
      ],
      [
        28,
        38
      ],
      [
        29,
        19
      ],
      [
        29,
        28
      ],
      [
        29,
        39
      ],
      [
        30,
        20
      ],
      [
        30,
        31
      ],
      [
        30,
        40
      ],
      [
        31,
        21
      ],
      [
        31,
        30
      ],
      [
        31,
        32
      ],
      [
        31,
        41
      ],
      [
        32,
        22
      ],
      [
        32,
        31
      ],
      [
        32,
        33
      ],
      [
        32,
        42
      ],
      [
        33,
        23
      ],
      [
        33,
        32
      ],
      [
        33,
        34
      ],
      [
        33,
        43
      ],
      [
        34,
        24
      ],
      [
        34,
        33
      ],
      [
        34,
        35
      ],
      [
        34,
        44
      ],
      [
        35,
        25
      ],
      [
        35,
        34
      ],
      [
        35,
        36
      ],
      [
        35,
        45
      ],
      [
        36,
        26
      ],
      [
        36,
        35
      ],
      [
        36,
        37
      ],
      [
        36,
        46
      ],
      [
        37,
        27
      ],
      [
        37,
        36
      ],
      [
        37,
        38
      ],
      [
        37,
        47
      ],
      [
        38,
        28
      ],
      [
        38,
        37
      ],
      [
        38,
        39
      ],
      [
        38,
        48
      ],
      [
        39,
        29
      ],
      [
        39,
        38
      ],
      [
        39,
        49
      ],
      [
        40,
        30
      ],
      [
        40,
        41
      ],
      [
        40,
        50
      ],
      [
        41,
        31
      ],
      [
        41,
        40
      ],
      [
        41,
        42
      ],
      [
        41,
        51
      ],
      [
        42,
        32
      ],
      [
        42,
        41
      ],
      [
        42,
        43
      ],
      [
        42,
        52
      ],
      [
        43,
        33
      ],
      [
        43,
        42
      ],
      [
        43,
        44
      ],
      [
        43,
        53
      ],
      [
        44,
        34
      ],
      [
        44,
        43
      ],
      [
        44,
        45
      ],
      [
        44,
        54
      ],
      [
        45,
        35
      ],
      [
        45,
        44
      ],
      [
        45,
        46
      ],
      [
        45,
        55
      ],
      [
        46,
        36
      ],
      [
        46,
        45
      ],
      [
        46,
        47
      ],
      [
        46,
        56
      ],
      [
        47,
        37
      ],
      [
        47,
        46
      ],
      [
        47,
        48
      ],
      [
        47,
        57
      ],
      [
        48,
        38
      ],
      [
        48,
        47
      ],
      [
        48,
        49
      ],
      [
        48,
        58
      ],
      [
        49,
        39
      ],
      [
        49,
        48
      ],
      [
        49,
        59
      ],
      [
        50,
        40
      ],
      [
        50,
        51
      ],
      [
        50,
        60
      ],
      [
        51,
        41
      ],
      [
        51,
        50
      ],
      [
        51,
        52
      ],
      [
        51,
        61
      ],
      [
        52,
        42
      ],
      [
        52,
        51
      ],
      [
        52,
        53
      ],
      [
        52,
        62
      ],
      [
        53,
        43
      ],
      [
        53,
        52
      ],
      [
        53,
        54
      ],
      [
        53,
        63
      ],
      [
        54,
        44
      ],
      [
        54,
        53
      ],
      [
        54,
        55
      ],
      [
        54,
        64
      ],
      [
        55,
        45
      ],
      [
        55,
        54
      ],
      [
        55,
        56
      ],
      [
        55,
        65
      ],
      [
        56,
        46
      ],
      [
        56,
        55
      ],
      [
        56,
        57
      ],
      [
        56,
        66
      ],
      [
        57,
        47
      ],
      [
        57,
        56
      ],
      [
        57,
        58
      ],
      [
        57,
        67
      ],
      [
        58,
        48
      ],
      [
        58,
        57
      ],
      [
        58,
        59
      ],
      [
        58,
        68
      ],
      [
        59,
        49
      ],
      [
        59,
        58
      ],
      [
        59,
        69
      ],
      [
        60,
        50
      ],
      [
        60,
        61
      ],
      [
        60,
        70
      ],
      [
        61,
        51
      ],
      [
        61,
        60
      ],
      [
        61,
        62
      ],
      [
        61,
        71
      ],
      [
        62,
        52
      ],
      [
        62,
        61
      ],
      [
        62,
        63
      ],
      [
        62,
        72
      ],
      [
        63,
        53
      ],
      [
        63,
        62
      ],
      [
        63,
        64
      ],
      [
        63,
        73
      ],
      [
        64,
        54
      ],
      [
        64,
        63
      ],
      [
        64,
        65
      ],
      [
        64,
        74
      ],
      [
        65,
        55
      ],
      [
        65,
        64
      ],
      [
        65,
        66
      ],
      [
        65,
        75
      ],
      [
        66,
        56
      ],
      [
        66,
        65
      ],
      [
        66,
        67
      ],
      [
        66,
        76
      ],
      [
        67,
        57
      ],
      [
        67,
        66
      ],
      [
        67,
        68
      ],
      [
        67,
        77
      ],
      [
        68,
        58
      ],
      [
        68,
        67
      ],
      [
        68,
        69
      ],
      [
        68,
        78
      ],
      [
        69,
        59
      ],
      [
        69,
        68
      ],
      [
        69,
        79
      ],
      [
        70,
        60
      ],
      [
        70,
        71
      ],
      [
        70,
        80
      ],
      [
        71,
        61
      ],
      [
        71,
        70
      ],
      [
        71,
        72
      ],
      [
        71,
        81
      ],
      [
        72,
        62
      ],
      [
        72,
        71
      ],
      [
        72,
        73
      ],
      [
        72,
        82
      ],
      [
        73,
        63
      ],
      [
        73,
        72
      ],
      [
        73,
        74
      ],
      [
        73,
        83
      ],
      [
        74,
        64
      ],
      [
        74,
        73
      ],
      [
        74,
        75
      ],
      [
        74,
        84
      ],
      [
        75,
        65
      ],
      [
        75,
        74
      ],
      [
        75,
        76
      ],
      [
        75,
        85
      ],
      [
        76,
        66
      ],
      [
        76,
        75
      ],
      [
        76,
        77
      ],
      [
        76,
        86
      ],
      [
        77,
        67
      ],
      [
        77,
        76
      ],
      [
        77,
        78
      ],
      [
        77,
        87
      ],
      [
        78,
        68
      ],
      [
        78,
        77
      ],
      [
        78,
        79
      ],
      [
        78,
        88
      ],
      [
        79,
        69
      ],
      [
        79,
        78
      ],
      [
        79,
        89
      ],
      [
        80,
        70
      ],
      [
        80,
        81
      ],
      [
        80,
        90
      ],
      [
        81,
        71
      ],
      [
        81,
        80
      ],
      [
        81,
        82
      ],
      [
        81,
        91
      ],
      [
        82,
        72
      ],
      [
        82,
        81
      ],
      [
        82,
        83
      ],
      [
        82,
        92
      ],
      [
        83,
        73
      ],
      [
        83,
        82
      ],
      [
        83,
        84
      ],
      [
        83,
        93
      ],
      [
        84,
        74
      ],
      [
        84,
        83
      ],
      [
        84,
        85
      ],
      [
        84,
        94
      ],
      [
        85,
        75
      ],
      [
        85,
        84
      ],
      [
        85,
        86
      ],
      [
        85,
        95
      ],
      [
        86,
        76
      ],
      [
        86,
        85
      ],
      [
        86,
        87
      ],
      [
        86,
        96
      ],
      [
        87,
        77
      ],
      [
        87,
        86
      ],
      [
        87,
        88
      ],
      [
        87,
        97
      ],
      [
        88,
        78
      ],
      [
        88,
        87
      ],
      [
        88,
        89
      ],
      [
        88,
        98
      ],
      [
        89,
        79
      ],
      [
        89,
        88
      ],
      [
        89,
        99
      ],
      [
        90,
        80
      ],
      [
        90,
        91
      ],
      [
        90,
        100
      ],
      [
        91,
        81
      ],
      [
        91,
        90
      ],
      [
        91,
        92
      ],
      [
        91,
        101
      ],
      [
        92,
        82
      ],
      [
        92,
        91
      ],
      [
        92,
        93
      ],
      [
        92,
        102
      ],
      [
        93,
        83
      ],
      [
        93,
        92
      ],
      [
        93,
        94
      ],
      [
        93,
        103
      ],
      [
        94,
        84
      ],
      [
        94,
        93
      ],
      [
        94,
        95
      ],
      [
        94,
        104
      ],
      [
        95,
        85
      ],
      [
        95,
        94
      ],
      [
        95,
        96
      ],
      [
        95,
        105
      ],
      [
        96,
        86
      ],
      [
        96,
        95
      ],
      [
        96,
        97
      ],
      [
        96,
        106
      ],
      [
        97,
        87
      ],
      [
        97,
        96
      ],
      [
        97,
        98
      ],
      [
        97,
        107
      ],
      [
        98,
        88
      ],
      [
        98,
        97
      ],
      [
        98,
        99
      ],
      [
        98,
        108
      ],
      [
        99,
        89
      ],
      [
        99,
        98
      ],
      [
        99,
        109
      ],
      [
        100,
        90
      ],
      [
        100,
        101
      ],
      [
        100,
        110
      ],
      [
        101,
        91
      ],
      [
        101,
        100
      ],
      [
        101,
        102
      ],
      [
        101,
        111
      ],
      [
        102,
        92
      ],
      [
        102,
        101
      ],
      [
        102,
        103
      ],
      [
        102,
        112
      ],
      [
        103,
        93
      ],
      [
        103,
        102
      ],
      [
        103,
        104
      ],
      [
        103,
        113
      ],
      [
        104,
        94
      ],
      [
        104,
        103
      ],
      [
        104,
        105
      ],
      [
        104,
        114
      ],
      [
        105,
        95
      ],
      [
        105,
        104
      ],
      [
        105,
        106
      ],
      [
        105,
        115
      ],
      [
        106,
        96
      ],
      [
        106,
        105
      ],
      [
        106,
        107
      ],
      [
        106,
        116
      ],
      [
        107,
        97
      ],
      [
        107,
        106
      ],
      [
        107,
        108
      ],
      [
        107,
        117
      ],
      [
        108,
        98
      ],
      [
        108,
        107
      ],
      [
        108,
        109
      ],
      [
        108,
        118
      ],
      [
        109,
        99
      ],
      [
        109,
        108
      ],
      [
        109,
        119
      ],
      [
        110,
        100
      ],
      [
        110,
        111
      ],
      [
        111,
        101
      ],
      [
        111,
        110
      ],
      [
        111,
        112
      ],
      [
        112,
        102
      ],
      [
        112,
        111
      ],
      [
        112,
        113
      ],
      [
        113,
        103
      ],
      [
        113,
        112
      ],
      [
        113,
        114
      ],
      [
        114,
        104
      ],
      [
        114,
        113
      ],
      [
        114,
        115
      ],
      [
        115,
        105
      ],
      [
        115,
        114
      ],
      [
        115,
        116
      ],
      [
        116,
        106
      ],
      [
        116,
        115
      ],
      [
        116,
        117
      ],
      [
        117,
        107
      ],
      [
        117,
        116
      ],
      [
        117,
        118
      ],
      [
        118,
        108
      ],
      [
        118,
        117
      ],
      [
        118,
        119
      ],
      [
        119,
        109
      ],
      [
        119,
        118
      ]
    ],
    "credits_required": true,
    "default_rep_delay": 4000.0,
    "description": "120 qubit device",
    "discriminators": null,
    "dt": 4.0,
    "dtm": 4.0,
    "dynamic_reprate_enabled": true,
    "gates": [
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "id",
        "parameters": [],
        "qasm_def": "gate id q { U(0, 0, 0) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "rz",
        "parameters": [
          "theta"
        ],
        "qasm_def": "gate rz(theta) q { U(0, 0, theta) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "sx",
        "parameters": [],
        "qasm_def": "gate sx q { U(pi/2, 3*pi/2, pi/2) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ]
        ],
        "name": "x",
        "parameters": [],
        "qasm_def": "gate x q { U(pi, 0, pi) q; }"
      },
      {
        "coupling_map": [
          [
            0,
            1
          ],
          [
            0,
            10
          ],
          [
            1,
            0
          ],
          [
            1,
            2
          ],
          [
            1,
            11
          ],
          [
            2,
            1
          ],
          [
            2,
            3
          ],
          [
            2,
            12
          ],
          [
            3,
            2
          ],
          [
            3,
            4
          ],
          [
            3,
            13
          ],
          [
            4,
            3
          ],
          [
            4,
            5
          ],
          [
            4,
            14
          ],
          [
            5,
            4
          ],
          [
            5,
            6
          ],
          [
            5,
            15
          ],
          [
            6,
            5
          ],
          [
            6,
            7
          ],
          [
            6,
            16
          ],
          [
            7,
            6
          ],
          [
            7,
            8
          ],
          [
            7,
            17
          ],
          [
            8,
            7
          ],
          [
            8,
            9
          ],
          [
            8,
            18
          ],
          [
            9,
            8
          ],
          [
            9,
            19
          ],
          [
            10,
            0
          ],
          [
            10,
            11
          ],
          [
            10,
            20
          ],
          [
            11,
            1
          ],
          [
            11,
            10
          ],
          [
            11,
            12
          ],
          [
            11,
            21
          ],
          [
            12,
            2
          ],
          [
            12,
            11
          ],
          [
            12,
            13
          ],
          [
            12,
            22
          ],
          [
            13,
            3
          ],
          [
            13,
            12
          ],
          [
            13,
            14
          ],
          [
            13,
            23
          ],
          [
            14,
            4
          ],
          [
            14,
            13
          ],
          [
            14,
            15
          ],
          [
            14,
            24
          ],
          [
            15,
            5
          ],
          [
            15,
            14
          ],
          [
            15,
            16
          ],
          [
            15,
            25
          ],
          [
            16,
            6
          ],
          [
            16,
            15
          ],
          [
            16,
            17
          ],
          [
            16,
            26
          ],
          [
            17,
            7
          ],
          [
            17,
            16
          ],
          [
            17,
            18
          ],
          [
            17,
            27
          ],
          [
            18,
            8
          ],
          [
            18,
            17
          ],
          [
            18,
            19
          ],
          [
            18,
            28
          ],
          [
            19,
            9
          ],
          [
            19,
            18
          ],
          [
            19,
            29
          ],
          [
            20,
            10
          ],
          [
            20,
            21
          ],
          [
            20,
            30
          ],
          [
            21,
            11
          ],
          [
            21,
            20
          ],
          [
            21,
            22
          ],
          [
            21,
            31
          ],
          [
            22,
            12
          ],
          [
            22,
            21
          ],
          [
            22,
            23
          ],
          [
            22,
            32
          ],
          [
            23,
            13
          ],
          [
            23,
            22
          ],
          [
            23,
            24
          ],
          [
            23,
            33
          ],
          [
            24,
            14
          ],
          [
            24,
            23
          ],
          [
            24,
            25
          ],
          [
            24,
            34
          ],
          [
            25,
            15
          ],
          [
            25,
            24
          ],
          [
            25,
            26
          ],
          [
            25,
            35
          ],
          [
            26,
            16
          ],
          [
            26,
            25
          ],
          [
            26,
            27
          ],
          [
            26,
            36
          ],
          [
            27,
            17
          ],
          [
            27,
            26
          ],
          [
            27,
            28
          ],
          [
            27,
            37
          ],
          [
            28,
            18
          ],
          [
            28,
            27
          ],
          [
            28,
            29
          ],
          [
            28,
            38
          ],
          [
            29,
            19
          ],
          [
            29,
            28
          ],
          [
            29,
            39
          ],
          [
            30,
            20
          ],
          [
            30,
            31
          ],
          [
            30,
            40
          ],
          [
            31,
            21
          ],
          [
            31,
            30
          ],
          [
            31,
            32
          ],
          [
            31,
            41
          ],
          [
            32,
            22
          ],
          [
            32,
            31
          ],
          [
            32,
            33
          ],
          [
            32,
            42
          ],
          [
            33,
            23
          ],
          [
            33,
            32
          ],
          [
            33,
            34
          ],
          [
            33,
            43
          ],
          [
            34,
            24
          ],
          [
            34,
            33
          ],
          [
            34,
            35
          ],
          [
            34,
            44
          ],
          [
            35,
            25
          ],
          [
            35,
            34
          ],
          [
            35,
            36
          ],
          [
            35,
            45
          ],
          [
            36,
            26
          ],
          [
            36,
            35
          ],
          [
            36,
            37
          ],
          [
            36,
            46
          ],
          [
            37,
            27
          ],
          [
            37,
            36
          ],
          [
            37,
            38
          ],
          [
            37,
            47
          ],
          [
            38,
            28
          ],
          [
            38,
            37
          ],
          [
            38,
            39
          ],
          [
            38,
            48
          ],
          [
            39,
            29
          ],
          [
            39,
            38
          ],
          [
            39,
            49
          ],
          [
            40,
            30
          ],
          [
            40,
            41
          ],
          [
            40,
            50
          ],
          [
            41,
            31
          ],
          [
            41,
            40
          ],
          [
            41,
            42
          ],
          [
            41,
            51
          ],
          [
            42,
            32
          ],
          [
            42,
            41
          ],
          [
            42,
            43
          ],
          [
            42,
            52
          ],
          [
            43,
            33
          ],
          [
            43,
            42
          ],
          [
            43,
            44
          ],
          [
            43,
            53
          ],
          [
            44,
            34
          ],
          [
            44,
            43
          ],
          [
            44,
            45
          ],
          [
            44,
            54
          ],
          [
            45,
            35
          ],
          [
            45,
            44
          ],
          [
            45,
            46
          ],
          [
            45,
            55
          ],
          [
            46,
            36
          ],
          [
            46,
            45
          ],
          [
            46,
            47
          ],
          [
            46,
            56
          ],
          [
            47,
            37
          ],
          [
            47,
            46
          ],
          [
            47,
            48
          ],
          [
            47,
            57
          ],
          [
            48,
            38
          ],
          [
            48,
            47
          ],
          [
            48,
            49
          ],
          [
            48,
            58
          ],
          [
            49,
            39
          ],
          [
            49,
            48
          ],
          [
            49,
            59
          ],
          [
            50,
            40
          ],
          [
            50,
            51
          ],
          [
            50,
            60
          ],
          [
            51,
            41
          ],
          [
            51,
            50
          ],
          [
            51,
            52
          ],
          [
            51,
            61
          ],
          [
            52,
            42
          ],
          [
            52,
            51
          ],
          [
            52,
            53
          ],
          [
            52,
            62
          ],
          [
            53,
            43
          ],
          [
            53,
            52
          ],
          [
            53,
            54
          ],
          [
            53,
            63
          ],
          [
            54,
            44
          ],
          [
            54,
            53
          ],
          [
            54,
            55
          ],
          [
            54,
            64
          ],
          [
            55,
            45
          ],
          [
            55,
            54
          ],
          [
            55,
            56
          ],
          [
            55,
            65
          ],
          [
            56,
            46
          ],
          [
            56,
            55
          ],
          [
            56,
            57
          ],
          [
            56,
            66
          ],
          [
            57,
            47
          ],
          [
            57,
            56
          ],
          [
            57,
            58
          ],
          [
            57,
            67
          ],
          [
            58,
            48
          ],
          [
            58,
            57
          ],
          [
            58,
            59
          ],
          [
            58,
            68
          ],
          [
            59,
            49
          ],
          [
            59,
            58
          ],
          [
            59,
            69
          ],
          [
            60,
            50
          ],
          [
            60,
            61
          ],
          [
            60,
            70
          ],
          [
            61,
            51
          ],
          [
            61,
            60
          ],
          [
            61,
            62
          ],
          [
            61,
            71
          ],
          [
            62,
            52
          ],
          [
            62,
            61
          ],
          [
            62,
            63
          ],
          [
            62,
            72
          ],
          [
            63,
            53
          ],
          [
            63,
            62
          ],
          [
            63,
            64
          ],
          [
            63,
            73
          ],
          [
            64,
            54
          ],
          [
            64,
            63
          ],
          [
            64,
            65
          ],
          [
            64,
            74
          ],
          [
            65,
            55
          ],
          [
            65,
            64
          ],
          [
            65,
            66
          ],
          [
            65,
            75
          ],
          [
            66,
            56
          ],
          [
            66,
            65
          ],
          [
            66,
            67
          ],
          [
            66,
            76
          ],
          [
            67,
            57
          ],
          [
            67,
            66
          ],
          [
            67,
            68
          ],
          [
            67,
            77
          ],
          [
            68,
            58
          ],
          [
            68,
            67
          ],
          [
            68,
            69
          ],
          [
            68,
            78
          ],
          [
            69,
            59
          ],
          [
            69,
            68
          ],
          [
            69,
            79
          ],
          [
            70,
            60
          ],
          [
            70,
            71
          ],
          [
            70,
            80
          ],
          [
            71,
            61
          ],
          [
            71,
            70
          ],
          [
            71,
            72
          ],
          [
            71,
            81
          ],
          [
            72,
            62
          ],
          [
            72,
            71
          ],
          [
            72,
            73
          ],
          [
            72,
            82
          ],
          [
            73,
            63
          ],
          [
            73,
            72
          ],
          [
            73,
            74
          ],
          [
            73,
            83
          ],
          [
            74,
            64
          ],
          [
            74,
            73
          ],
          [
            74,
            75
          ],
          [
            74,
            84
          ],
          [
            75,
            65
          ],
          [
            75,
            74
          ],
          [
            75,
            76
          ],
          [
            75,
            85
          ],
          [
            76,
            66
          ],
          [
            76,
            75
          ],
          [
            76,
            77
          ],
          [
            76,
            86
          ],
          [
            77,
            67
          ],
          [
            77,
            76
          ],
          [
            77,
            78
          ],
          [
            77,
            87
          ],
          [
            78,
            68
          ],
          [
            78,
            77
          ],
          [
            78,
            79
          ],
          [
            78,
            88
          ],
          [
            79,
            69
          ],
          [
            79,
            78
          ],
          [
            79,
            89
          ],
          [
            80,
            70
          ],
          [
            80,
            81
          ],
          [
            80,
            90
          ],
          [
            81,
            71
          ],
          [
            81,
            80
          ],
          [
            81,
            82
          ],
          [
            81,
            91
          ],
          [
            82,
            72
          ],
          [
            82,
            81
          ],
          [
            82,
            83
          ],
          [
            82,
            92
          ],
          [
            83,
            73
          ],
          [
            83,
            82
          ],
          [
            83,
            84
          ],
          [
            83,
            93
          ],
          [
            84,
            74
          ],
          [
            84,
            83
          ],
          [
            84,
            85
          ],
          [
            84,
            94
          ],
          [
            85,
            75
          ],
          [
            85,
            84
          ],
          [
            85,
            86
          ],
          [
            85,
            95
          ],
          [
            86,
            76
          ],
          [
            86,
            85
          ],
          [
            86,
            87
          ],
          [
            86,
            96
          ],
          [
            87,
            77
          ],
          [
            87,
            86
          ],
          [
            87,
            88
          ],
          [
            87,
            97
          ],
          [
            88,
            78
          ],
          [
            88,
            87
          ],
          [
            88,
            89
          ],
          [
            88,
            98
          ],
          [
            89,
            79
          ],
          [
            89,
            88
          ],
          [
            89,
            99
          ],
          [
            90,
            80
          ],
          [
            90,
            91
          ],
          [
            90,
            100
          ],
          [
            91,
            81
          ],
          [
            91,
            90
          ],
          [
            91,
            92
          ],
          [
            91,
            101
          ],
          [
            92,
            82
          ],
          [
            92,
            91
          ],
          [
            92,
            93
          ],
          [
            92,
            102
          ],
          [
            93,
            83
          ],
          [
            93,
            92
          ],
          [
            93,
            94
          ],
          [
            93,
            103
          ],
          [
            94,
            84
          ],
          [
            94,
            93
          ],
          [
            94,
            95
          ],
          [
            94,
            104
          ],
          [
            95,
            85
          ],
          [
            95,
            94
          ],
          [
            95,
            96
          ],
          [
            95,
            105
          ],
          [
            96,
            86
          ],
          [
            96,
            95
          ],
          [
            96,
            97
          ],
          [
            96,
            106
          ],
          [
            97,
            87
          ],
          [
            97,
            96
          ],
          [
            97,
            98
          ],
          [
            97,
            107
          ],
          [
            98,
            88
          ],
          [
            98,
            97
          ],
          [
            98,
            99
          ],
          [
            98,
            108
          ],
          [
            99,
            89
          ],
          [
            99,
            98
          ],
          [
            99,
            109
          ],
          [
            100,
            90
          ],
          [
            100,
            101
          ],
          [
            100,
            110
          ],
          [
            101,
            91
          ],
          [
            101,
            100
          ],
          [
            101,
            102
          ],
          [
            101,
            111
          ],
          [
            102,
            92
          ],
          [
            102,
            101
          ],
          [
            102,
            103
          ],
          [
            102,
            112
          ],
          [
            103,
            93
          ],
          [
            103,
            102
          ],
          [
            103,
            104
          ],
          [
            103,
            113
          ],
          [
            104,
            94
          ],
          [
            104,
            103
          ],
          [
            104,
            105
          ],
          [
            104,
            114
          ],
          [
            105,
            95
          ],
          [
            105,
            104
          ],
          [
            105,
            106
          ],
          [
            105,
            115
          ],
          [
            106,
            96
          ],
          [
            106,
            105
          ],
          [
            106,
            107
          ],
          [
            106,
            116
          ],
          [
            107,
            97
          ],
          [
            107,
            106
          ],
          [
            107,
            108
          ],
          [
            107,
            117
          ],
          [
            108,
            98
          ],
          [
            108,
            107
          ],
          [
            108,
            109
          ],
          [
            108,
            118
          ],
          [
            109,
            99
          ],
          [
            109,
            108
          ],
          [
            109,
            119
          ],
          [
            110,
            100
          ],
          [
            110,
            111
          ],
          [
            111,
            101
          ],
          [
            111,
            110
          ],
          [
            111,
            112
          ],
          [
            112,
            102
          ],
          [
            112,
            111
          ],
          [
            112,
            113
          ],
          [
            113,
            103
          ],
          [
            113,
            112
          ],
          [
            113,
            114
          ],
          [
            114,
            104
          ],
          [
            114,
            113
          ],
          [
            114,
            115
          ],
          [
            115,
            105
          ],
          [
            115,
            114
          ],
          [
            115,
            116
          ],
          [
            116,
            106
          ],
          [
            116,
            115
          ],
          [
            116,
            117
          ],
          [
            117,
            107
          ],
          [
            117,
            116
          ],
          [
            117,
            118
          ],
          [
            118,
            108
          ],
          [
            118,
            117
          ],
          [
            118,
            119
          ],
          [
            119,
            109
          ],
          [
            119,
            118
          ]
        ],
        "name": "cz",
        "parameters": [],
        "qasm_def": "gate cz q0, q1 { CZ q0, q1; }"
      },
      {
        "name": "measure",
        "parameters": [],
        "qasm_def": null
      }
    ],
    "instruction_signatures": [],
    "local": false,
    "max_experiments": 75,
    "max_shots": 100000,
    "meas_kernels": null,
    "meas_levels": null,
    "meas_map": [
      [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        117,
        118,
        119
      ]
    ],
    "measure_esp_enabled": false,
    "memory": true,
    "multi_meas_enabled": true,
    "n_qubits": 120,
    "n_registers": 1,
    "online_date": "2025-12-01T05:00:00+00:00",
    "open_pulse": false,
    "parallel_compilation": true,
    "processor_type": {
      "family": "Nighthawk",
      "revision": "1"
    },
    "quantum_volume": null,
    "rep_delay_range": [
      1000.0,
      4000.0
    ],
    "sample_name": "family: Nighthawk, revision: 1",
    "simulator": false,
    "supported_features": [
      "qobj",
      "qasm3",
      "parameters",
      "dynamic_circuits"
    ],
    "supported_instructions": [
      "cz",
      "id",
      "delay",
      "measure",
      "rz",
      "sx",
      "x",
      "if_else"
    ],
    "timing_constraints": {
      "acquire_alignment": 1,
      "granularity": 1,
      "min_length": 2,
      "pulse_alignment": 1
    },
    "url": "None"
  },
  "backend_name": "ibm_miami",
  "backend_options": "Options(shots=4000, memory=False, meas_level=<MeasLevel.CLASSIFIED: 2>, meas_return=<MeasReturnType.AVERAGE: 'avg'>, memory_slots=None, memory_slot_size=100, rep_time=None, rep_delay=None, init_qubits=True, use_measure_esp=None, use_fractional_gates=False, noise_model=None, seed_simulator=None)",
  "backend_properties": {
    "backend_name": "ibm_miami",
    "backend_version": "1.0.2",
    "gates": [
      {
        "gate": "id",
        "name": "id0",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010387433845742763
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "id",
        "name": "id1",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002589862308605964
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "id",
        "name": "id2",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001337637250860779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "id",
        "name": "id3",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012847479237483488
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "id",
        "name": "id4",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001462059215879021
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "id",
        "name": "id5",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001420994070008609
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "id",
        "name": "id6",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012960689901822164
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "id",
        "name": "id7",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027088139699567787
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "id",
        "name": "id8",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017795450965557647
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "id",
        "name": "id9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "id",
        "name": "id10",
        "parameters": [
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013948721338671286
          },
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "id",
        "name": "id11",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000171093683431577
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "id",
        "name": "id12",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014302124352560423
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "id",
        "name": "id13",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001687933580841779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "id",
        "name": "id14",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002041560581469403
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "id",
        "name": "id15",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020102338099519
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "id",
        "name": "id16",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011786764714022779
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "id",
        "name": "id17",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005582468917157022
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "id",
        "name": "id18",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003102203914811991
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "id",
        "name": "id19",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003201490573842674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "id",
        "name": "id20",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018095119010234068
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "id",
        "name": "id21",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000196573435343539
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "id",
        "name": "id22",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010040225571373754
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "id",
        "name": "id23",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000127739334659922
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "id",
        "name": "id24",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028961294883231265
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "id",
        "name": "id25",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017143618290418723
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "id",
        "name": "id26",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003252241036196296
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "id",
        "name": "id27",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005362091519524376
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "id",
        "name": "id28",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005268562833383828
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "id",
        "name": "id29",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023700411858030635
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "id",
        "name": "id30",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014667639851939526
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "id",
        "name": "id31",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019559802299061376
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "id",
        "name": "id32",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004715385706756613
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "id",
        "name": "id33",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037073864101165246
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "id",
        "name": "id34",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000230147575909034
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "id",
        "name": "id35",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001916607765600781
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "id",
        "name": "id36",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021922427417241105
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "id",
        "name": "id37",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029845634078097495
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "id",
        "name": "id38",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001703388757828139
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "id",
        "name": "id39",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002711120971618539
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "id",
        "name": "id40",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023785469900211245
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "id",
        "name": "id41",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021662182652884196
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "id",
        "name": "id42",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031448084394113313
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "id",
        "name": "id43",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002442039691882544
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "id",
        "name": "id44",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027248926349123393
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "id",
        "name": "id45",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013859025424737704
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "id",
        "name": "id46",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013206973189463099
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "id",
        "name": "id47",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019186584740838686
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "id",
        "name": "id48",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005119763101538674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "id",
        "name": "id49",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023035340260515292
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "id",
        "name": "id50",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018637441899583957
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "id",
        "name": "id51",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021812640457425424
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "id",
        "name": "id52",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024253584634390286
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "id",
        "name": "id53",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022836987388808255
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "id",
        "name": "id54",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005456319701575673
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "id",
        "name": "id55",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002911321327637625
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "id",
        "name": "id56",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003594334432130494
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "id",
        "name": "id57",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026164498081210406
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "id",
        "name": "id58",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003420063386012143
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "id",
        "name": "id59",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020994474920045848
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "id",
        "name": "id60",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035006564218040886
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "id",
        "name": "id61",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017184828730093096
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "id",
        "name": "id62",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018192349552751321
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "id",
        "name": "id63",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003684748896841458
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "id",
        "name": "id64",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023630458954052483
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "id",
        "name": "id65",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031596352032704935
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "id",
        "name": "id66",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003599968463901766
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "id",
        "name": "id67",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012841837015180508
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "id",
        "name": "id68",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000902627834916486
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "id",
        "name": "id69",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002056138166729299
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "id",
        "name": "id70",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972389358499731
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "id",
        "name": "id71",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027441557065360707
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "id",
        "name": "id72",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017655393529897288
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "id",
        "name": "id73",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023828699223068243
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "id",
        "name": "id74",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000143706659470662
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "id",
        "name": "id75",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004168723843744581
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "id",
        "name": "id76",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025378707450069907
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "id",
        "name": "id77",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019326134509651527
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "id",
        "name": "id78",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004350445921516571
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "id",
        "name": "id79",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017642837453460896
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "id",
        "name": "id80",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026571807306065217
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "id",
        "name": "id81",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013976675995548688
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "id",
        "name": "id82",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002449940527042611
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "id",
        "name": "id83",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021717396008741628
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "id",
        "name": "id84",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002774286527003084
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "id",
        "name": "id85",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002187396920245237
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "id",
        "name": "id86",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002922965312732278
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "id",
        "name": "id87",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013018372487640914
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "id",
        "name": "id88",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018920857563717484
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "id",
        "name": "id89",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011787152292503641
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "id",
        "name": "id90",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002613874507276354
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "id",
        "name": "id91",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012126744021807452
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "id",
        "name": "id92",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019538336442656877
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "id",
        "name": "id93",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006284706805235608
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "id",
        "name": "id94",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019855102102661997
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "id",
        "name": "id95",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003608412993005548
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "id",
        "name": "id96",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028464658571315067
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "id",
        "name": "id97",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017182412503721477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "id",
        "name": "id98",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022878878350199205
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "id",
        "name": "id99",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002515069219178477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "id",
        "name": "id100",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010087583141074652
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "id",
        "name": "id101",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012326043614046368
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "id",
        "name": "id102",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036423859532211026
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "id",
        "name": "id103",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013426616878097668
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "id",
        "name": "id104",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013139453191394422
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "id",
        "name": "id105",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158311184194471
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "id",
        "name": "id106",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00047899886102330936
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "id",
        "name": "id107",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002032259852821486
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "id",
        "name": "id108",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002856374620939731
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "id",
        "name": "id109",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017181418417775058
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "id",
        "name": "id110",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000290042907124691
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "id",
        "name": "id111",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021699492325833394
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "id",
        "name": "id112",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001504065786633527
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "id",
        "name": "id113",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026651063727323773
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "id",
        "name": "id114",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002714591937275734
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "id",
        "name": "id115",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020794446057616615
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "id",
        "name": "id116",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029517073072739464
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "id",
        "name": "id117",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000620379508692314
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "id",
        "name": "id118",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018114163779695545
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "id",
        "name": "id119",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001460590999714812
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rx",
        "name": "rx0",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010387433845742763
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rx",
        "name": "rx1",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002589862308605964
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rx",
        "name": "rx2",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001337637250860779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rx",
        "name": "rx3",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012847479237483488
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rx",
        "name": "rx4",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001462059215879021
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rx",
        "name": "rx5",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001420994070008609
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rx",
        "name": "rx6",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012960689901822164
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rx",
        "name": "rx7",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027088139699567787
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rx",
        "name": "rx8",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017795450965557647
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rx",
        "name": "rx9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rx",
        "name": "rx10",
        "parameters": [
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013948721338671286
          },
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rx",
        "name": "rx11",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000171093683431577
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rx",
        "name": "rx12",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014302124352560423
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rx",
        "name": "rx13",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001687933580841779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rx",
        "name": "rx14",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002041560581469403
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rx",
        "name": "rx15",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020102338099519
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rx",
        "name": "rx16",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011786764714022779
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rx",
        "name": "rx17",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005582468917157022
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rx",
        "name": "rx18",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003102203914811991
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rx",
        "name": "rx19",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003201490573842674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rx",
        "name": "rx20",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018095119010234068
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rx",
        "name": "rx21",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000196573435343539
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rx",
        "name": "rx22",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010040225571373754
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rx",
        "name": "rx23",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000127739334659922
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rx",
        "name": "rx24",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028961294883231265
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rx",
        "name": "rx25",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017143618290418723
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rx",
        "name": "rx26",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003252241036196296
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rx",
        "name": "rx27",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005362091519524376
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rx",
        "name": "rx28",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005268562833383828
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rx",
        "name": "rx29",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023700411858030635
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rx",
        "name": "rx30",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014667639851939526
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rx",
        "name": "rx31",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019559802299061376
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rx",
        "name": "rx32",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004715385706756613
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rx",
        "name": "rx33",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037073864101165246
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rx",
        "name": "rx34",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000230147575909034
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rx",
        "name": "rx35",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001916607765600781
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rx",
        "name": "rx36",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021922427417241105
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rx",
        "name": "rx37",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029845634078097495
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rx",
        "name": "rx38",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001703388757828139
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rx",
        "name": "rx39",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002711120971618539
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rx",
        "name": "rx40",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023785469900211245
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rx",
        "name": "rx41",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021662182652884196
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rx",
        "name": "rx42",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031448084394113313
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rx",
        "name": "rx43",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002442039691882544
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rx",
        "name": "rx44",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027248926349123393
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rx",
        "name": "rx45",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013859025424737704
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rx",
        "name": "rx46",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013206973189463099
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rx",
        "name": "rx47",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019186584740838686
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rx",
        "name": "rx48",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005119763101538674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rx",
        "name": "rx49",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023035340260515292
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rx",
        "name": "rx50",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018637441899583957
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rx",
        "name": "rx51",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021812640457425424
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rx",
        "name": "rx52",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024253584634390286
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rx",
        "name": "rx53",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022836987388808255
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rx",
        "name": "rx54",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005456319701575673
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rx",
        "name": "rx55",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002911321327637625
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rx",
        "name": "rx56",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003594334432130494
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rx",
        "name": "rx57",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026164498081210406
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rx",
        "name": "rx58",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003420063386012143
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rx",
        "name": "rx59",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020994474920045848
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rx",
        "name": "rx60",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035006564218040886
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rx",
        "name": "rx61",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017184828730093096
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rx",
        "name": "rx62",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018192349552751321
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rx",
        "name": "rx63",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003684748896841458
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rx",
        "name": "rx64",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023630458954052483
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rx",
        "name": "rx65",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031596352032704935
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rx",
        "name": "rx66",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003599968463901766
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rx",
        "name": "rx67",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012841837015180508
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rx",
        "name": "rx68",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000902627834916486
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rx",
        "name": "rx69",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002056138166729299
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rx",
        "name": "rx70",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972389358499731
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rx",
        "name": "rx71",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027441557065360707
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rx",
        "name": "rx72",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017655393529897288
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rx",
        "name": "rx73",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023828699223068243
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rx",
        "name": "rx74",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000143706659470662
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rx",
        "name": "rx75",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004168723843744581
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rx",
        "name": "rx76",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025378707450069907
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rx",
        "name": "rx77",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019326134509651527
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rx",
        "name": "rx78",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004350445921516571
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rx",
        "name": "rx79",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017642837453460896
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rx",
        "name": "rx80",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026571807306065217
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rx",
        "name": "rx81",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013976675995548688
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rx",
        "name": "rx82",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002449940527042611
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rx",
        "name": "rx83",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021717396008741628
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rx",
        "name": "rx84",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002774286527003084
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rx",
        "name": "rx85",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002187396920245237
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rx",
        "name": "rx86",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002922965312732278
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rx",
        "name": "rx87",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013018372487640914
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rx",
        "name": "rx88",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018920857563717484
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rx",
        "name": "rx89",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011787152292503641
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rx",
        "name": "rx90",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002613874507276354
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rx",
        "name": "rx91",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012126744021807452
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rx",
        "name": "rx92",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019538336442656877
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rx",
        "name": "rx93",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006284706805235608
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rx",
        "name": "rx94",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019855102102661997
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rx",
        "name": "rx95",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003608412993005548
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rx",
        "name": "rx96",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028464658571315067
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rx",
        "name": "rx97",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017182412503721477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rx",
        "name": "rx98",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022878878350199205
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rx",
        "name": "rx99",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002515069219178477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rx",
        "name": "rx100",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010087583141074652
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rx",
        "name": "rx101",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012326043614046368
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rx",
        "name": "rx102",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036423859532211026
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rx",
        "name": "rx103",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013426616878097668
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rx",
        "name": "rx104",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013139453191394422
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rx",
        "name": "rx105",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158311184194471
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rx",
        "name": "rx106",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00047899886102330936
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rx",
        "name": "rx107",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002032259852821486
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rx",
        "name": "rx108",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002856374620939731
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rx",
        "name": "rx109",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017181418417775058
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rx",
        "name": "rx110",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000290042907124691
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rx",
        "name": "rx111",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021699492325833394
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rx",
        "name": "rx112",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001504065786633527
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rx",
        "name": "rx113",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026651063727323773
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rx",
        "name": "rx114",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002714591937275734
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rx",
        "name": "rx115",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020794446057616615
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rx",
        "name": "rx116",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029517073072739464
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rx",
        "name": "rx117",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000620379508692314
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rx",
        "name": "rx118",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018114163779695545
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rx",
        "name": "rx119",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001460590999714812
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rz",
        "name": "rz0",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rz",
        "name": "rz1",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rz",
        "name": "rz2",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rz",
        "name": "rz3",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rz",
        "name": "rz4",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rz",
        "name": "rz5",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rz",
        "name": "rz6",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rz",
        "name": "rz7",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rz",
        "name": "rz8",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rz",
        "name": "rz9",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rz",
        "name": "rz10",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rz",
        "name": "rz11",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rz",
        "name": "rz12",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rz",
        "name": "rz13",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rz",
        "name": "rz14",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rz",
        "name": "rz15",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rz",
        "name": "rz16",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rz",
        "name": "rz17",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rz",
        "name": "rz18",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rz",
        "name": "rz19",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rz",
        "name": "rz20",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rz",
        "name": "rz21",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rz",
        "name": "rz22",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rz",
        "name": "rz23",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rz",
        "name": "rz24",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rz",
        "name": "rz25",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rz",
        "name": "rz26",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rz",
        "name": "rz27",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rz",
        "name": "rz28",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rz",
        "name": "rz29",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rz",
        "name": "rz30",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rz",
        "name": "rz31",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rz",
        "name": "rz32",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rz",
        "name": "rz33",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rz",
        "name": "rz34",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rz",
        "name": "rz35",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rz",
        "name": "rz36",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rz",
        "name": "rz37",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rz",
        "name": "rz38",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rz",
        "name": "rz39",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rz",
        "name": "rz40",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rz",
        "name": "rz41",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rz",
        "name": "rz42",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rz",
        "name": "rz43",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rz",
        "name": "rz44",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rz",
        "name": "rz45",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rz",
        "name": "rz46",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rz",
        "name": "rz47",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rz",
        "name": "rz48",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rz",
        "name": "rz49",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rz",
        "name": "rz50",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rz",
        "name": "rz51",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rz",
        "name": "rz52",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rz",
        "name": "rz53",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rz",
        "name": "rz54",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rz",
        "name": "rz55",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rz",
        "name": "rz56",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rz",
        "name": "rz57",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rz",
        "name": "rz58",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rz",
        "name": "rz59",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rz",
        "name": "rz60",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rz",
        "name": "rz61",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rz",
        "name": "rz62",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rz",
        "name": "rz63",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rz",
        "name": "rz64",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rz",
        "name": "rz65",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rz",
        "name": "rz66",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rz",
        "name": "rz67",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rz",
        "name": "rz68",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rz",
        "name": "rz69",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rz",
        "name": "rz70",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rz",
        "name": "rz71",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rz",
        "name": "rz72",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rz",
        "name": "rz73",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rz",
        "name": "rz74",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rz",
        "name": "rz75",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rz",
        "name": "rz76",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rz",
        "name": "rz77",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rz",
        "name": "rz78",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rz",
        "name": "rz79",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rz",
        "name": "rz80",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rz",
        "name": "rz81",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rz",
        "name": "rz82",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rz",
        "name": "rz83",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rz",
        "name": "rz84",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rz",
        "name": "rz85",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rz",
        "name": "rz86",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rz",
        "name": "rz87",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rz",
        "name": "rz88",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rz",
        "name": "rz89",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rz",
        "name": "rz90",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rz",
        "name": "rz91",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rz",
        "name": "rz92",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rz",
        "name": "rz93",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rz",
        "name": "rz94",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rz",
        "name": "rz95",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rz",
        "name": "rz96",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rz",
        "name": "rz97",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rz",
        "name": "rz98",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rz",
        "name": "rz99",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rz",
        "name": "rz100",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rz",
        "name": "rz101",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rz",
        "name": "rz102",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rz",
        "name": "rz103",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rz",
        "name": "rz104",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rz",
        "name": "rz105",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rz",
        "name": "rz106",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rz",
        "name": "rz107",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rz",
        "name": "rz108",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rz",
        "name": "rz109",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rz",
        "name": "rz110",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rz",
        "name": "rz111",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rz",
        "name": "rz112",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rz",
        "name": "rz113",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rz",
        "name": "rz114",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rz",
        "name": "rz115",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rz",
        "name": "rz116",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rz",
        "name": "rz117",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rz",
        "name": "rz118",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rz",
        "name": "rz119",
        "parameters": [
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "sx",
        "name": "sx0",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010387433845742763
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "sx",
        "name": "sx1",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002589862308605964
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "sx",
        "name": "sx2",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001337637250860779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "sx",
        "name": "sx3",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012847479237483488
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "sx",
        "name": "sx4",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001462059215879021
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "sx",
        "name": "sx5",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001420994070008609
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "sx",
        "name": "sx6",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012960689901822164
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "sx",
        "name": "sx7",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027088139699567787
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "sx",
        "name": "sx8",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017795450965557647
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "sx",
        "name": "sx9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "sx",
        "name": "sx10",
        "parameters": [
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013948721338671286
          },
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "sx",
        "name": "sx11",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000171093683431577
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "sx",
        "name": "sx12",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014302124352560423
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "sx",
        "name": "sx13",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001687933580841779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "sx",
        "name": "sx14",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002041560581469403
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "sx",
        "name": "sx15",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020102338099519
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "sx",
        "name": "sx16",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011786764714022779
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "sx",
        "name": "sx17",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005582468917157022
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "sx",
        "name": "sx18",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003102203914811991
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "sx",
        "name": "sx19",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003201490573842674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "sx",
        "name": "sx20",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018095119010234068
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "sx",
        "name": "sx21",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000196573435343539
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "sx",
        "name": "sx22",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010040225571373754
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "sx",
        "name": "sx23",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000127739334659922
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "sx",
        "name": "sx24",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028961294883231265
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "sx",
        "name": "sx25",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017143618290418723
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "sx",
        "name": "sx26",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003252241036196296
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "sx",
        "name": "sx27",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005362091519524376
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "sx",
        "name": "sx28",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005268562833383828
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "sx",
        "name": "sx29",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023700411858030635
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "sx",
        "name": "sx30",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014667639851939526
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "sx",
        "name": "sx31",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019559802299061376
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "sx",
        "name": "sx32",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004715385706756613
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "sx",
        "name": "sx33",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037073864101165246
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "sx",
        "name": "sx34",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000230147575909034
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "sx",
        "name": "sx35",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001916607765600781
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "sx",
        "name": "sx36",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021922427417241105
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "sx",
        "name": "sx37",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029845634078097495
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "sx",
        "name": "sx38",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001703388757828139
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "sx",
        "name": "sx39",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002711120971618539
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "sx",
        "name": "sx40",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023785469900211245
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "sx",
        "name": "sx41",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021662182652884196
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "sx",
        "name": "sx42",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031448084394113313
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "sx",
        "name": "sx43",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002442039691882544
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "sx",
        "name": "sx44",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027248926349123393
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "sx",
        "name": "sx45",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013859025424737704
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "sx",
        "name": "sx46",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013206973189463099
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "sx",
        "name": "sx47",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019186584740838686
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "sx",
        "name": "sx48",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005119763101538674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "sx",
        "name": "sx49",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023035340260515292
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "sx",
        "name": "sx50",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018637441899583957
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "sx",
        "name": "sx51",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021812640457425424
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "sx",
        "name": "sx52",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024253584634390286
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "sx",
        "name": "sx53",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022836987388808255
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "sx",
        "name": "sx54",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005456319701575673
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "sx",
        "name": "sx55",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002911321327637625
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "sx",
        "name": "sx56",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003594334432130494
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "sx",
        "name": "sx57",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026164498081210406
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "sx",
        "name": "sx58",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003420063386012143
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "sx",
        "name": "sx59",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020994474920045848
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "sx",
        "name": "sx60",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035006564218040886
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "sx",
        "name": "sx61",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017184828730093096
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "sx",
        "name": "sx62",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018192349552751321
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "sx",
        "name": "sx63",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003684748896841458
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "sx",
        "name": "sx64",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023630458954052483
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "sx",
        "name": "sx65",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031596352032704935
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "sx",
        "name": "sx66",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003599968463901766
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "sx",
        "name": "sx67",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012841837015180508
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "sx",
        "name": "sx68",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000902627834916486
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "sx",
        "name": "sx69",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002056138166729299
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "sx",
        "name": "sx70",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972389358499731
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "sx",
        "name": "sx71",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027441557065360707
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "sx",
        "name": "sx72",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017655393529897288
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "sx",
        "name": "sx73",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023828699223068243
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "sx",
        "name": "sx74",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000143706659470662
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "sx",
        "name": "sx75",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004168723843744581
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "sx",
        "name": "sx76",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025378707450069907
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "sx",
        "name": "sx77",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019326134509651527
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "sx",
        "name": "sx78",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004350445921516571
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "sx",
        "name": "sx79",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017642837453460896
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "sx",
        "name": "sx80",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026571807306065217
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "sx",
        "name": "sx81",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013976675995548688
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "sx",
        "name": "sx82",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002449940527042611
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "sx",
        "name": "sx83",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021717396008741628
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "sx",
        "name": "sx84",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002774286527003084
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "sx",
        "name": "sx85",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002187396920245237
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "sx",
        "name": "sx86",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002922965312732278
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "sx",
        "name": "sx87",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013018372487640914
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "sx",
        "name": "sx88",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018920857563717484
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "sx",
        "name": "sx89",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011787152292503641
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "sx",
        "name": "sx90",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002613874507276354
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "sx",
        "name": "sx91",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012126744021807452
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "sx",
        "name": "sx92",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019538336442656877
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "sx",
        "name": "sx93",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006284706805235608
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "sx",
        "name": "sx94",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019855102102661997
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "sx",
        "name": "sx95",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003608412993005548
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "sx",
        "name": "sx96",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028464658571315067
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "sx",
        "name": "sx97",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017182412503721477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "sx",
        "name": "sx98",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022878878350199205
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "sx",
        "name": "sx99",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002515069219178477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "sx",
        "name": "sx100",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010087583141074652
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "sx",
        "name": "sx101",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012326043614046368
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "sx",
        "name": "sx102",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036423859532211026
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "sx",
        "name": "sx103",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013426616878097668
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "sx",
        "name": "sx104",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013139453191394422
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "sx",
        "name": "sx105",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158311184194471
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "sx",
        "name": "sx106",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00047899886102330936
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "sx",
        "name": "sx107",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002032259852821486
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "sx",
        "name": "sx108",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002856374620939731
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "sx",
        "name": "sx109",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017181418417775058
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "sx",
        "name": "sx110",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000290042907124691
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "sx",
        "name": "sx111",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021699492325833394
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "sx",
        "name": "sx112",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001504065786633527
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "sx",
        "name": "sx113",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026651063727323773
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "sx",
        "name": "sx114",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002714591937275734
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "sx",
        "name": "sx115",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020794446057616615
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "sx",
        "name": "sx116",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029517073072739464
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "sx",
        "name": "sx117",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000620379508692314
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "sx",
        "name": "sx118",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018114163779695545
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "sx",
        "name": "sx119",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001460590999714812
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "x",
        "name": "x0",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010387433845742763
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "x",
        "name": "x1",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002589862308605964
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "x",
        "name": "x2",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001337637250860779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "x",
        "name": "x3",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012847479237483488
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "x",
        "name": "x4",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001462059215879021
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "x",
        "name": "x5",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001420994070008609
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "x",
        "name": "x6",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012960689901822164
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "x",
        "name": "x7",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027088139699567787
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "x",
        "name": "x8",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017795450965557647
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "x",
        "name": "x9",
        "parameters": [
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002219800174329867
          },
          {
            "date": "2026-01-22T10:51:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "x",
        "name": "x10",
        "parameters": [
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013948721338671286
          },
          {
            "date": "2026-01-24T02:29:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "x",
        "name": "x11",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000171093683431577
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "x",
        "name": "x12",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014302124352560423
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "x",
        "name": "x13",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001687933580841779
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "x",
        "name": "x14",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002041560581469403
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "x",
        "name": "x15",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020102338099519
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "x",
        "name": "x16",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011786764714022779
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "x",
        "name": "x17",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005582468917157022
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "x",
        "name": "x18",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003102203914811991
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "x",
        "name": "x19",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003201490573842674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "x",
        "name": "x20",
        "parameters": [
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018095119010234068
          },
          {
            "date": "2026-01-24T02:29:29-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "x",
        "name": "x21",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000196573435343539
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "x",
        "name": "x22",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010040225571373754
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "x",
        "name": "x23",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000127739334659922
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "x",
        "name": "x24",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028961294883231265
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "x",
        "name": "x25",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017143618290418723
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "x",
        "name": "x26",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003252241036196296
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "x",
        "name": "x27",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005362091519524376
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "x",
        "name": "x28",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005268562833383828
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "x",
        "name": "x29",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023700411858030635
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "x",
        "name": "x30",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014667639851939526
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "x",
        "name": "x31",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019559802299061376
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "x",
        "name": "x32",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004715385706756613
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "x",
        "name": "x33",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037073864101165246
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "x",
        "name": "x34",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000230147575909034
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "x",
        "name": "x35",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001916607765600781
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "x",
        "name": "x36",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021922427417241105
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "x",
        "name": "x37",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029845634078097495
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "x",
        "name": "x38",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001703388757828139
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "x",
        "name": "x39",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002711120971618539
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "x",
        "name": "x40",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023785469900211245
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "x",
        "name": "x41",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021662182652884196
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "x",
        "name": "x42",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031448084394113313
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "x",
        "name": "x43",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002442039691882544
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "x",
        "name": "x44",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027248926349123393
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "x",
        "name": "x45",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013859025424737704
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "x",
        "name": "x46",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013206973189463099
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "x",
        "name": "x47",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019186584740838686
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "x",
        "name": "x48",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005119763101538674
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "x",
        "name": "x49",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023035340260515292
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "x",
        "name": "x50",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018637441899583957
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "x",
        "name": "x51",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021812640457425424
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "x",
        "name": "x52",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024253584634390286
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "x",
        "name": "x53",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022836987388808255
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "x",
        "name": "x54",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005456319701575673
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "x",
        "name": "x55",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002911321327637625
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "x",
        "name": "x56",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003594334432130494
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "x",
        "name": "x57",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026164498081210406
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "x",
        "name": "x58",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003420063386012143
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "x",
        "name": "x59",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020994474920045848
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "x",
        "name": "x60",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035006564218040886
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "x",
        "name": "x61",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017184828730093096
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "x",
        "name": "x62",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018192349552751321
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "x",
        "name": "x63",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003684748896841458
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "x",
        "name": "x64",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023630458954052483
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "x",
        "name": "x65",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00031596352032704935
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "x",
        "name": "x66",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003599968463901766
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "x",
        "name": "x67",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012841837015180508
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "x",
        "name": "x68",
        "parameters": [
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000902627834916486
          },
          {
            "date": "2026-01-25T15:49:59-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "x",
        "name": "x69",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002056138166729299
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "x",
        "name": "x70",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972389358499731
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "x",
        "name": "x71",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027441557065360707
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "x",
        "name": "x72",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017655393529897288
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "x",
        "name": "x73",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023828699223068243
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "x",
        "name": "x74",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000143706659470662
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "x",
        "name": "x75",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004168723843744581
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "x",
        "name": "x76",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025378707450069907
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "x",
        "name": "x77",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019326134509651527
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "x",
        "name": "x78",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004350445921516571
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "x",
        "name": "x79",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017642837453460896
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "x",
        "name": "x80",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026571807306065217
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "x",
        "name": "x81",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013976675995548688
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "x",
        "name": "x82",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002449940527042611
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "x",
        "name": "x83",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021717396008741628
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "x",
        "name": "x84",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002774286527003084
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "x",
        "name": "x85",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002187396920245237
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "x",
        "name": "x86",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002922965312732278
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "x",
        "name": "x87",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013018372487640914
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "x",
        "name": "x88",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018920857563717484
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "x",
        "name": "x89",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011787152292503641
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "x",
        "name": "x90",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002613874507276354
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "x",
        "name": "x91",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012126744021807452
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "x",
        "name": "x92",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019538336442656877
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "x",
        "name": "x93",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006284706805235608
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "x",
        "name": "x94",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019855102102661997
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "x",
        "name": "x95",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003608412993005548
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "x",
        "name": "x96",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00028464658571315067
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "x",
        "name": "x97",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017182412503721477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "x",
        "name": "x98",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022878878350199205
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "x",
        "name": "x99",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002515069219178477
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "x",
        "name": "x100",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010087583141074652
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "x",
        "name": "x101",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012326043614046368
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "x",
        "name": "x102",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036423859532211026
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "x",
        "name": "x103",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013426616878097668
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "x",
        "name": "x104",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013139453191394422
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "x",
        "name": "x105",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003158311184194471
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "x",
        "name": "x106",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00047899886102330936
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "x",
        "name": "x107",
        "parameters": [
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002032259852821486
          },
          {
            "date": "2026-01-25T15:50:01-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "x",
        "name": "x108",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002856374620939731
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "x",
        "name": "x109",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017181418417775058
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "x",
        "name": "x110",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000290042907124691
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "x",
        "name": "x111",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021699492325833394
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "x",
        "name": "x112",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001504065786633527
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "x",
        "name": "x113",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026651063727323773
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "x",
        "name": "x114",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002714591937275734
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "x",
        "name": "x115",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020794446057616615
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "x",
        "name": "x116",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029517073072739464
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "x",
        "name": "x117",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000620379508692314
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "x",
        "name": "x118",
        "parameters": [
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018114163779695545
          },
          {
            "date": "2026-01-25T15:50:02-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "x",
        "name": "x119",
        "parameters": [
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001460590999714812
          },
          {
            "date": "2026-01-25T15:50:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 32
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_73",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017117528209880661
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          72,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_72",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017117528209880661
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          73,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz7_17",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0064872603324613864
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          7,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_7",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0064872603324613864
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          7
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_72",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034022366449811825
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          62,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_62",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034022366449811825
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          72,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_68",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016796689880326954
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          67,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_67",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016796689880326954
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          68,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_82",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004273408299853676
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          72,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_72",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004273408299853676
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          82,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_45",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006092143324349264
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 508
          }
        ],
        "qubits": [
          44,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_44",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006092143324349264
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 508
          }
        ],
        "qubits": [
          45,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_77",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002902582534682868
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          67,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_67",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002902582534682868
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          77,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_54",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036612955066167296
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          44,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_44",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036612955066167296
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          54,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz99_109",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018355809233723541
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          99,
          109
        ]
      },
      {
        "gate": "cz",
        "name": "cz109_99",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018355809233723541
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          109,
          99
        ]
      },
      {
        "gate": "cz",
        "name": "cz3_13",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001175526091739959
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          3,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_3",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001175526091739959
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          13,
          3
        ]
      },
      {
        "gate": "cz",
        "name": "cz8_9",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017404220267296378
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          8,
          9
        ]
      },
      {
        "gate": "cz",
        "name": "cz9_8",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017404220267296378
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          9,
          8
        ]
      },
      {
        "gate": "cz",
        "name": "cz40_41",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001791673106077335
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          40,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_40",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001791673106077335
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          40
        ]
      },
      {
        "gate": "cz",
        "name": "cz8_18",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016898574266802635
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          8,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_8",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016898574266802635
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          18,
          8
        ]
      },
      {
        "gate": "cz",
        "name": "cz40_50",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018119672485138738
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          40,
          50
        ]
      },
      {
        "gate": "cz",
        "name": "cz50_40",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018119672485138738
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          50,
          40
        ]
      },
      {
        "gate": "cz",
        "name": "cz100_101",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017645820401092915
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          100,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_100",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017645820401092915
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          101,
          100
        ]
      },
      {
        "gate": "cz",
        "name": "cz100_110",
        "parameters": [
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031002812894837806
          },
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          100,
          110
        ]
      },
      {
        "gate": "cz",
        "name": "cz110_100",
        "parameters": [
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031002812894837806
          },
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          110,
          100
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_46",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002570122415441467
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          36,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_36",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002570122415441467
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          46,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_42",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018958300185759613
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_41",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018958300185759613
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          42,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_97",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032100600486500153
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          96,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_96",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032100600486500153
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          97,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_19",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019933465352597046
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          18,
          19
        ]
      },
      {
        "gate": "cz",
        "name": "cz19_18",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019933465352597046
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          19,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_74",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031041961033878296
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          73,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_73",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031041961033878296
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          74,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_51",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00166774245136192
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_41",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00166774245136192
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_106",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004950787720737676
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          96,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_96",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004950787720737676
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          106,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_28",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002385744480509544
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          18,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_18",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002385744480509544
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          28,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_83",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020742231465558647
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          73,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_73",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020742231465558647
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          83,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_15",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018319064632201232
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          14,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_14",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018319064632201232
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          15,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_24",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003704776534637577
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          14,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_14",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003704776534637577
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          24,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_75",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.035731013211825785
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          74,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_74",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.035731013211825785
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          75,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz9_19",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00120403339768696
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          9,
          19
        ]
      },
      {
        "gate": "cz",
        "name": "cz19_9",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00120403339768696
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          19,
          9
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_107",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009692624800208216
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          106,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_106",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009692624800208216
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          107,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_84",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024838505254480003
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          74,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_74",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024838505254480003
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          84,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_116",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005769230393837865
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          106,
          116
        ]
      },
      {
        "gate": "cz",
        "name": "cz116_106",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005769230393837865
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          116,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz111_112",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008168455632101002
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          111,
          112
        ]
      },
      {
        "gate": "cz",
        "name": "cz112_111",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008168455632101002
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          112,
          111
        ]
      },
      {
        "gate": "cz",
        "name": "cz10_20",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012062230723272338
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          10,
          20
        ]
      },
      {
        "gate": "cz",
        "name": "cz20_10",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012062230723272338
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          20,
          10
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_16",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014032423575823516
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          15,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_15",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014032423575823516
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          16,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_48",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01978255807698376
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          47,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_47",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01978255807698376
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          48,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_25",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024529533671017734
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          15,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_15",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024529533671017734
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          25,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_43",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003845616001866642
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          42,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_42",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003845616001866642
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          43,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_57",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025032885251101145
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          47,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_47",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025032885251101145
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          57,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_108",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027835698743109705
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          107,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_107",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027835698743109705
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          108,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_52",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003744023288262066
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          42,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_42",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003744023288262066
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_117",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03688247490249075
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          107,
          117
        ]
      },
      {
        "gate": "cz",
        "name": "cz117_107",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03688247490249075
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          117,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_39",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002315247750535848
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          38,
          39
        ]
      },
      {
        "gate": "cz",
        "name": "cz39_38",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002315247750535848
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          39,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_49",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.022977825774658983
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          48,
          49
        ]
      },
      {
        "gate": "cz",
        "name": "cz49_48",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.022977825774658983
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          49,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_104",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027393859656391906
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          103,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_103",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027393859656391906
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          104,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_48",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08355815564107644
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          38,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_38",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08355815564107644
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          48,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz80_81",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015714030472379348
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          80,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_80",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015714030472379348
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          81,
          80
        ]
      },
      {
        "gate": "cz",
        "name": "cz48_58",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06585625518403207
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          48,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_48",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06585625518403207
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          58,
          48
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_113",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003244898298940868
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 428
          }
        ],
        "qubits": [
          103,
          113
        ]
      },
      {
        "gate": "cz",
        "name": "cz113_103",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003244898298940868
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 428
          }
        ],
        "qubits": [
          113,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_76",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00402320141153556
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          75,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_75",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00402320141153556
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          76,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz80_90",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029116299717264205
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          80,
          90
        ]
      },
      {
        "gate": "cz",
        "name": "cz90_80",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029116299717264205
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          90,
          80
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_86",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002145084751146331
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          85,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_85",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002145084751146331
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          86,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_85",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002679684423073314
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          75,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_75",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002679684423073314
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          85,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_17",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033577934780724406
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          16,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_16",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033577934780724406
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_72",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019749952592947873
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          71,
          72
        ]
      },
      {
        "gate": "cz",
        "name": "cz72_71",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019749952592947873
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          72,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_82",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002384169550375903
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          81,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_81",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002384169550375903
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          82,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_26",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009018158582895258
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          16,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_16",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009018158582895258
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          26,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_81",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031857062207430176
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          71,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_71",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031857062207430176
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          81,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz81_91",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014152741159236537
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          81,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_81",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014152741159236537
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          91,
          81
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_109",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001124487690850856
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          108,
          109
        ]
      },
      {
        "gate": "cz",
        "name": "cz109_108",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001124487690850856
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          109,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz118_119",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003806594543507097
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          118,
          119
        ]
      },
      {
        "gate": "cz",
        "name": "cz119_118",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003806594543507097
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          119,
          118
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_13",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010306130516314627
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          12,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_12",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010306130516314627
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          13,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_118",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00321632436519384
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          108,
          118
        ]
      },
      {
        "gate": "cz",
        "name": "cz118_108",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00321632436519384
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          118,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_23",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029458713598371766
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          22,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_22",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029458713598371766
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          23,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_78",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017838369094650697
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          77,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_77",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017838369094650697
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          78,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_22",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00209891370207399
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          12,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_12",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00209891370207399
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          22,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_32",
        "parameters": [
          {
            "date": "2026-01-24T04:03:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023086239963827637
          },
          {
            "date": "2026-01-24T04:03:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          22,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_22",
        "parameters": [
          {
            "date": "2026-01-24T04:03:19-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023086239963827637
          },
          {
            "date": "2026-01-24T04:03:19-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          32,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_87",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025458510783638866
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          77,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_77",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025458510783638866
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          87,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_105",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002632289701250262
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          104,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_104",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002632289701250262
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          105,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz114_115",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010698378196920655
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          114,
          115
        ]
      },
      {
        "gate": "cz",
        "name": "cz115_114",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010698378196920655
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          115,
          114
        ]
      },
      {
        "gate": "cz",
        "name": "cz49_59",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036016827979662436
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          49,
          59
        ]
      },
      {
        "gate": "cz",
        "name": "cz59_49",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036016827979662436
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          59,
          49
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_114",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004984510658557567
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          104,
          114
        ]
      },
      {
        "gate": "cz",
        "name": "cz114_104",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004984510658557567
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          114,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_14",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027652906717527126
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          13,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_13",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027652906717527126
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          14,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_46",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003863326496128111
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          45,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_45",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003863326496128111
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          46,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz13_23",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002199730210752815
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          13,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_13",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002199730210752815
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          23,
          13
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_56",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022748163773597396
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          55,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_55",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022748163773597396
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          56,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz110_111",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029885233434071012
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          110,
          111
        ]
      },
      {
        "gate": "cz",
        "name": "cz111_110",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029885233434071012
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          111,
          110
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_55",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00226358282584474
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          45,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_45",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00226358282584474
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          55,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz50_51",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002596619688314483
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          50,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_50",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002596619688314483
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          50
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_65",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002563996926072065
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          55,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_55",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002563996926072065
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          65,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_106",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003517317145794119
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          105,
          106
        ]
      },
      {
        "gate": "cz",
        "name": "cz106_105",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003517317145794119
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          106,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_83",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00210150731446343
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          82,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_82",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00210150731446343
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          83,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_115",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006129646012249829
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          105,
          115
        ]
      },
      {
        "gate": "cz",
        "name": "cz115_105",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006129646012249829
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          115,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz82_92",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019970136595475196
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          82,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_82",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019970136595475196
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          92,
          82
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_52",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004600445227737088
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_51",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004600445227737088
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_47",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031040989282059284
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          46,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_46",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031040989282059284
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          47,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz51_61",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019536122463404137
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          51,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_51",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019536122463404137
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          61,
          51
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_24",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002834671427944191
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          23,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_23",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002834671427944191
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          24,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_79",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023550653616643547
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          78,
          79
        ]
      },
      {
        "gate": "cz",
        "name": "cz79_78",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0023550653616643547
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          79,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz46_56",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00249836225420208
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          46,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_46",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00249836225420208
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          56,
          46
        ]
      },
      {
        "gate": "cz",
        "name": "cz23_33",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013775837976275351
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          23,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_23",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013775837976275351
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          33,
          23
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_88",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004022040004316413
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          78,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_78",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004022040004316413
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          88,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_84",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002275557977026915
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          83,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_83",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002275557977026915
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          84,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz115_116",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004150704244387932
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          115,
          116
        ]
      },
      {
        "gate": "cz",
        "name": "cz116_115",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004150704244387932
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          116,
          115
        ]
      },
      {
        "gate": "cz",
        "name": "cz19_29",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002261398940035547
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          19,
          29
        ]
      },
      {
        "gate": "cz",
        "name": "cz29_19",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002261398940035547
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          29,
          19
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_25",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00200595317583116
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          24,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_24",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00200595317583116
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          25,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_57",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002338429055401936
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          56,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_56",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002338429055401936
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          57,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz79_89",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026975271262733302
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          79,
          89
        ]
      },
      {
        "gate": "cz",
        "name": "cz89_79",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026975271262733302
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          89,
          79
        ]
      },
      {
        "gate": "cz",
        "name": "cz56_66",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016987790810733538
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          56,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_56",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016987790810733538
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          66,
          56
        ]
      },
      {
        "gate": "cz",
        "name": "cz116_117",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006977667865387505
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          116,
          117
        ]
      },
      {
        "gate": "cz",
        "name": "cz117_116",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006977667865387505
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          117,
          116
        ]
      },
      {
        "gate": "cz",
        "name": "cz20_21",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009271272723888058
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          20,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_20",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009271272723888058
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          21,
          20
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_53",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0047090631812511385
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_52",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0047090631812511385
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          53,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz20_30",
        "parameters": [
          {
            "date": "2026-01-24T04:03:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012107897992520988
          },
          {
            "date": "2026-01-24T04:03:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          20,
          30
        ]
      },
      {
        "gate": "cz",
        "name": "cz30_20",
        "parameters": [
          {
            "date": "2026-01-24T04:03:20-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012107897992520988
          },
          {
            "date": "2026-01-24T04:03:20-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          30,
          20
        ]
      },
      {
        "gate": "cz",
        "name": "cz52_62",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0050093432596519105
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          52,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_52",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0050093432596519105
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          62,
          52
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_58",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001780642165117835
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          57,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_57",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001780642165117835
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          58,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz112_113",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026864263553767476
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          112,
          113
        ]
      },
      {
        "gate": "cz",
        "name": "cz113_112",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026864263553767476
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          113,
          112
        ]
      },
      {
        "gate": "cz",
        "name": "cz89_99",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016506072702241747
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          89,
          99
        ]
      },
      {
        "gate": "cz",
        "name": "cz99_89",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016506072702241747
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          99,
          89
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_54",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026694974004815852
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          53,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_53",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026694974004815852
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          54,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz30_31",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018095628922526197
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          30,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_30",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018095628922526197
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          31,
          30
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_63",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004150892365889475
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          53,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_53",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004150892365889475
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          63,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_26",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007263215361701075
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          25,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_25",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007263215361701075
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          26,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz30_40",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015735661356044428
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          30,
          40
        ]
      },
      {
        "gate": "cz",
        "name": "cz40_30",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015735661356044428
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          40,
          30
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_95",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016765951598154694
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          85,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_85",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016765951598154694
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          95,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz90_91",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020583972510428705
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          90,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_90",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020583972510428705
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          91,
          90
        ]
      },
      {
        "gate": "cz",
        "name": "cz25_35",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005751395989476382
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          25,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_25",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005751395989476382
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          35,
          25
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_27",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009817177324265236
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          26,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_26",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009817177324265236
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          27,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_22",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013777015350109612
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          21,
          22
        ]
      },
      {
        "gate": "cz",
        "name": "cz22_21",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0013777015350109612
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          22,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz26_36",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015788940797752532
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          26,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_26",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015788940797752532
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          36,
          26
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_32",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021847727156223407
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          31,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_31",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0021847727156223407
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          32,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_87",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002192407214778952
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          86,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_86",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002192407214778952
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          87,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_31",
        "parameters": [
          {
            "date": "2026-01-26T12:10:10.150235-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-26T12:10:10.150235-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 180
          }
        ],
        "qubits": [
          21,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_21",
        "parameters": [
          {
            "date": "2026-01-26T12:10:10.150239-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-26T12:10:10.150239-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 180
          }
        ],
        "qubits": [
          31,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_96",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025622269778314277
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          86,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_86",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025622269778314277
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          96,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz113_114",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011922336090387203
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          113,
          114
        ]
      },
      {
        "gate": "cz",
        "name": "cz114_113",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011922336090387203
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          114,
          113
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_18",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004007111285386777
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          18
        ]
      },
      {
        "gate": "cz",
        "name": "cz18_17",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004007111285386777
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          18,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_28",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005770231735482134
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          27,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_27",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005770231735482134
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          28,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz17_27",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006045672637632643
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          17,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_17",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006045672637632643
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          27,
          17
        ]
      },
      {
        "gate": "cz",
        "name": "cz27_37",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004628473197593186
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          27,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_27",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004628473197593186
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          37,
          27
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_55",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003891328877916045
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          54,
          55
        ]
      },
      {
        "gate": "cz",
        "name": "cz55_54",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003891328877916045
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          55,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_65",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002325579537164668
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          64,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_64",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002325579537164668
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          65,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz54_64",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002609315772137577
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          54,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_54",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002609315772137577
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          64,
          54
        ]
      },
      {
        "gate": "cz",
        "name": "cz109_119",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001396998159995111
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          109,
          119
        ]
      },
      {
        "gate": "cz",
        "name": "cz119_109",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001396998159995111
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          119,
          109
        ]
      },
      {
        "gate": "cz",
        "name": "cz5_6",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021360348328703926
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          5,
          6
        ]
      },
      {
        "gate": "cz",
        "name": "cz6_5",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021360348328703926
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          6,
          5
        ]
      },
      {
        "gate": "cz",
        "name": "cz60_61",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005853225582527016
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          60,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_60",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005853225582527016
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          61,
          60
        ]
      },
      {
        "gate": "cz",
        "name": "cz50_60",
        "parameters": [
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00437207327959882
          },
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          50,
          60
        ]
      },
      {
        "gate": "cz",
        "name": "cz60_50",
        "parameters": [
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00437207327959882
          },
          {
            "date": "2026-01-21T13:23:00-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          60,
          50
        ]
      },
      {
        "gate": "cz",
        "name": "cz60_70",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007709834863581844
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          60,
          70
        ]
      },
      {
        "gate": "cz",
        "name": "cz70_60",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007709834863581844
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          70,
          60
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_88",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001608644215820798
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          87,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_87",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001608644215820798
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          88,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_98",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00414466281672396
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          97,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_97",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00414466281672396
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          98,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz87_97",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033687919317484105
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 328
          }
        ],
        "qubits": [
          87,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_87",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033687919317484105
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 328
          }
        ],
        "qubits": [
          97,
          87
        ]
      },
      {
        "gate": "cz",
        "name": "cz1_2",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019297612595730596
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          1,
          2
        ]
      },
      {
        "gate": "cz",
        "name": "cz2_1",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019297612595730596
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          2,
          1
        ]
      },
      {
        "gate": "cz",
        "name": "cz1_11",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004571362262593609
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          1,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_1",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004571362262593609
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          1
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_29",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004817177710103315
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          28,
          29
        ]
      },
      {
        "gate": "cz",
        "name": "cz29_28",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004817177710103315
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          29,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_94",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006849556345243979
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          93,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_93",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006849556345243979
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          94,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz28_38",
        "parameters": [
          {
            "date": "2026-01-26T12:10:10.232043-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-26T12:10:10.232043-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          28,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_28",
        "parameters": [
          {
            "date": "2026-01-26T12:10:10.232048-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 1
          },
          {
            "date": "2026-01-26T12:10:10.232048-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          38,
          28
        ]
      },
      {
        "gate": "cz",
        "name": "cz83_93",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005021142896149217
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          83,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_83",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005021142896149217
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          93,
          83
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_89",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004129137633863161
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          88,
          89
        ]
      },
      {
        "gate": "cz",
        "name": "cz89_88",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004129137633863161
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          89,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_103",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004597521820419864
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 448
          }
        ],
        "qubits": [
          93,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_93",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004597521820419864
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 448
          }
        ],
        "qubits": [
          103,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz88_98",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017811183707775735
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          88,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_88",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017811183707775735
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          98,
          88
        ]
      },
      {
        "gate": "cz",
        "name": "cz24_34",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018790492076162513
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          24,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_24",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018790492076162513
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          34,
          24
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_85",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002889622547968318
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          84,
          85
        ]
      },
      {
        "gate": "cz",
        "name": "cz85_84",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002889622547968318
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          85,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_62",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001560583102917179
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          61,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_61",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001560583102917179
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 288
          }
        ],
        "qubits": [
          62,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz84_94",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030221358093276973
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          84,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_84",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0030221358093276973
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          94,
          84
        ]
      },
      {
        "gate": "cz",
        "name": "cz61_71",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008433348484075454
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          61,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_61",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008433348484075454
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          71,
          61
        ]
      },
      {
        "gate": "cz",
        "name": "cz2_3",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012348848400270396
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          2,
          3
        ]
      },
      {
        "gate": "cz",
        "name": "cz3_2",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0012348848400270396
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          3,
          2
        ]
      },
      {
        "gate": "cz",
        "name": "cz2_12",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001736395558150583
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          2,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_2",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001736395558150583
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          12,
          2
        ]
      },
      {
        "gate": "cz",
        "name": "cz57_67",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032656074615121655
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 308
          }
        ],
        "qubits": [
          57,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_57",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032656074615121655
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 308
          }
        ],
        "qubits": [
          67,
          57
        ]
      },
      {
        "gate": "cz",
        "name": "cz62_63",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016658759852667404
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          62,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_62",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016658759852667404
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          63,
          62
        ]
      },
      {
        "gate": "cz",
        "name": "cz117_118",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013845784260037769
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          117,
          118
        ]
      },
      {
        "gate": "cz",
        "name": "cz118_117",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013845784260037769
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          118,
          117
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_95",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002221232471596668
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          94,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_94",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002221232471596668
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          95,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz94_104",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024712716018488456
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          94,
          104
        ]
      },
      {
        "gate": "cz",
        "name": "cz104_94",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024712716018488456
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          104,
          94
        ]
      },
      {
        "gate": "cz",
        "name": "cz3_4",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011567889760075722
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          3,
          4
        ]
      },
      {
        "gate": "cz",
        "name": "cz4_3",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011567889760075722
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          4,
          3
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_59",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006225548760279198
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          58,
          59
        ]
      },
      {
        "gate": "cz",
        "name": "cz59_58",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006225548760279198
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          59,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_36",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029832716964392214
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          35,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_35",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0029832716964392214
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 108
          }
        ],
        "qubits": [
          36,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz58_68",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023754952390644624
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          58,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_58",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023754952390644624
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          68,
          58
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_45",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027854289962472023
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          35,
          45
        ]
      },
      {
        "gate": "cz",
        "name": "cz45_35",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027854289962472023
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          45,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz90_100",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015219977815384977
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          90,
          100
        ]
      },
      {
        "gate": "cz",
        "name": "cz100_90",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0015219977815384977
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          100,
          90
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_96",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018369234265968593
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          95,
          96
        ]
      },
      {
        "gate": "cz",
        "name": "cz96_95",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018369234265968593
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          96,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz95_105",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024802292184468167
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          95,
          105
        ]
      },
      {
        "gate": "cz",
        "name": "cz105_95",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024802292184468167
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          105,
          95
        ]
      },
      {
        "gate": "cz",
        "name": "cz31_41",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002282017586345275
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          31,
          41
        ]
      },
      {
        "gate": "cz",
        "name": "cz41_31",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002282017586345275
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          41,
          31
        ]
      },
      {
        "gate": "cz",
        "name": "cz36_37",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026342437557661247
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          36,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_36",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026342437557661247
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 88
          }
        ],
        "qubits": [
          37,
          36
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_92",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020237686545140354
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          91,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_91",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0020237686545140354
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          92,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_69",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009528884346353683
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          68,
          69
        ]
      },
      {
        "gate": "cz",
        "name": "cz69_68",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009528884346353683
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          69,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz91_101",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017365677178091954
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          91,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_91",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017365677178091954
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          101,
          91
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_64",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00167964023937614
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          63,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_63",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00167964023937614
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          64,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz68_78",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011876903704983344
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          68,
          78
        ]
      },
      {
        "gate": "cz",
        "name": "cz78_68",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011876903704983344
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          78,
          68
        ]
      },
      {
        "gate": "cz",
        "name": "cz63_73",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00327613699060314
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          63,
          73
        ]
      },
      {
        "gate": "cz",
        "name": "cz73_63",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00327613699060314
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          73,
          63
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_33",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002754088867715776
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          32,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_32",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002754088867715776
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          33,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz32_42",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027867119641121485
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          32,
          42
        ]
      },
      {
        "gate": "cz",
        "name": "cz42_32",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027867119641121485
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          42,
          32
        ]
      },
      {
        "gate": "cz",
        "name": "cz4_5",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017583924406567308
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          4,
          5
        ]
      },
      {
        "gate": "cz",
        "name": "cz5_4",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017583924406567308
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          5,
          4
        ]
      },
      {
        "gate": "cz",
        "name": "cz64_74",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007010940834126067
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          64,
          74
        ]
      },
      {
        "gate": "cz",
        "name": "cz74_64",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007010940834126067
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          74,
          64
        ]
      },
      {
        "gate": "cz",
        "name": "cz4_14",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002855482502022638
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          4,
          14
        ]
      },
      {
        "gate": "cz",
        "name": "cz14_4",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002855482502022638
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          14,
          4
        ]
      },
      {
        "gate": "cz",
        "name": "cz59_69",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035867585404734947
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          59,
          69
        ]
      },
      {
        "gate": "cz",
        "name": "cz69_59",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035867585404734947
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          69,
          59
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_102",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034081656386620307
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          101,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_101",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034081656386620307
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          102,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz69_79",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019396214987696947
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          69,
          79
        ]
      },
      {
        "gate": "cz",
        "name": "cz79_69",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019396214987696947
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          79,
          69
        ]
      },
      {
        "gate": "cz",
        "name": "cz101_111",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017373343939824926
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          101,
          111
        ]
      },
      {
        "gate": "cz",
        "name": "cz111_101",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0017373343939824926
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          111,
          101
        ]
      },
      {
        "gate": "cz",
        "name": "cz0_1",
        "parameters": [
          {
            "date": "2026-01-25T16:28:08-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014477630890068205
          },
          {
            "date": "2026-01-25T16:28:08-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          0,
          1
        ]
      },
      {
        "gate": "cz",
        "name": "cz1_0",
        "parameters": [
          {
            "date": "2026-01-25T16:28:08-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0014477630890068205
          },
          {
            "date": "2026-01-25T16:28:08-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          1,
          0
        ]
      },
      {
        "gate": "cz",
        "name": "cz5_15",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018339587792016998
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          5,
          15
        ]
      },
      {
        "gate": "cz",
        "name": "cz15_5",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018339587792016998
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          15,
          5
        ]
      },
      {
        "gate": "cz",
        "name": "cz10_11",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011884141829503758
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          10,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_10",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011884141829503758
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          10
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_66",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027824012549924892
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          65,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_65",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027824012549924892
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          66,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz0_10",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001324898489387355
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          0,
          10
        ]
      },
      {
        "gate": "cz",
        "name": "cz10_0",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001324898489387355
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          10,
          0
        ]
      },
      {
        "gate": "cz",
        "name": "cz65_75",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003625266851745801
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          65,
          75
        ]
      },
      {
        "gate": "cz",
        "name": "cz75_65",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003625266851745801
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          75,
          65
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_38",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001539547868012664
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          37,
          38
        ]
      },
      {
        "gate": "cz",
        "name": "cz38_37",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001539547868012664
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          38,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_93",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0072670764070551785
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          92,
          93
        ]
      },
      {
        "gate": "cz",
        "name": "cz93_92",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0072670764070551785
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          93,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz97_107",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027811319509828403
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          97,
          107
        ]
      },
      {
        "gate": "cz",
        "name": "cz107_97",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027811319509828403
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          107,
          97
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_103",
        "parameters": [
          {
            "date": "2026-01-24T04:03:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005928718305307917
          },
          {
            "date": "2026-01-24T04:03:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 368
          }
        ],
        "qubits": [
          102,
          103
        ]
      },
      {
        "gate": "cz",
        "name": "cz103_102",
        "parameters": [
          {
            "date": "2026-01-24T04:03:24-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005928718305307917
          },
          {
            "date": "2026-01-24T04:03:24-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 368
          }
        ],
        "qubits": [
          103,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz37_47",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011618907311619825
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          37,
          47
        ]
      },
      {
        "gate": "cz",
        "name": "cz47_37",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011618907311619825
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          47,
          37
        ]
      },
      {
        "gate": "cz",
        "name": "cz92_102",
        "parameters": [
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003541373510543344
          },
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          92,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_92",
        "parameters": [
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003541373510543344
          },
          {
            "date": "2026-01-24T04:03:23-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 268
          }
        ],
        "qubits": [
          102,
          92
        ]
      },
      {
        "gate": "cz",
        "name": "cz6_7",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08841916811925483
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          6,
          7
        ]
      },
      {
        "gate": "cz",
        "name": "cz7_6",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08841916811925483
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          7,
          6
        ]
      },
      {
        "gate": "cz",
        "name": "cz102_112",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006325691744977602
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          102,
          112
        ]
      },
      {
        "gate": "cz",
        "name": "cz112_102",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006325691744977602
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          112,
          102
        ]
      },
      {
        "gate": "cz",
        "name": "cz6_16",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.10215695133287865
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 488
          }
        ],
        "qubits": [
          6,
          16
        ]
      },
      {
        "gate": "cz",
        "name": "cz16_6",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.10215695133287865
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 488
          }
        ],
        "qubits": [
          16,
          6
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_34",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028452746425736697
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          33,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_33",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0028452746425736697
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          34,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_44",
        "parameters": [
          {
            "date": "2026-01-24T04:03:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016743225240210824
          },
          {
            "date": "2026-01-24T04:03:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          43,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_43",
        "parameters": [
          {
            "date": "2026-01-24T04:03:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016743225240210824
          },
          {
            "date": "2026-01-24T04:03:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 188
          }
        ],
        "qubits": [
          44,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_99",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009913427737552605
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          98,
          99
        ]
      },
      {
        "gate": "cz",
        "name": "cz99_98",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009913427737552605
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          99,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz33_43",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007531860668783669
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          33,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_33",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007531860668783669
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 248
          }
        ],
        "qubits": [
          43,
          33
        ]
      },
      {
        "gate": "cz",
        "name": "cz43_53",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038133078559980937
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          43,
          53
        ]
      },
      {
        "gate": "cz",
        "name": "cz53_43",
        "parameters": [
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038133078559980937
          },
          {
            "date": "2026-01-25T16:28:14-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          53,
          43
        ]
      },
      {
        "gate": "cz",
        "name": "cz98_108",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024985729228332865
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 348
          }
        ],
        "qubits": [
          98,
          108
        ]
      },
      {
        "gate": "cz",
        "name": "cz108_98",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0024985729228332865
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 348
          }
        ],
        "qubits": [
          108,
          98
        ]
      },
      {
        "gate": "cz",
        "name": "cz70_71",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022755251008205746
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          70,
          71
        ]
      },
      {
        "gate": "cz",
        "name": "cz71_70",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022755251008205746
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          71,
          70
        ]
      },
      {
        "gate": "cz",
        "name": "cz70_80",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018533413141045285
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          70,
          80
        ]
      },
      {
        "gate": "cz",
        "name": "cz80_70",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0018533413141045285
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          80,
          70
        ]
      },
      {
        "gate": "cz",
        "name": "cz29_39",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022675650052369767
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          29,
          39
        ]
      },
      {
        "gate": "cz",
        "name": "cz39_29",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022675650052369767
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          39,
          29
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_35",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025174212351475322
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          34,
          35
        ]
      },
      {
        "gate": "cz",
        "name": "cz35_34",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0025174212351475322
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          35,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz39_49",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027532855864406125
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          39,
          49
        ]
      },
      {
        "gate": "cz",
        "name": "cz49_39",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0027532855864406125
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 208
          }
        ],
        "qubits": [
          49,
          39
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_12",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026893610631549547
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          12
        ]
      },
      {
        "gate": "cz",
        "name": "cz12_11",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0026893610631549547
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          12,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_67",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005540000190595279
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          66,
          67
        ]
      },
      {
        "gate": "cz",
        "name": "cz67_66",
        "parameters": [
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005540000190595279
          },
          {
            "date": "2026-01-25T16:28:13-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 68
          }
        ],
        "qubits": [
          67,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz34_44",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022554859384927295
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          34,
          44
        ]
      },
      {
        "gate": "cz",
        "name": "cz44_34",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0022554859384927295
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          44,
          34
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_77",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00230798361071885
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          76,
          77
        ]
      },
      {
        "gate": "cz",
        "name": "cz77_76",
        "parameters": [
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00230798361071885
          },
          {
            "date": "2026-01-25T16:28:10-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 148
          }
        ],
        "qubits": [
          77,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz11_21",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010976129667394086
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          11,
          21
        ]
      },
      {
        "gate": "cz",
        "name": "cz21_11",
        "parameters": [
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010976129667394086
          },
          {
            "date": "2026-01-25T16:28:12-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          21,
          11
        ]
      },
      {
        "gate": "cz",
        "name": "cz66_76",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00238046662643035
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          66,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_66",
        "parameters": [
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00238046662643035
          },
          {
            "date": "2026-01-25T16:28:15-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 228
          }
        ],
        "qubits": [
          76,
          66
        ]
      },
      {
        "gate": "cz",
        "name": "cz76_86",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002900040417815525
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          76,
          86
        ]
      },
      {
        "gate": "cz",
        "name": "cz86_76",
        "parameters": [
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002900040417815525
          },
          {
            "date": "2026-01-25T16:28:11-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 168
          }
        ],
        "qubits": [
          86,
          76
        ]
      },
      {
        "gate": "cz",
        "name": "cz7_8",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002409583579672331
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          7,
          8
        ]
      },
      {
        "gate": "cz",
        "name": "cz8_7",
        "parameters": [
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002409583579672331
          },
          {
            "date": "2026-01-25T16:28:09-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 128
          }
        ],
        "qubits": [
          8,
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure0",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0091552734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "measure",
        "name": "measure1",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011474609375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "measure",
        "name": "measure2",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01318359375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "measure",
        "name": "measure3",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0123291015625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "measure",
        "name": "measure4",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0159912109375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "measure",
        "name": "measure5",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0069580078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "measure",
        "name": "measure6",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021484375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "measure",
        "name": "measure7",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0361328125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure8",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.048583984375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "measure",
        "name": "measure9",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0062255859375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "measure",
        "name": "measure10",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0101318359375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "measure",
        "name": "measure11",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "measure",
        "name": "measure12",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0166015625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "measure",
        "name": "measure13",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0067138671875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "measure",
        "name": "measure14",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "measure",
        "name": "measure15",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0103759765625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "measure",
        "name": "measure16",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0084228515625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "measure",
        "name": "measure17",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0174560546875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "measure",
        "name": "measure18",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014404296875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "measure",
        "name": "measure19",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "measure",
        "name": "measure20",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0113525390625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "measure",
        "name": "measure21",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00634765625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "measure",
        "name": "measure22",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0128173828125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "measure",
        "name": "measure23",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0452880859375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "measure",
        "name": "measure24",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "measure",
        "name": "measure25",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0059814453125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "measure",
        "name": "measure26",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0096435546875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "measure",
        "name": "measure27",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021484375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "measure",
        "name": "measure28",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.1298828125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "measure",
        "name": "measure29",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0147705078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "measure",
        "name": "measure30",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0079345703125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "measure",
        "name": "measure31",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037109375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "measure",
        "name": "measure32",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.020751953125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "measure",
        "name": "measure33",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02490234375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "measure",
        "name": "measure34",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0113525390625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "measure",
        "name": "measure35",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010498046875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "measure",
        "name": "measure36",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010986328125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "measure",
        "name": "measure37",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015869140625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "measure",
        "name": "measure38",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0091552734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "measure",
        "name": "measure39",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0084228515625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "measure",
        "name": "measure40",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0247802734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "measure",
        "name": "measure41",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "measure",
        "name": "measure42",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0135498046875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "measure",
        "name": "measure43",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016845703125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "measure",
        "name": "measure44",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0069580078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "measure",
        "name": "measure45",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0093994140625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "measure",
        "name": "measure46",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "measure",
        "name": "measure47",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0103759765625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "measure",
        "name": "measure48",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.2706298828125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "measure",
        "name": "measure49",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010498046875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "measure",
        "name": "measure50",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0106201171875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "measure",
        "name": "measure51",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0819091796875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "measure",
        "name": "measure52",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0494384765625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "measure",
        "name": "measure53",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017578125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "measure",
        "name": "measure54",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0093994140625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "measure",
        "name": "measure55",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0054931640625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "measure",
        "name": "measure56",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0147705078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "measure",
        "name": "measure57",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0113525390625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "measure",
        "name": "measure58",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0103759765625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "measure",
        "name": "measure59",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0172119140625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "measure",
        "name": "measure60",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "measure",
        "name": "measure61",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00439453125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "measure",
        "name": "measure62",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005859375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "measure",
        "name": "measure63",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01806640625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "measure",
        "name": "measure64",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "measure",
        "name": "measure65",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "measure",
        "name": "measure66",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0250244140625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "measure",
        "name": "measure67",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.046875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "measure",
        "name": "measure68",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.052978515625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "measure",
        "name": "measure69",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0162353515625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "measure",
        "name": "measure70",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0047607421875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "measure",
        "name": "measure71",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0076904296875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "measure",
        "name": "measure72",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0201416015625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "measure",
        "name": "measure73",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0220947265625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "measure",
        "name": "measure74",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01953125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "measure",
        "name": "measure75",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0101318359375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "measure",
        "name": "measure76",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0106201171875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "measure",
        "name": "measure77",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "measure",
        "name": "measure78",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0115966796875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "measure",
        "name": "measure79",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0194091796875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "measure",
        "name": "measure80",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02197265625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "measure",
        "name": "measure81",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0093994140625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "measure",
        "name": "measure82",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0162353515625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "measure",
        "name": "measure83",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0552978515625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "measure",
        "name": "measure84",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.029296875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "measure",
        "name": "measure85",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0296630859375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "measure",
        "name": "measure86",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07763671875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "measure",
        "name": "measure87",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.027587890625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "measure",
        "name": "measure88",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.341552734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "measure",
        "name": "measure89",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0343017578125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "measure",
        "name": "measure90",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.024658203125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "measure",
        "name": "measure91",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0125732421875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "measure",
        "name": "measure92",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0438232421875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "measure",
        "name": "measure93",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017578125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "measure",
        "name": "measure94",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0086669921875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "measure",
        "name": "measure95",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0369873046875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "measure",
        "name": "measure96",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0343017578125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "measure",
        "name": "measure97",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0902099609375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "measure",
        "name": "measure98",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "measure",
        "name": "measure99",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0281982421875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "measure",
        "name": "measure100",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011474609375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "measure",
        "name": "measure101",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0087890625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "measure",
        "name": "measure102",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0157470703125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "measure",
        "name": "measure103",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "measure",
        "name": "measure104",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "measure",
        "name": "measure105",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0377197265625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "measure",
        "name": "measure106",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02099609375
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "measure",
        "name": "measure107",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.038330078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "measure",
        "name": "measure108",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0078125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "measure",
        "name": "measure109",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0152587890625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "measure",
        "name": "measure110",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0108642578125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "measure",
        "name": "measure111",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010498046875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "measure",
        "name": "measure112",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0269775390625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "measure",
        "name": "measure113",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "measure",
        "name": "measure114",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03076171875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "measure",
        "name": "measure115",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0125732421875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "measure",
        "name": "measure116",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0155029296875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "measure",
        "name": "measure117",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.018310546875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "measure",
        "name": "measure118",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01953125
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "measure",
        "name": "measure119",
        "parameters": [
          {
            "date": "2026-01-26T11:37:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.024169921875
          },
          {
            "date": "2026-01-26T12:04:38-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 2400
          }
        ],
        "qubits": [
          119
        ]
      }
    ],
    "general": [
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7273",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7273",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6272",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6272",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_717",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_717",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6768",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6768",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7282",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7282",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4445",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4445",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6777",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6777",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4454",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4454",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_99109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_99109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_313",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_313",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_89",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_89",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4041",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4041",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_818",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_818",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4050",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4050",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_100101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_100101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_100110",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_100110",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3646",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3646",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4142",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4142",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9697",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9697",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1819",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1819",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7374",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7374",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4151",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4151",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_96106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_96106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1828",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1828",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7383",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7383",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1415",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1415",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1424",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1424",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7475",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7475",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_919",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_919",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_106107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_106107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7484",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7484",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_106116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_106116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_111112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_111112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1020",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1020",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1516",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1516",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4748",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4748",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1525",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1525",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4243",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4243",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4757",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4757",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_107108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_107108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4252",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4252",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_107117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_107117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3839",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3839",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4849",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4849",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_103104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_103104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3848",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3848",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8081",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8081",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4858",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4858",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_103113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_103113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7576",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7576",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8090",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8090",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8586",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8586",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7585",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7585",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7172",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7172",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1617",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1617",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8182",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8182",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1626",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1626",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7181",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7181",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8191",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8191",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_108109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_108109",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_118119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_118119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1213",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1213",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_108118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_108118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2223",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2223",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7778",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7778",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1222",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1222",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2232",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2232",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7787",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7787",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_104105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_104105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_114115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_114115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4959",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4959",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_104114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_104114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1314",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1314",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4546",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4546",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1323",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1323",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5556",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5556",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_110111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_110111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4555",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4555",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5051",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5051",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5565",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5565",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_105106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_105106",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8283",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8283",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_105115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_105115",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8292",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8292",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5152",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5152",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4647",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4647",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5161",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5161",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2324",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2324",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7879",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7879",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4656",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4656",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2333",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2333",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7888",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7888",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8384",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8384",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_115116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_115116",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1929",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1929",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2425",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2425",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5657",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5657",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7989",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7989",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5666",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5666",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_116117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_116117",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2021",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2021",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5253",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5253",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2030",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2030",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5262",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5262",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5758",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5758",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_112113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_112113",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8999",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8999",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5354",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5354",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3031",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3031",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5363",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5363",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2526",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2526",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3040",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3040",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8595",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8595",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9091",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9091",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2535",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2535",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2627",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2627",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2122",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2122",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2636",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2636",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3132",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3132",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8687",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8687",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2131",
        "unit": "GHz",
        "value": 0.0001233470329506942
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2131",
        "unit": "GHz",
        "value": -6.76020604220219e-07
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8696",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8696",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_113114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_113114",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1718",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1718",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2728",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2728",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1727",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1727",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2737",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2737",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5455",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5455",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6465",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6465",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5464",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5464",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_109119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_109119",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_56",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_56",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6061",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6061",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5060",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5060",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6070",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6070",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8788",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8788",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9798",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9798",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8797",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8797",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_12",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_12",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2829",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2829",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9394",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9394",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2838",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2838",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8393",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8393",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8889",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8889",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_93103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_93103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8898",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8898",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2434",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2434",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8485",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8485",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6162",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6162",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_8494",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_8494",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6171",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6171",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_23",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_23",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_212",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_212",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5767",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5767",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6263",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6263",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_117118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_117118",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9495",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9495",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_94104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_94104",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_34",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_34",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5859",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5859",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3536",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3536",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5868",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5868",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3545",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3545",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_90100",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_90100",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9596",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9596",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_95105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_95105",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3141",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3141",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3637",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3637",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9192",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9192",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_91101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_91101",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6364",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6364",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6878",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6878",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6373",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6373",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3233",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3233",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3242",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3242",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_45",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_45",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6474",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6474",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_414",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_414",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_5969",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_5969",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_101102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_101102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6979",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6979",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_101111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_101111",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_01",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_01",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_515",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_515",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1011",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1011",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6566",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6566",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_010",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_010",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6575",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6575",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3738",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3738",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9293",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9293",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_97107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_97107",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_102103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_102103",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3747",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3747",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_92102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_92102",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_67",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_67",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_102112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_102112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_616",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_616",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3334",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3334",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4344",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4344",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_9899",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_9899",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3343",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3343",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_4353",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_4353",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_98108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_98108",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7071",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7071",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7080",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7080",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_2939",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_2939",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3435",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3435",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3949",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3949",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1112",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6667",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6667",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_3444",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_3444",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7677",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7677",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_1121",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_1121",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_6676",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_6676",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_7686",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_7686",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "jq_78",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-26T12:04:38-05:00",
        "name": "zz_78",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_4",
        "unit": "",
        "value": 0.9860729760051276
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_5",
        "unit": "",
        "value": 0.9816774136356696
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_6",
        "unit": "",
        "value": 0.9775313085569125
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_7",
        "unit": "",
        "value": 0.973540458281116
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_8",
        "unit": "",
        "value": 0.9684345770312278
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_9",
        "unit": "",
        "value": 0.9632710965718182
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_10",
        "unit": "",
        "value": 0.9578634348974341
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_11",
        "unit": "",
        "value": 0.9516331043438185
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_12",
        "unit": "",
        "value": 0.9455310024934663
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_13",
        "unit": "",
        "value": 0.9393890236033474
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_14",
        "unit": "",
        "value": 0.9327694933768896
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_15",
        "unit": "",
        "value": 0.9261347813772535
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_16",
        "unit": "",
        "value": 0.9189854867962713
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_17",
        "unit": "",
        "value": 0.9117540126380199
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_18",
        "unit": "",
        "value": 0.9056323835978602
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_19",
        "unit": "",
        "value": 0.8990668946495831
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_20",
        "unit": "",
        "value": 0.8923448501961411
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_21",
        "unit": "",
        "value": 0.8860846549278102
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_22",
        "unit": "",
        "value": 0.879060939227365
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_23",
        "unit": "",
        "value": 0.8714075433490608
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_24",
        "unit": "",
        "value": 0.8635910598065671
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_25",
        "unit": "",
        "value": 0.8568497435707211
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_26",
        "unit": "",
        "value": 0.8509218438985686
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_27",
        "unit": "",
        "value": 0.8442229838211379
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_28",
        "unit": "",
        "value": 0.8369744158996256
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_29",
        "unit": "",
        "value": 0.8277710016819967
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_30",
        "unit": "",
        "value": 0.8198103790313761
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_31",
        "unit": "",
        "value": 0.8143514558630107
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_32",
        "unit": "",
        "value": 0.8083356458455081
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_33",
        "unit": "",
        "value": 0.8020441218270075
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_34",
        "unit": "",
        "value": 0.7961536498408334
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_35",
        "unit": "",
        "value": 0.7900072436084232
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_36",
        "unit": "",
        "value": 0.7834013767852784
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_37",
        "unit": "",
        "value": 0.7780803573589201
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_38",
        "unit": "",
        "value": 0.7712687264646924
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_39",
        "unit": "",
        "value": 0.76500902249726
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_40",
        "unit": "",
        "value": 0.760593125623562
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_41",
        "unit": "",
        "value": 0.7563655243026753
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_42",
        "unit": "",
        "value": 0.7528685297450426
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_43",
        "unit": "",
        "value": 0.7487205492041002
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_44",
        "unit": "",
        "value": 0.743734996377225
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_45",
        "unit": "",
        "value": 0.738683398969999
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_46",
        "unit": "",
        "value": 0.7322521764815815
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_47",
        "unit": "",
        "value": 0.7256839098535167
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_48",
        "unit": "",
        "value": 0.7194404389669041
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_49",
        "unit": "",
        "value": 0.7123968437149762
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_50",
        "unit": "",
        "value": 0.7059658293526669
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_51",
        "unit": "",
        "value": 0.6988671817584556
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_52",
        "unit": "",
        "value": 0.6929491698672674
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_53",
        "unit": "",
        "value": 0.6880246254951815
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_54",
        "unit": "",
        "value": 0.681288602993713
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_55",
        "unit": "",
        "value": 0.6751384118054948
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_56",
        "unit": "",
        "value": 0.6695882523119842
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_57",
        "unit": "",
        "value": 0.6637264052897281
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_58",
        "unit": "",
        "value": 0.6580839014047297
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_59",
        "unit": "",
        "value": 0.6538679526947516
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_60",
        "unit": "",
        "value": 0.6502785513036871
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_61",
        "unit": "",
        "value": 0.6470818953073936
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_62",
        "unit": "",
        "value": 0.6435167534478445
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_63",
        "unit": "",
        "value": 0.6399458807040782
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_64",
        "unit": "",
        "value": 0.6356846326349782
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_65",
        "unit": "",
        "value": 0.6301501515424777
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_66",
        "unit": "",
        "value": 0.6244977351427969
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_67",
        "unit": "",
        "value": 0.6191248263939911
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_68",
        "unit": "",
        "value": 0.6128993849113232
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_69",
        "unit": "",
        "value": 0.6069458459761977
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_70",
        "unit": "",
        "value": 0.6012150138068899
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_71",
        "unit": "",
        "value": 0.5963273834175842
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_72",
        "unit": "",
        "value": 0.5920894958673439
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_73",
        "unit": "",
        "value": 0.5860828176356624
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_74",
        "unit": "",
        "value": 0.5801165995752383
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_75",
        "unit": "",
        "value": 0.5765420154054446
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_76",
        "unit": "",
        "value": 0.5727029586602109
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_77",
        "unit": "",
        "value": 0.5688454433303326
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_78",
        "unit": "",
        "value": 0.5638928863719914
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_79",
        "unit": "",
        "value": 0.5588347944382034
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_80",
        "unit": "",
        "value": 0.5540268212667914
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_81",
        "unit": "",
        "value": 0.5484608694927657
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_82",
        "unit": "",
        "value": 0.5431284022089734
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_83",
        "unit": "",
        "value": 0.53800013954752
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_84",
        "unit": "",
        "value": 0.5336264200443213
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_85",
        "unit": "",
        "value": 0.5298341260379239
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_86",
        "unit": "",
        "value": 0.52451122274054
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_87",
        "unit": "",
        "value": 0.5191717924828266
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_88",
        "unit": "",
        "value": 0.5130175816552396
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_89",
        "unit": "",
        "value": 0.5082588499251303
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_90",
        "unit": "",
        "value": 0.5045818401862271
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_91",
        "unit": "",
        "value": 0.4994452874716713
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_92",
        "unit": "",
        "value": 0.4936447778533676
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_93",
        "unit": "",
        "value": 0.487693367400886
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_94",
        "unit": "",
        "value": 0.4821319043872881
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_95",
        "unit": "",
        "value": 0.4764167607117896
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_96",
        "unit": "",
        "value": 0.4728589377984686
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_97",
        "unit": "",
        "value": 0.4684001394856827
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_98",
        "unit": "",
        "value": 0.46381277078711597
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_99",
        "unit": "",
        "value": 0.45842609379660504
      },
      {
        "date": "2025-12-18T04:39:05-05:00",
        "name": "lf_100",
        "unit": "",
        "value": 0.45289928186885525
      }
    ],
    "general_qlists": [
      {
        "name": "lf_4",
        "qubits": [
          10,
          0,
          1,
          2
        ]
      },
      {
        "name": "lf_5",
        "qubits": [
          11,
          10,
          0,
          1,
          2
        ]
      },
      {
        "name": "lf_6",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1
        ]
      },
      {
        "name": "lf_7",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2
        ]
      },
      {
        "name": "lf_8",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3
        ]
      },
      {
        "name": "lf_9",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13
        ]
      },
      {
        "name": "lf_10",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12
        ]
      },
      {
        "name": "lf_11",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22
        ]
      },
      {
        "name": "lf_12",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22,
          23
        ]
      },
      {
        "name": "lf_13",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23
        ]
      },
      {
        "name": "lf_14",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33
        ]
      },
      {
        "name": "lf_15",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22,
          23,
          33,
          34,
          24
        ]
      },
      {
        "name": "lf_16",
        "qubits": [
          20,
          21,
          11,
          10,
          0,
          1,
          2,
          3,
          13,
          12,
          22,
          23,
          33,
          34,
          24,
          25
        ]
      },
      {
        "name": "lf_17",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41
        ]
      },
      {
        "name": "lf_18",
        "qubits": [
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_19",
        "qubits": [
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_20",
        "qubits": [
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_21",
        "qubits": [
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_22",
        "qubits": [
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_23",
        "qubits": [
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_24",
        "qubits": [
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_25",
        "qubits": [
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_26",
        "qubits": [
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51
        ]
      },
      {
        "name": "lf_27",
        "qubits": [
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51,
          61
        ]
      },
      {
        "name": "lf_28",
        "qubits": [
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51,
          61,
          60
        ]
      },
      {
        "name": "lf_29",
        "qubits": [
          37,
          38,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          26,
          16,
          15,
          5,
          4,
          3,
          13,
          12,
          11,
          21,
          22,
          23,
          33,
          32,
          42,
          41,
          51,
          61,
          60
        ]
      },
      {
        "name": "lf_30",
        "qubits": [
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_31",
        "qubits": [
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_32",
        "qubits": [
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_33",
        "qubits": [
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_34",
        "qubits": [
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_35",
        "qubits": [
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_36",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31
        ]
      },
      {
        "name": "lf_37",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31
        ]
      },
      {
        "name": "lf_38",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32
        ]
      },
      {
        "name": "lf_39",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23
        ]
      },
      {
        "name": "lf_40",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22
        ]
      },
      {
        "name": "lf_41",
        "qubits": [
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_42",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_43",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_44",
        "qubits": [
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_45",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_46",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_47",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_48",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_49",
        "qubits": [
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_50",
        "qubits": [
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_51",
        "qubits": [
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44
        ]
      },
      {
        "name": "lf_52",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52
        ]
      },
      {
        "name": "lf_53",
        "qubits": [
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_54",
        "qubits": [
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_55",
        "qubits": [
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_56",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31
        ]
      },
      {
        "name": "lf_57",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32
        ]
      },
      {
        "name": "lf_58",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33
        ]
      },
      {
        "name": "lf_59",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23
        ]
      },
      {
        "name": "lf_60",
        "qubits": [
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_61",
        "qubits": [
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11
        ]
      },
      {
        "name": "lf_62",
        "qubits": [
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_63",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_64",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_65",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_66",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_67",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_68",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44
        ]
      },
      {
        "name": "lf_69",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43
        ]
      },
      {
        "name": "lf_70",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53
        ]
      },
      {
        "name": "lf_71",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52
        ]
      },
      {
        "name": "lf_72",
        "qubits": [
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_73",
        "qubits": [
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_74",
        "qubits": [
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_75",
        "qubits": [
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12
        ]
      },
      {
        "name": "lf_76",
        "qubits": [
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_77",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13
        ]
      },
      {
        "name": "lf_78",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14
        ]
      },
      {
        "name": "lf_79",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24
        ]
      },
      {
        "name": "lf_80",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_81",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34
        ]
      },
      {
        "name": "lf_82",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43
        ]
      },
      {
        "name": "lf_83",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53
        ]
      },
      {
        "name": "lf_84",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52
        ]
      },
      {
        "name": "lf_85",
        "qubits": [
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_86",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_87",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_88",
        "qubits": [
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_89",
        "qubits": [
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_90",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42
        ]
      },
      {
        "name": "lf_91",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_92",
        "qubits": [
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_93",
        "qubits": [
          94,
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41
        ]
      },
      {
        "name": "lf_94",
        "qubits": [
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_95",
        "qubits": [
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_96",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62
        ]
      },
      {
        "name": "lf_97",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_98",
        "qubits": [
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_99",
        "qubits": [
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      },
      {
        "name": "lf_100",
        "qubits": [
          94,
          104,
          105,
          95,
          96,
          86,
          87,
          88,
          98,
          99,
          109,
          119,
          118,
          108,
          107,
          106,
          116,
          115,
          114,
          113,
          112,
          111,
          110,
          100,
          90,
          91,
          81,
          82,
          83,
          73,
          63,
          64,
          65,
          66,
          76,
          77,
          67,
          68,
          78,
          79,
          69,
          59,
          49,
          39,
          29,
          19,
          9,
          8,
          18,
          17,
          27,
          37,
          38,
          48,
          58,
          57,
          47,
          46,
          56,
          55,
          45,
          35,
          25,
          26,
          16,
          15,
          5,
          4,
          3,
          2,
          1,
          0,
          10,
          20,
          30,
          31,
          32,
          33,
          23,
          22,
          21,
          11,
          12,
          13,
          14,
          24,
          34,
          44,
          43,
          53,
          52,
          42,
          41,
          40,
          50,
          51,
          61,
          62,
          72,
          71
        ]
      }
    ],
    "last_update_date": "2026-01-26T12:04:38-05:00",
    "qubits": [
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 423.43328387267314
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 358.5651453024502
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0091552734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 439.7516178627768
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 377.3879501922505
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.014892578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 384.5150777074992
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 452.5039008303218
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 405.7915647947715
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 442.27633137563913
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0123291015625
        },
        {
          "date": "2026-01-26T10:20:38-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 518.2539153989103
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 482.31554497435735
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0159912109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 331.7276074774238
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 495.03617469867913
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0069580078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.001953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-11T17:53:02-05:00",
          "name": "T1",
          "unit": "us",
          "value": 14.727599284405708
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 28.108059930054495
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.042236328125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.000732421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 66.1580379566922
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 121.44907822890175
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0361328125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015869140625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.056396484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 283.2560564167481
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 378.25796492782325
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.048583984375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.08740234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 209.25568890257938
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 270.85419459545307
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0062255859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-24T21:10:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 318.13855684887045
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 94.84927018966982
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0101318359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003662109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 378.57325247354703
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 377.23729169419164
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.52805545060346
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 283.9407936106174
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.020263671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 401.2035106108401
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 354.07576622870613
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0067138671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 348.81292713346096
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 379.6669433112111
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 377.25755593303313
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 326.1287117908365
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0103759765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 309.1178030172553
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.02770720628223
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0084228515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-24T21:10:08-05:00",
          "name": "T1",
          "unit": "us",
          "value": 160.04667757072082
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 64.51771783599801
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0174560546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.034912109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 445.755337315307
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 415.08033416999933
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.014404296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 333.35901775659823
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 359.852482032264
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013916015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 342.219019311076
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 299.2137797046114
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0113525390625
        },
        {
          "date": "2026-01-26T10:20:38-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 345.6227677082919
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 348.87154100274654
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 333.60699153362043
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 364.25088132713813
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0128173828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 534.2659430065482
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 347.7032777776689
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0452880859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0791015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 395.1382746357173
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 266.06758794799117
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 360.943039284462
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 290.70656528223304
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0059814453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002197265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 373.6771693563402
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 232.32637784552787
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0096435546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003662109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 400.9823030006535
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 311.28573084159507
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03173828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 293.2916171635774
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 252.91553913052584
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.1298828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.25146484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 372.6308368113271
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 372.26720583050735
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0147705078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 238.01580836127218
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 257.4015038298362
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0079345703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.004638671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 392.0889036756176
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 355.3625187999787
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.065673828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:43-05:00",
          "name": "T1",
          "unit": "us",
          "value": 197.89713259670754
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 196.3251574494758
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.020751953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.033203125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 378.9924851221396
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 320.65773975399264
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.034423828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 426.10823507877393
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 238.8754500108527
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0113525390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 361.6475957886388
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 238.40602257131337
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.6829701842427
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 201.33484660834029
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010986328125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 283.24604371658546
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 133.27733974106724
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015869140625
        },
        {
          "date": "2026-01-26T10:20:39-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02392578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 397.97230784960385
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 309.40710627847767
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0091552734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 407.61087427811884
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 448.2639202022419
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0084228515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 466.3345114464705
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 326.362451565479
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0247802734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.036865234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 271.01057075392555
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 198.19384243589278
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 295.96280126352207
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 256.3035972780102
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0135498046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003662109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 409.74128576866855
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 289.65507076746763
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016845703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.028564453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 223.5566150325188
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 148.05246714858123
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0069580078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 327.0418281713702
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 249.49354467782106
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0093994140625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 251.4035634615898
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 179.55349347516065
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021240234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003662109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 235.43283534714556
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 181.19514983107376
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0103759765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.016845703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 174.27115158703094
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 137.15941068632878
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.2706298828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.5390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002197265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.95098900764856
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 297.86369435789527
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 353.59384155526067
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.6767458507666
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0106201171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 440.4698973656837
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 226.28850769550218
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0819091796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.154296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 308.4131038023857
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 240.68439209422652
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0494384765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04345703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.055419921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 494.41928094523416
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.75562455631555
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.029052734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 419.16649598038447
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 237.70803376477184
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0093994140625
        },
        {
          "date": "2026-01-26T10:20:39-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003662109375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 70.62628121907962
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 65.0349486331034
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0054931640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.000732421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 270.8421642136471
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 236.68921600185587
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0147705078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 321.99506908683986
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 217.32150499903193
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0113525390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 401.84558538821125
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 419.50881884285633
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0103759765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 248.8255417696942
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 290.2924055121595
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0172119140625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 265.51541212132815
        },
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T2",
          "unit": "us",
          "value": 244.28379396663948
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 117.57175293873986
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 163.05391897802244
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.007080078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.001708984375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 386.9465211648298
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 250.59745858276878
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 419.3449716073029
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 298.59033330092495
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.020751953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 386.3713261162936
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 223.6620763726585
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 253.12004409012047
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 176.09568339920915
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 553.8330317563466
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 217.13685845082435
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0250244140625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 376.7750630717728
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 289.42118993348134
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-24T21:10:10-05:00",
          "name": "T1",
          "unit": "us",
          "value": 403.78813870962983
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 149.2540875486619
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.052978515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0615234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04443359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 410.49583022333627
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 385.6949623455777
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0162353515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013916015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 241.98155350756429
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 230.1396267442599
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0047607421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00341796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:44-05:00",
          "name": "T1",
          "unit": "us",
          "value": 395.79896290966906
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 231.3297920579179
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0076904296875
        },
        {
          "date": "2026-01-26T10:20:40-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 464.03813565784395
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 265.15414654619116
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0201416015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-08T14:14:02-05:00",
          "name": "T1",
          "unit": "us",
          "value": 95.66216393635415
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 198.5101132442127
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0220947265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-08T14:14:02-05:00",
          "name": "T1",
          "unit": "us",
          "value": 91.99928038035127
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 230.62727350297487
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00146484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 389.7607808379399
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 165.66500678584296
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0101318359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 390.36541107035526
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 229.23795683425857
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0106201171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 435.6450911616561
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 221.3595349727084
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 341.9367888692135
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 257.5497144490951
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0115966796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 435.4392749151423
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 524.4710269684182
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0194091796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.025634765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 302.4902627690107
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 264.48453053798323
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.033447265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 197.28884950183226
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 193.74362235755075
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0093994140625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 145.2780691645897
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 146.6714366262337
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0162353515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.004150390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 269.4402649957399
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 257.11234193054406
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0552978515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.067138671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04345703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 278.834219687887
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 266.8631654554626
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.029296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0517578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 244.14419859496914
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 220.5970578629902
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0296630859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.024169921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 498.79683517533016
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.62441851064673
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.07763671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.044677734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.110595703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 262.28658769475095
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 168.37008810447017
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.027587890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.025146484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.030029296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-24T21:10:10-05:00",
          "name": "T1",
          "unit": "us",
          "value": 279.38799728083535
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 148.47456559916878
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.341552734375
        },
        {
          "date": "2026-01-26T10:20:40-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.70556640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 232.42217150609022
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 211.98883495505422
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0343017578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.024658203125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0439453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-24T21:10:10-05:00",
          "name": "T1",
          "unit": "us",
          "value": 332.9277946429156
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 75.0481996585645
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.024658203125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04638671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 454.0896825304249
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 237.16383366734482
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0125732421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 414.3104777959429
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.48275982085087
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0438232421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.06396484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.023681640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 373.1707065627566
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 242.90901350759728
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.031982421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.003173828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.0968881632871
        },
        {
          "date": "2026-01-26T10:34:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 212.6848673186789
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0086669921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 373.6799506443742
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 299.6555550390173
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0369873046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0400390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.033935546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-24T21:10:10-05:00",
          "name": "T1",
          "unit": "us",
          "value": 393.1160694877949
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.86558964247556
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0343017578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.048095703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 354.83324454972825
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 217.02056271840635
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0902099609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.099853515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.08056640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 300.70611724345724
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 276.7199155988394
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 446.54753435770255
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 292.95123330513314
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0281982421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.034423828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 317.90665915706205
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 356.9937061342365
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 357.2016534362241
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 361.75797301082787
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 231.40724290648066
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 157.7938101437468
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0157470703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.025390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 366.12167075045215
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 245.54114585903253
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 303.9170474006264
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 224.75415784004375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 378.62529736912416
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 244.66174469505316
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0377197265625
        },
        {
          "date": "2026-01-26T10:20:40-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0419921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.025146484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 272.82689163658625
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 252.8130748372788
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 390.24691226382936
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 352.8146922491998
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.038330078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.048583984375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.028076171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 316.80912877151377
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 232.8294673074347
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 296.8506566984297
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 276.3071180538181
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0152587890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 345.79325795449006
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 448.3417411084226
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0108642578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:45-05:00",
          "name": "T1",
          "unit": "us",
          "value": 235.98589231441358
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 257.44104302710934
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 292.9705689464503
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.79505220656324
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0269775390625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04931640625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.004638671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 317.51911560686864
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 283.8470559411466
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021240234375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 359.72324160998875
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 276.48713368842067
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05517578125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 348.1392330717375
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 307.7672104818442
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0125732421875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 295.33958754977476
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 275.54643463337885
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0155029296875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 375.2330225823091
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 342.1583445868887
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.022705078125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013916015625
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 334.6142808241718
        },
        {
          "date": "2026-01-26T10:34:49-05:00",
          "name": "T2",
          "unit": "us",
          "value": 315.5434882564416
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02685546875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ],
      [
        {
          "date": "2026-01-26T10:34:46-05:00",
          "name": "T1",
          "unit": "us",
          "value": 387.7674183238101
        },
        {
          "date": "2026-01-26T10:34:47-05:00",
          "name": "T2",
          "unit": "us",
          "value": 398.4200844675507
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.024169921875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.028076171875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.020263671875
        },
        {
          "date": "2026-01-26T11:37:50-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 2400
        }
      ]
    ]
  },
  "channel": null,
  "instance": "Research_cogburn",
  "timestamp_utc": "2026-01-26T18:15:49+00:00"
}

==> reproducibility/provenance/snapshots/backend_snapshot_ibm_rensselaer_20260123T115343Z.json <==
{
  "backend_configuration": {
    "acquisition_latency": [],
    "allow_q_object": true,
    "backend_name": "ibm_rensselaer",
    "backend_version": "1.1.223",
    "basis_gates": [
      "ecr",
      "id",
      "rz",
      "sx",
      "x"
    ],
    "channels": {
      "acquire0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "d0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "m0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "u0": {
        "operates": {
          "qubits": [
            0,
            1
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u1": {
        "operates": {
          "qubits": [
            0,
            14
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u10": {
        "operates": {
          "qubits": [
            4,
            15
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u100": {
        "operates": {
          "qubits": [
            44,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u101": {
        "operates": {
          "qubits": [
            45,
            44
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u102": {
        "operates": {
          "qubits": [
            45,
            46
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u103": {
        "operates": {
          "qubits": [
            45,
            54
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u104": {
        "operates": {
          "qubits": [
            46,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u105": {
        "operates": {
          "qubits": [
            46,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u106": {
        "operates": {
          "qubits": [
            47,
            35
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u107": {
        "operates": {
          "qubits": [
            47,
            46
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u108": {
        "operates": {
          "qubits": [
            47,
            48
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u109": {
        "operates": {
          "qubits": [
            48,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u11": {
        "operates": {
          "qubits": [
            5,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u110": {
        "operates": {
          "qubits": [
            48,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u111": {
        "operates": {
          "qubits": [
            49,
            48
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u112": {
        "operates": {
          "qubits": [
            49,
            50
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u113": {
        "operates": {
          "qubits": [
            49,
            55
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u114": {
        "operates": {
          "qubits": [
            50,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u115": {
        "operates": {
          "qubits": [
            50,
            51
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u116": {
        "operates": {
          "qubits": [
            51,
            36
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u117": {
        "operates": {
          "qubits": [
            51,
            50
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u118": {
        "operates": {
          "qubits": [
            52,
            37
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u119": {
        "operates": {
          "qubits": [
            52,
            56
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u12": {
        "operates": {
          "qubits": [
            5,
            6
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u120": {
        "operates": {
          "qubits": [
            53,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u121": {
        "operates": {
          "qubits": [
            53,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u122": {
        "operates": {
          "qubits": [
            54,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u123": {
        "operates": {
          "qubits": [
            54,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u124": {
        "operates": {
          "qubits": [
            55,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u125": {
        "operates": {
          "qubits": [
            55,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u126": {
        "operates": {
          "qubits": [
            56,
            52
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u127": {
        "operates": {
          "qubits": [
            56,
            57
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u128": {
        "operates": {
          "qubits": [
            57,
            56
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u129": {
        "operates": {
          "qubits": [
            57,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u13": {
        "operates": {
          "qubits": [
            6,
            5
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u130": {
        "operates": {
          "qubits": [
            58,
            57
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u131": {
        "operates": {
          "qubits": [
            58,
            59
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u132": {
        "operates": {
          "qubits": [
            58,
            71
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u133": {
        "operates": {
          "qubits": [
            59,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u134": {
        "operates": {
          "qubits": [
            59,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u135": {
        "operates": {
          "qubits": [
            60,
            53
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u136": {
        "operates": {
          "qubits": [
            60,
            59
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u137": {
        "operates": {
          "qubits": [
            60,
            61
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u138": {
        "operates": {
          "qubits": [
            61,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u139": {
        "operates": {
          "qubits": [
            61,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u14": {
        "operates": {
          "qubits": [
            6,
            7
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u140": {
        "operates": {
          "qubits": [
            62,
            61
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u141": {
        "operates": {
          "qubits": [
            62,
            63
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u142": {
        "operates": {
          "qubits": [
            62,
            72
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u143": {
        "operates": {
          "qubits": [
            63,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u144": {
        "operates": {
          "qubits": [
            63,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u145": {
        "operates": {
          "qubits": [
            64,
            54
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u146": {
        "operates": {
          "qubits": [
            64,
            63
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u147": {
        "operates": {
          "qubits": [
            64,
            65
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u148": {
        "operates": {
          "qubits": [
            65,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u149": {
        "operates": {
          "qubits": [
            65,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u15": {
        "operates": {
          "qubits": [
            7,
            6
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u150": {
        "operates": {
          "qubits": [
            66,
            65
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u151": {
        "operates": {
          "qubits": [
            66,
            67
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u152": {
        "operates": {
          "qubits": [
            66,
            73
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u153": {
        "operates": {
          "qubits": [
            67,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u154": {
        "operates": {
          "qubits": [
            67,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u155": {
        "operates": {
          "qubits": [
            68,
            55
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u156": {
        "operates": {
          "qubits": [
            68,
            67
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u157": {
        "operates": {
          "qubits": [
            68,
            69
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u158": {
        "operates": {
          "qubits": [
            69,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u159": {
        "operates": {
          "qubits": [
            69,
            70
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u16": {
        "operates": {
          "qubits": [
            7,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u160": {
        "operates": {
          "qubits": [
            70,
            69
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u161": {
        "operates": {
          "qubits": [
            70,
            74
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u162": {
        "operates": {
          "qubits": [
            71,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u163": {
        "operates": {
          "qubits": [
            71,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u164": {
        "operates": {
          "qubits": [
            72,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u165": {
        "operates": {
          "qubits": [
            72,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u166": {
        "operates": {
          "qubits": [
            73,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u167": {
        "operates": {
          "qubits": [
            73,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u168": {
        "operates": {
          "qubits": [
            74,
            70
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u169": {
        "operates": {
          "qubits": [
            74,
            89
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u17": {
        "operates": {
          "qubits": [
            8,
            7
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u170": {
        "operates": {
          "qubits": [
            75,
            76
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u171": {
        "operates": {
          "qubits": [
            75,
            90
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u172": {
        "operates": {
          "qubits": [
            76,
            75
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u173": {
        "operates": {
          "qubits": [
            76,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u174": {
        "operates": {
          "qubits": [
            77,
            71
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u175": {
        "operates": {
          "qubits": [
            77,
            76
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u176": {
        "operates": {
          "qubits": [
            77,
            78
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u177": {
        "operates": {
          "qubits": [
            78,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u178": {
        "operates": {
          "qubits": [
            78,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u179": {
        "operates": {
          "qubits": [
            79,
            78
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u18": {
        "operates": {
          "qubits": [
            8,
            9
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u180": {
        "operates": {
          "qubits": [
            79,
            80
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u181": {
        "operates": {
          "qubits": [
            79,
            91
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u182": {
        "operates": {
          "qubits": [
            80,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u183": {
        "operates": {
          "qubits": [
            80,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u184": {
        "operates": {
          "qubits": [
            81,
            72
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u185": {
        "operates": {
          "qubits": [
            81,
            80
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u186": {
        "operates": {
          "qubits": [
            81,
            82
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u187": {
        "operates": {
          "qubits": [
            82,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u188": {
        "operates": {
          "qubits": [
            82,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u189": {
        "operates": {
          "qubits": [
            83,
            82
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u19": {
        "operates": {
          "qubits": [
            8,
            16
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u190": {
        "operates": {
          "qubits": [
            83,
            84
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u191": {
        "operates": {
          "qubits": [
            83,
            92
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u192": {
        "operates": {
          "qubits": [
            84,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u193": {
        "operates": {
          "qubits": [
            84,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u194": {
        "operates": {
          "qubits": [
            85,
            73
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u195": {
        "operates": {
          "qubits": [
            85,
            84
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u196": {
        "operates": {
          "qubits": [
            85,
            86
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u197": {
        "operates": {
          "qubits": [
            86,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u198": {
        "operates": {
          "qubits": [
            86,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u199": {
        "operates": {
          "qubits": [
            87,
            86
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u2": {
        "operates": {
          "qubits": [
            1,
            0
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u20": {
        "operates": {
          "qubits": [
            9,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u200": {
        "operates": {
          "qubits": [
            87,
            88
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u201": {
        "operates": {
          "qubits": [
            87,
            93
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u202": {
        "operates": {
          "qubits": [
            88,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u203": {
        "operates": {
          "qubits": [
            88,
            89
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u204": {
        "operates": {
          "qubits": [
            89,
            74
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u205": {
        "operates": {
          "qubits": [
            89,
            88
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u206": {
        "operates": {
          "qubits": [
            90,
            75
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u207": {
        "operates": {
          "qubits": [
            90,
            94
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u208": {
        "operates": {
          "qubits": [
            91,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u209": {
        "operates": {
          "qubits": [
            91,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u21": {
        "operates": {
          "qubits": [
            9,
            10
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u210": {
        "operates": {
          "qubits": [
            92,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u211": {
        "operates": {
          "qubits": [
            92,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u212": {
        "operates": {
          "qubits": [
            93,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u213": {
        "operates": {
          "qubits": [
            93,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u214": {
        "operates": {
          "qubits": [
            94,
            90
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u215": {
        "operates": {
          "qubits": [
            94,
            95
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u216": {
        "operates": {
          "qubits": [
            95,
            94
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u217": {
        "operates": {
          "qubits": [
            95,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u218": {
        "operates": {
          "qubits": [
            96,
            95
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u219": {
        "operates": {
          "qubits": [
            96,
            97
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u22": {
        "operates": {
          "qubits": [
            10,
            9
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u220": {
        "operates": {
          "qubits": [
            96,
            109
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u221": {
        "operates": {
          "qubits": [
            97,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u222": {
        "operates": {
          "qubits": [
            97,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u223": {
        "operates": {
          "qubits": [
            98,
            91
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u224": {
        "operates": {
          "qubits": [
            98,
            97
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u225": {
        "operates": {
          "qubits": [
            98,
            99
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u226": {
        "operates": {
          "qubits": [
            99,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u227": {
        "operates": {
          "qubits": [
            99,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u228": {
        "operates": {
          "qubits": [
            100,
            99
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u229": {
        "operates": {
          "qubits": [
            100,
            101
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u23": {
        "operates": {
          "qubits": [
            10,
            11
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u230": {
        "operates": {
          "qubits": [
            100,
            110
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u231": {
        "operates": {
          "qubits": [
            101,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u232": {
        "operates": {
          "qubits": [
            101,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u233": {
        "operates": {
          "qubits": [
            102,
            92
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u234": {
        "operates": {
          "qubits": [
            102,
            101
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u235": {
        "operates": {
          "qubits": [
            102,
            103
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u236": {
        "operates": {
          "qubits": [
            103,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u237": {
        "operates": {
          "qubits": [
            103,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u238": {
        "operates": {
          "qubits": [
            104,
            103
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u239": {
        "operates": {
          "qubits": [
            104,
            105
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u24": {
        "operates": {
          "qubits": [
            11,
            10
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u240": {
        "operates": {
          "qubits": [
            104,
            111
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u241": {
        "operates": {
          "qubits": [
            105,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u242": {
        "operates": {
          "qubits": [
            105,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u243": {
        "operates": {
          "qubits": [
            106,
            93
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u244": {
        "operates": {
          "qubits": [
            106,
            105
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u245": {
        "operates": {
          "qubits": [
            106,
            107
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u246": {
        "operates": {
          "qubits": [
            107,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u247": {
        "operates": {
          "qubits": [
            107,
            108
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u248": {
        "operates": {
          "qubits": [
            108,
            107
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u249": {
        "operates": {
          "qubits": [
            108,
            112
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u25": {
        "operates": {
          "qubits": [
            11,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u250": {
        "operates": {
          "qubits": [
            109,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u251": {
        "operates": {
          "qubits": [
            109,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u252": {
        "operates": {
          "qubits": [
            110,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u253": {
        "operates": {
          "qubits": [
            110,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u254": {
        "operates": {
          "qubits": [
            111,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u255": {
        "operates": {
          "qubits": [
            111,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u256": {
        "operates": {
          "qubits": [
            112,
            108
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u257": {
        "operates": {
          "qubits": [
            112,
            126
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u258": {
        "operates": {
          "qubits": [
            113,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u259": {
        "operates": {
          "qubits": [
            114,
            109
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u26": {
        "operates": {
          "qubits": [
            12,
            11
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u260": {
        "operates": {
          "qubits": [
            114,
            113
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u261": {
        "operates": {
          "qubits": [
            114,
            115
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u262": {
        "operates": {
          "qubits": [
            115,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u263": {
        "operates": {
          "qubits": [
            115,
            116
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u264": {
        "operates": {
          "qubits": [
            116,
            115
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u265": {
        "operates": {
          "qubits": [
            116,
            117
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u266": {
        "operates": {
          "qubits": [
            117,
            116
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u267": {
        "operates": {
          "qubits": [
            117,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u268": {
        "operates": {
          "qubits": [
            118,
            110
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u269": {
        "operates": {
          "qubits": [
            118,
            117
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u27": {
        "operates": {
          "qubits": [
            12,
            13
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u270": {
        "operates": {
          "qubits": [
            118,
            119
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u271": {
        "operates": {
          "qubits": [
            119,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u272": {
        "operates": {
          "qubits": [
            119,
            120
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u273": {
        "operates": {
          "qubits": [
            120,
            119
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u274": {
        "operates": {
          "qubits": [
            120,
            121
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u275": {
        "operates": {
          "qubits": [
            121,
            120
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u276": {
        "operates": {
          "qubits": [
            121,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u277": {
        "operates": {
          "qubits": [
            122,
            111
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u278": {
        "operates": {
          "qubits": [
            122,
            121
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u279": {
        "operates": {
          "qubits": [
            122,
            123
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u28": {
        "operates": {
          "qubits": [
            12,
            17
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u280": {
        "operates": {
          "qubits": [
            123,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u281": {
        "operates": {
          "qubits": [
            123,
            124
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u282": {
        "operates": {
          "qubits": [
            124,
            123
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u283": {
        "operates": {
          "qubits": [
            124,
            125
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u284": {
        "operates": {
          "qubits": [
            125,
            124
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u285": {
        "operates": {
          "qubits": [
            125,
            126
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u286": {
        "operates": {
          "qubits": [
            126,
            112
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u287": {
        "operates": {
          "qubits": [
            126,
            125
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u29": {
        "operates": {
          "qubits": [
            13,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u3": {
        "operates": {
          "qubits": [
            1,
            2
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u30": {
        "operates": {
          "qubits": [
            14,
            0
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u31": {
        "operates": {
          "qubits": [
            14,
            18
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u32": {
        "operates": {
          "qubits": [
            15,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u33": {
        "operates": {
          "qubits": [
            15,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u34": {
        "operates": {
          "qubits": [
            16,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u35": {
        "operates": {
          "qubits": [
            16,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u36": {
        "operates": {
          "qubits": [
            17,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u37": {
        "operates": {
          "qubits": [
            17,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u38": {
        "operates": {
          "qubits": [
            18,
            14
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u39": {
        "operates": {
          "qubits": [
            18,
            19
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u4": {
        "operates": {
          "qubits": [
            2,
            1
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u40": {
        "operates": {
          "qubits": [
            19,
            18
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u41": {
        "operates": {
          "qubits": [
            19,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u42": {
        "operates": {
          "qubits": [
            20,
            19
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u43": {
        "operates": {
          "qubits": [
            20,
            21
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u44": {
        "operates": {
          "qubits": [
            20,
            33
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u45": {
        "operates": {
          "qubits": [
            21,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u46": {
        "operates": {
          "qubits": [
            21,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u47": {
        "operates": {
          "qubits": [
            22,
            15
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u48": {
        "operates": {
          "qubits": [
            22,
            21
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u49": {
        "operates": {
          "qubits": [
            22,
            23
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u5": {
        "operates": {
          "qubits": [
            2,
            3
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u50": {
        "operates": {
          "qubits": [
            23,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u51": {
        "operates": {
          "qubits": [
            23,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u52": {
        "operates": {
          "qubits": [
            24,
            23
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u53": {
        "operates": {
          "qubits": [
            24,
            25
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u54": {
        "operates": {
          "qubits": [
            24,
            34
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u55": {
        "operates": {
          "qubits": [
            25,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u56": {
        "operates": {
          "qubits": [
            25,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u57": {
        "operates": {
          "qubits": [
            26,
            16
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u58": {
        "operates": {
          "qubits": [
            26,
            25
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u59": {
        "operates": {
          "qubits": [
            26,
            27
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u6": {
        "operates": {
          "qubits": [
            3,
            2
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u60": {
        "operates": {
          "qubits": [
            27,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u61": {
        "operates": {
          "qubits": [
            27,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u62": {
        "operates": {
          "qubits": [
            28,
            27
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u63": {
        "operates": {
          "qubits": [
            28,
            29
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u64": {
        "operates": {
          "qubits": [
            28,
            35
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u65": {
        "operates": {
          "qubits": [
            29,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u66": {
        "operates": {
          "qubits": [
            29,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u67": {
        "operates": {
          "qubits": [
            30,
            17
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u68": {
        "operates": {
          "qubits": [
            30,
            29
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u69": {
        "operates": {
          "qubits": [
            30,
            31
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u7": {
        "operates": {
          "qubits": [
            3,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u70": {
        "operates": {
          "qubits": [
            31,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u71": {
        "operates": {
          "qubits": [
            31,
            32
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u72": {
        "operates": {
          "qubits": [
            32,
            31
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u73": {
        "operates": {
          "qubits": [
            32,
            36
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u74": {
        "operates": {
          "qubits": [
            33,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u75": {
        "operates": {
          "qubits": [
            33,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u76": {
        "operates": {
          "qubits": [
            34,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u77": {
        "operates": {
          "qubits": [
            34,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u78": {
        "operates": {
          "qubits": [
            35,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u79": {
        "operates": {
          "qubits": [
            35,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u8": {
        "operates": {
          "qubits": [
            4,
            3
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u80": {
        "operates": {
          "qubits": [
            36,
            32
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u81": {
        "operates": {
          "qubits": [
            36,
            51
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u82": {
        "operates": {
          "qubits": [
            37,
            38
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u83": {
        "operates": {
          "qubits": [
            37,
            52
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u84": {
        "operates": {
          "qubits": [
            38,
            37
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u85": {
        "operates": {
          "qubits": [
            38,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u86": {
        "operates": {
          "qubits": [
            39,
            33
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u87": {
        "operates": {
          "qubits": [
            39,
            38
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u88": {
        "operates": {
          "qubits": [
            39,
            40
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u89": {
        "operates": {
          "qubits": [
            40,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u9": {
        "operates": {
          "qubits": [
            4,
            5
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u90": {
        "operates": {
          "qubits": [
            40,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u91": {
        "operates": {
          "qubits": [
            41,
            40
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u92": {
        "operates": {
          "qubits": [
            41,
            42
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u93": {
        "operates": {
          "qubits": [
            41,
            53
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u94": {
        "operates": {
          "qubits": [
            42,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u95": {
        "operates": {
          "qubits": [
            42,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u96": {
        "operates": {
          "qubits": [
            43,
            34
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u97": {
        "operates": {
          "qubits": [
            43,
            42
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u98": {
        "operates": {
          "qubits": [
            43,
            44
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u99": {
        "operates": {
          "qubits": [
            44,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      }
    },
    "clops": null,
    "clops_h": 260000,
    "clops_v": "None",
    "conditional": false,
    "conditional_latency": [],
    "coords": [
      [
        1,
        1
      ],
      [
        2,
        1
      ],
      [
        3,
        1
      ],
      [
        4,
        1
      ],
      [
        5,
        1
      ],
      [
        6,
        1
      ],
      [
        7,
        1
      ],
      [
        8,
        1
      ],
      [
        9,
        1
      ],
      [
        10,
        1
      ],
      [
        11,
        1
      ],
      [
        12,
        1
      ],
      [
        13,
        1
      ],
      [
        14,
        1
      ],
      [
        1,
        2
      ],
      [
        5,
        2
      ],
      [
        9,
        2
      ],
      [
        13,
        2
      ],
      [
        1,
        3
      ],
      [
        2,
        3
      ],
      [
        3,
        3
      ],
      [
        4,
        3
      ],
      [
        5,
        3
      ],
      [
        6,
        3
      ],
      [
        7,
        3
      ],
      [
        8,
        3
      ],
      [
        9,
        3
      ],
      [
        10,
        3
      ],
      [
        11,
        3
      ],
      [
        12,
        3
      ],
      [
        13,
        3
      ],
      [
        14,
        3
      ],
      [
        15,
        3
      ],
      [
        3,
        4
      ],
      [
        7,
        4
      ],
      [
        11,
        4
      ],
      [
        15,
        4
      ],
      [
        1,
        5
      ],
      [
        2,
        5
      ],
      [
        3,
        5
      ],
      [
        4,
        5
      ],
      [
        5,
        5
      ],
      [
        6,
        5
      ],
      [
        7,
        5
      ],
      [
        8,
        5
      ],
      [
        9,
        5
      ],
      [
        10,
        5
      ],
      [
        11,
        5
      ],
      [
        12,
        5
      ],
      [
        13,
        5
      ],
      [
        14,
        5
      ],
      [
        15,
        5
      ],
      [
        1,
        6
      ],
      [
        5,
        6
      ],
      [
        9,
        6
      ],
      [
        13,
        6
      ],
      [
        1,
        7
      ],
      [
        2,
        7
      ],
      [
        3,
        7
      ],
      [
        4,
        7
      ],
      [
        5,
        7
      ],
      [
        6,
        7
      ],
      [
        7,
        7
      ],
      [
        8,
        7
      ],
      [
        9,
        7
      ],
      [
        10,
        7
      ],
      [
        11,
        7
      ],
      [
        12,
        7
      ],
      [
        13,
        7
      ],
      [
        14,
        7
      ],
      [
        15,
        7
      ],
      [
        3,
        8
      ],
      [
        7,
        8
      ],
      [
        11,
        8
      ],
      [
        15,
        8
      ],
      [
        1,
        9
      ],
      [
        2,
        9
      ],
      [
        3,
        9
      ],
      [
        4,
        9
      ],
      [
        5,
        9
      ],
      [
        6,
        9
      ],
      [
        7,
        9
      ],
      [
        8,
        9
      ],
      [
        9,
        9
      ],
      [
        10,
        9
      ],
      [
        11,
        9
      ],
      [
        12,
        9
      ],
      [
        13,
        9
      ],
      [
        14,
        9
      ],
      [
        15,
        9
      ],
      [
        1,
        10
      ],
      [
        5,
        10
      ],
      [
        9,
        10
      ],
      [
        13,
        10
      ],
      [
        1,
        11
      ],
      [
        2,
        11
      ],
      [
        3,
        11
      ],
      [
        4,
        11
      ],
      [
        5,
        11
      ],
      [
        6,
        11
      ],
      [
        7,
        11
      ],
      [
        8,
        11
      ],
      [
        9,
        11
      ],
      [
        10,
        11
      ],
      [
        11,
        11
      ],
      [
        12,
        11
      ],
      [
        13,
        11
      ],
      [
        14,
        11
      ],
      [
        15,
        11
      ],
      [
        3,
        12
      ],
      [
        7,
        12
      ],
      [
        11,
        12
      ],
      [
        15,
        12
      ],
      [
        2,
        13
      ],
      [
        3,
        13
      ],
      [
        4,
        13
      ],
      [
        5,
        13
      ],
      [
        6,
        13
      ],
      [
        7,
        13
      ],
      [
        8,
        13
      ],
      [
        9,
        13
      ],
      [
        10,
        13
      ],
      [
        11,
        13
      ],
      [
        12,
        13
      ],
      [
        13,
        13
      ],
      [
        14,
        13
      ],
      [
        15,
        13
      ]
    ],
    "coupling_map": [
      [
        0,
        1
      ],
      [
        0,
        14
      ],
      [
        2,
        1
      ],
      [
        3,
        2
      ],
      [
        3,
        4
      ],
      [
        4,
        5
      ],
      [
        4,
        15
      ],
      [
        5,
        6
      ],
      [
        7,
        6
      ],
      [
        7,
        8
      ],
      [
        8,
        9
      ],
      [
        10,
        9
      ],
      [
        10,
        11
      ],
      [
        12,
        11
      ],
      [
        13,
        12
      ],
      [
        16,
        8
      ],
      [
        17,
        12
      ],
      [
        17,
        30
      ],
      [
        18,
        14
      ],
      [
        19,
        18
      ],
      [
        20,
        19
      ],
      [
        20,
        21
      ],
      [
        21,
        22
      ],
      [
        22,
        15
      ],
      [
        23,
        22
      ],
      [
        23,
        24
      ],
      [
        24,
        25
      ],
      [
        25,
        26
      ],
      [
        26,
        16
      ],
      [
        27,
        26
      ],
      [
        27,
        28
      ],
      [
        28,
        35
      ],
      [
        29,
        28
      ],
      [
        30,
        29
      ],
      [
        31,
        30
      ],
      [
        31,
        32
      ],
      [
        33,
        20
      ],
      [
        33,
        39
      ],
      [
        34,
        24
      ],
      [
        36,
        32
      ],
      [
        36,
        51
      ],
      [
        37,
        52
      ],
      [
        38,
        37
      ],
      [
        39,
        38
      ],
      [
        40,
        39
      ],
      [
        41,
        40
      ],
      [
        42,
        41
      ],
      [
        43,
        34
      ],
      [
        43,
        42
      ],
      [
        43,
        44
      ],
      [
        44,
        45
      ],
      [
        46,
        45
      ],
      [
        47,
        35
      ],
      [
        47,
        46
      ],
      [
        47,
        48
      ],
      [
        49,
        48
      ],
      [
        49,
        50
      ],
      [
        51,
        50
      ],
      [
        52,
        56
      ],
      [
        53,
        41
      ],
      [
        53,
        60
      ],
      [
        54,
        45
      ],
      [
        55,
        49
      ],
      [
        57,
        56
      ],
      [
        57,
        58
      ],
      [
        58,
        59
      ],
      [
        58,
        71
      ],
      [
        59,
        60
      ],
      [
        61,
        60
      ],
      [
        62,
        61
      ],
      [
        62,
        63
      ],
      [
        62,
        72
      ],
      [
        64,
        54
      ],
      [
        64,
        63
      ],
      [
        64,
        65
      ],
      [
        65,
        66
      ],
      [
        66,
        73
      ],
      [
        67,
        66
      ],
      [
        68,
        55
      ],
      [
        68,
        67
      ],
      [
        68,
        69
      ],
      [
        69,
        70
      ],
      [
        70,
        74
      ],
      [
        72,
        81
      ],
      [
        73,
        85
      ],
      [
        74,
        89
      ],
      [
        75,
        90
      ],
      [
        76,
        75
      ],
      [
        76,
        77
      ],
      [
        77,
        71
      ],
      [
        78,
        77
      ],
      [
        79,
        78
      ],
      [
        80,
        79
      ],
      [
        81,
        80
      ],
      [
        82,
        81
      ],
      [
        83,
        82
      ],
      [
        83,
        84
      ],
      [
        84,
        85
      ],
      [
        86,
        85
      ],
      [
        87,
        86
      ],
      [
        87,
        88
      ],
      [
        88,
        89
      ],
      [
        90,
        94
      ],
      [
        91,
        79
      ],
      [
        91,
        98
      ],
      [
        92,
        83
      ],
      [
        92,
        102
      ],
      [
        93,
        87
      ],
      [
        94,
        95
      ],
      [
        96,
        95
      ],
      [
        96,
        97
      ],
      [
        97,
        98
      ],
      [
        99,
        98
      ],
      [
        99,
        100
      ],
      [
        100,
        110
      ],
      [
        101,
        100
      ],
      [
        101,
        102
      ],
      [
        102,
        103
      ],
      [
        104,
        103
      ],
      [
        104,
        105
      ],
      [
        104,
        111
      ],
      [
        105,
        106
      ],
      [
        106,
        93
      ],
      [
        107,
        106
      ],
      [
        107,
        108
      ],
      [
        109,
        96
      ],
      [
        111,
        122
      ],
      [
        112,
        108
      ],
      [
        113,
        114
      ],
      [
        114,
        109
      ],
      [
        114,
        115
      ],
      [
        116,
        115
      ],
      [
        117,
        116
      ],
      [
        117,
        118
      ],
      [
        118,
        110
      ],
      [
        119,
        118
      ],
      [
        120,
        119
      ],
      [
        120,
        121
      ],
      [
        122,
        121
      ],
      [
        123,
        122
      ],
      [
        123,
        124
      ],
      [
        125,
        124
      ],
      [
        125,
        126
      ],
      [
        126,
        112
      ]
    ],
    "credits_required": true,
    "default_rep_delay": 250.0,
    "description": "127 qubit device",
    "discriminators": [
      "hw_qmfk",
      "quadratic_discriminator",
      "linear_discriminator"
    ],
    "dt": 0.2222222222222222,
    "dtm": 0.2222222222222222,
    "dynamic_reprate_enabled": true,
    "gates": [
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "id",
        "parameters": [],
        "qasm_def": "gate id q { U(0, 0, 0) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "rz",
        "parameters": [
          "theta"
        ],
        "qasm_def": "gate rz(theta) q { U(0, 0, theta) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "sx",
        "parameters": [],
        "qasm_def": "gate sx q { U(pi/2, 3*pi/2, pi/2) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "x",
        "parameters": [],
        "qasm_def": "gate x q { U(pi, 0, pi) q; }"
      },
      {
        "coupling_map": [
          [
            0,
            1
          ],
          [
            0,
            14
          ],
          [
            2,
            1
          ],
          [
            3,
            2
          ],
          [
            3,
            4
          ],
          [
            4,
            5
          ],
          [
            4,
            15
          ],
          [
            5,
            6
          ],
          [
            7,
            6
          ],
          [
            7,
            8
          ],
          [
            8,
            9
          ],
          [
            10,
            9
          ],
          [
            10,
            11
          ],
          [
            12,
            11
          ],
          [
            13,
            12
          ],
          [
            16,
            8
          ],
          [
            17,
            12
          ],
          [
            17,
            30
          ],
          [
            18,
            14
          ],
          [
            19,
            18
          ],
          [
            20,
            19
          ],
          [
            20,
            21
          ],
          [
            21,
            22
          ],
          [
            22,
            15
          ],
          [
            23,
            22
          ],
          [
            23,
            24
          ],
          [
            24,
            25
          ],
          [
            25,
            26
          ],
          [
            26,
            16
          ],
          [
            27,
            26
          ],
          [
            27,
            28
          ],
          [
            28,
            35
          ],
          [
            29,
            28
          ],
          [
            30,
            29
          ],
          [
            31,
            30
          ],
          [
            31,
            32
          ],
          [
            33,
            20
          ],
          [
            33,
            39
          ],
          [
            34,
            24
          ],
          [
            36,
            32
          ],
          [
            36,
            51
          ],
          [
            37,
            52
          ],
          [
            38,
            37
          ],
          [
            39,
            38
          ],
          [
            40,
            39
          ],
          [
            41,
            40
          ],
          [
            42,
            41
          ],
          [
            43,
            34
          ],
          [
            43,
            42
          ],
          [
            43,
            44
          ],
          [
            44,
            45
          ],
          [
            46,
            45
          ],
          [
            47,
            35
          ],
          [
            47,
            46
          ],
          [
            47,
            48
          ],
          [
            49,
            48
          ],
          [
            49,
            50
          ],
          [
            51,
            50
          ],
          [
            52,
            56
          ],
          [
            53,
            41
          ],
          [
            53,
            60
          ],
          [
            54,
            45
          ],
          [
            55,
            49
          ],
          [
            57,
            56
          ],
          [
            57,
            58
          ],
          [
            58,
            59
          ],
          [
            58,
            71
          ],
          [
            59,
            60
          ],
          [
            61,
            60
          ],
          [
            62,
            61
          ],
          [
            62,
            63
          ],
          [
            62,
            72
          ],
          [
            64,
            54
          ],
          [
            64,
            63
          ],
          [
            64,
            65
          ],
          [
            65,
            66
          ],
          [
            66,
            73
          ],
          [
            67,
            66
          ],
          [
            68,
            55
          ],
          [
            68,
            67
          ],
          [
            68,
            69
          ],
          [
            69,
            70
          ],
          [
            70,
            74
          ],
          [
            72,
            81
          ],
          [
            73,
            85
          ],
          [
            74,
            89
          ],
          [
            75,
            90
          ],
          [
            76,
            75
          ],
          [
            76,
            77
          ],
          [
            77,
            71
          ],
          [
            78,
            77
          ],
          [
            79,
            78
          ],
          [
            80,
            79
          ],
          [
            81,
            80
          ],
          [
            82,
            81
          ],
          [
            83,
            82
          ],
          [
            83,
            84
          ],
          [
            84,
            85
          ],
          [
            86,
            85
          ],
          [
            87,
            86
          ],
          [
            87,
            88
          ],
          [
            88,
            89
          ],
          [
            90,
            94
          ],
          [
            91,
            79
          ],
          [
            91,
            98
          ],
          [
            92,
            83
          ],
          [
            92,
            102
          ],
          [
            93,
            87
          ],
          [
            94,
            95
          ],
          [
            96,
            95
          ],
          [
            96,
            97
          ],
          [
            97,
            98
          ],
          [
            99,
            98
          ],
          [
            99,
            100
          ],
          [
            100,
            110
          ],
          [
            101,
            100
          ],
          [
            101,
            102
          ],
          [
            102,
            103
          ],
          [
            104,
            103
          ],
          [
            104,
            105
          ],
          [
            104,
            111
          ],
          [
            105,
            106
          ],
          [
            106,
            93
          ],
          [
            107,
            106
          ],
          [
            107,
            108
          ],
          [
            109,
            96
          ],
          [
            111,
            122
          ],
          [
            112,
            108
          ],
          [
            113,
            114
          ],
          [
            114,
            109
          ],
          [
            114,
            115
          ],
          [
            116,
            115
          ],
          [
            117,
            116
          ],
          [
            117,
            118
          ],
          [
            118,
            110
          ],
          [
            119,
            118
          ],
          [
            120,
            119
          ],
          [
            120,
            121
          ],
          [
            122,
            121
          ],
          [
            123,
            122
          ],
          [
            123,
            124
          ],
          [
            125,
            124
          ],
          [
            125,
            126
          ],
          [
            126,
            112
          ]
        ],
        "name": "ecr",
        "parameters": [],
        "qasm_def": "gate ecr q0, q1 { U(pi, pi/2, 7*pi/2) q0; U(pi, 7*pi/2, pi/2) q1; CX q0, q1; U(0, 0, 7*pi/2) q0; U(pi/2, 7*pi/2, pi/2) q1; }"
      },
      {
        "name": "reset",
        "parameters": [],
        "qasm_def": null
      },
      {
        "name": "measure",
        "parameters": [],
        "qasm_def": null
      }
    ],
    "hamiltonian": {
      "description": "Qubits are modeled as Duffing oscillators. In this case, the system includes higher energy states, i.e. not just |0> and |1>. The Pauli operators are generalized via the following set of transformations:\n\n$(\\mathbb{I}-\\sigma_{i}^z)/2 \\rightarrow O_i \\equiv b^\\dagger_{i} b_{i}$,\n\n$\\sigma_{+} \\rightarrow b^\\dagger$,\n\n$\\sigma_{-} \\rightarrow b$,\n\n$\\sigma_{i}^X \\rightarrow b^\\dagger_{i} + b_{i}$.\n\nQubits are coupled through resonator buses. The provided Hamiltonian has been projected into the zero excitation subspace of the resonator buses leading to an effective qubit-qubit flip-flop interaction. The qubit resonance frequencies in the Hamiltonian are the cavity dressed frequencies and not exactly what is returned by the backend defaults, which also includes the dressing due to the qubit-qubit interactions.\n\nQuantities are returned in angular frequencies, with units 2*pi*GHz.\n\nWARNING: Currently not all system Hamiltonian information is available to the public, missing values have been replaced with 0.\n",
      "h_latex": "\\begin{align} \\mathcal{H}/\\hbar = & \\sum_{i=0}^{126}\\left(\\frac{\\omega_{q,i}}{2}(\\mathbb{I}-\\sigma_i^{z})+\\frac{\\Delta_{i}}{2}(O_i^2-O_i)+\\Omega_{d,i}D_i(t)\\sigma_i^{X}\\right) \\\\ & + J_{62,72}(\\sigma_{62}^{+}\\sigma_{72}^{-}+\\sigma_{62}^{-}\\sigma_{72}^{+}) + J_{67,68}(\\sigma_{67}^{+}\\sigma_{68}^{-}+\\sigma_{67}^{-}\\sigma_{68}^{+}) + J_{99,100}(\\sigma_{99}^{+}\\sigma_{100}^{-}+\\sigma_{99}^{-}\\sigma_{100}^{+}) + J_{44,45}(\\sigma_{44}^{+}\\sigma_{45}^{-}+\\sigma_{44}^{-}\\sigma_{45}^{+}) \\\\ & + J_{108,112}(\\sigma_{108}^{+}\\sigma_{112}^{-}+\\sigma_{108}^{-}\\sigma_{112}^{+}) + J_{8,9}(\\sigma_{8}^{+}\\sigma_{9}^{-}+\\sigma_{8}^{-}\\sigma_{9}^{+}) + J_{40,41}(\\sigma_{40}^{+}\\sigma_{41}^{-}+\\sigma_{40}^{-}\\sigma_{41}^{+}) + J_{0,14}(\\sigma_{0}^{+}\\sigma_{14}^{-}+\\sigma_{0}^{-}\\sigma_{14}^{+}) \\\\ & + J_{17,30}(\\sigma_{17}^{+}\\sigma_{30}^{-}+\\sigma_{17}^{-}\\sigma_{30}^{+}) + J_{100,101}(\\sigma_{100}^{+}\\sigma_{101}^{-}+\\sigma_{100}^{-}\\sigma_{101}^{+}) + J_{91,98}(\\sigma_{91}^{+}\\sigma_{98}^{-}+\\sigma_{91}^{-}\\sigma_{98}^{+}) + J_{100,110}(\\sigma_{100}^{+}\\sigma_{110}^{-}+\\sigma_{100}^{-}\\sigma_{110}^{+}) \\\\ & + J_{75,90}(\\sigma_{75}^{+}\\sigma_{90}^{-}+\\sigma_{75}^{-}\\sigma_{90}^{+}) + J_{96,97}(\\sigma_{96}^{+}\\sigma_{97}^{-}+\\sigma_{96}^{-}\\sigma_{97}^{+}) + J_{41,42}(\\sigma_{41}^{+}\\sigma_{42}^{-}+\\sigma_{41}^{-}\\sigma_{42}^{+}) + J_{18,19}(\\sigma_{18}^{+}\\sigma_{19}^{-}+\\sigma_{18}^{-}\\sigma_{19}^{+}) \\\\ & + J_{55,68}(\\sigma_{55}^{+}\\sigma_{68}^{-}+\\sigma_{55}^{-}\\sigma_{68}^{+}) + J_{9,10}(\\sigma_{9}^{+}\\sigma_{10}^{-}+\\sigma_{9}^{-}\\sigma_{10}^{+}) + J_{49,55}(\\sigma_{49}^{+}\\sigma_{55}^{-}+\\sigma_{49}^{-}\\sigma_{55}^{+}) + J_{106,107}(\\sigma_{106}^{+}\\sigma_{107}^{-}+\\sigma_{106}^{-}\\sigma_{107}^{+}) \\\\ & + J_{47,48}(\\sigma_{47}^{+}\\sigma_{48}^{-}+\\sigma_{47}^{-}\\sigma_{48}^{+}) + J_{42,43}(\\sigma_{42}^{+}\\sigma_{43}^{-}+\\sigma_{42}^{-}\\sigma_{43}^{+}) + J_{107,108}(\\sigma_{107}^{+}\\sigma_{108}^{-}+\\sigma_{107}^{-}\\sigma_{108}^{+}) + J_{73,85}(\\sigma_{73}^{+}\\sigma_{85}^{-}+\\sigma_{73}^{-}\\sigma_{85}^{+}) \\\\ & + J_{38,39}(\\sigma_{38}^{+}\\sigma_{39}^{-}+\\sigma_{38}^{-}\\sigma_{39}^{+}) + J_{20,33}(\\sigma_{20}^{+}\\sigma_{33}^{-}+\\sigma_{20}^{-}\\sigma_{33}^{+}) + J_{48,49}(\\sigma_{48}^{+}\\sigma_{49}^{-}+\\sigma_{48}^{-}\\sigma_{49}^{+}) + J_{103,104}(\\sigma_{103}^{+}\\sigma_{104}^{-}+\\sigma_{103}^{-}\\sigma_{104}^{+}) \\\\ & + J_{80,81}(\\sigma_{80}^{+}\\sigma_{81}^{-}+\\sigma_{80}^{-}\\sigma_{81}^{+}) + J_{75,76}(\\sigma_{75}^{+}\\sigma_{76}^{-}+\\sigma_{75}^{-}\\sigma_{76}^{+}) + J_{66,73}(\\sigma_{66}^{+}\\sigma_{73}^{-}+\\sigma_{66}^{-}\\sigma_{73}^{+}) + J_{85,86}(\\sigma_{85}^{+}\\sigma_{86}^{-}+\\sigma_{85}^{-}\\sigma_{86}^{+}) \\\\ & + J_{81,82}(\\sigma_{81}^{+}\\sigma_{82}^{-}+\\sigma_{81}^{-}\\sigma_{82}^{+}) + J_{110,118}(\\sigma_{110}^{+}\\sigma_{118}^{-}+\\sigma_{110}^{-}\\sigma_{118}^{+}) + J_{16,26}(\\sigma_{16}^{+}\\sigma_{26}^{-}+\\sigma_{16}^{-}\\sigma_{26}^{+}) + J_{90,94}(\\sigma_{90}^{+}\\sigma_{94}^{-}+\\sigma_{90}^{-}\\sigma_{94}^{+}) \\\\ & + J_{118,119}(\\sigma_{118}^{+}\\sigma_{119}^{-}+\\sigma_{118}^{-}\\sigma_{119}^{+}) + J_{12,13}(\\sigma_{12}^{+}\\sigma_{13}^{-}+\\sigma_{12}^{-}\\sigma_{13}^{+}) + J_{77,78}(\\sigma_{77}^{+}\\sigma_{78}^{-}+\\sigma_{77}^{-}\\sigma_{78}^{+}) + J_{22,23}(\\sigma_{22}^{+}\\sigma_{23}^{-}+\\sigma_{22}^{-}\\sigma_{23}^{+}) \\\\ & + J_{49,50}(\\sigma_{49}^{+}\\sigma_{50}^{-}+\\sigma_{49}^{-}\\sigma_{50}^{+}) + J_{104,105}(\\sigma_{104}^{+}\\sigma_{105}^{-}+\\sigma_{104}^{-}\\sigma_{105}^{+}) + J_{114,115}(\\sigma_{114}^{+}\\sigma_{115}^{-}+\\sigma_{114}^{-}\\sigma_{115}^{+}) + J_{45,46}(\\sigma_{45}^{+}\\sigma_{46}^{-}+\\sigma_{45}^{-}\\sigma_{46}^{+}) \\\\ & + J_{50,51}(\\sigma_{50}^{+}\\sigma_{51}^{-}+\\sigma_{50}^{-}\\sigma_{51}^{+}) + J_{105,106}(\\sigma_{105}^{+}\\sigma_{106}^{-}+\\sigma_{105}^{-}\\sigma_{106}^{+}) + J_{72,81}(\\sigma_{72}^{+}\\sigma_{81}^{-}+\\sigma_{72}^{-}\\sigma_{81}^{+}) + J_{82,83}(\\sigma_{82}^{+}\\sigma_{83}^{-}+\\sigma_{82}^{-}\\sigma_{83}^{+}) \\\\ & + J_{46,47}(\\sigma_{46}^{+}\\sigma_{47}^{-}+\\sigma_{46}^{-}\\sigma_{47}^{+}) + J_{78,79}(\\sigma_{78}^{+}\\sigma_{79}^{-}+\\sigma_{78}^{-}\\sigma_{79}^{+}) + J_{23,24}(\\sigma_{23}^{+}\\sigma_{24}^{-}+\\sigma_{23}^{-}\\sigma_{24}^{+}) + J_{83,84}(\\sigma_{83}^{+}\\sigma_{84}^{-}+\\sigma_{83}^{-}\\sigma_{84}^{+}) \\\\ & + J_{115,116}(\\sigma_{115}^{+}\\sigma_{116}^{-}+\\sigma_{115}^{-}\\sigma_{116}^{+}) + J_{19,20}(\\sigma_{19}^{+}\\sigma_{20}^{-}+\\sigma_{19}^{-}\\sigma_{20}^{+}) + J_{24,25}(\\sigma_{24}^{+}\\sigma_{25}^{-}+\\sigma_{24}^{-}\\sigma_{25}^{+}) + J_{79,80}(\\sigma_{79}^{+}\\sigma_{80}^{-}+\\sigma_{79}^{-}\\sigma_{80}^{+}) \\\\ & + J_{56,57}(\\sigma_{56}^{+}\\sigma_{57}^{-}+\\sigma_{56}^{-}\\sigma_{57}^{+}) + J_{93,106}(\\sigma_{93}^{+}\\sigma_{106}^{-}+\\sigma_{93}^{-}\\sigma_{106}^{+}) + J_{116,117}(\\sigma_{116}^{+}\\sigma_{117}^{-}+\\sigma_{116}^{-}\\sigma_{117}^{+}) + J_{20,21}(\\sigma_{20}^{+}\\sigma_{21}^{-}+\\sigma_{20}^{-}\\sigma_{21}^{+}) \\\\ & + J_{12,17}(\\sigma_{12}^{+}\\sigma_{17}^{-}+\\sigma_{12}^{-}\\sigma_{17}^{+}) + J_{41,53}(\\sigma_{41}^{+}\\sigma_{53}^{-}+\\sigma_{41}^{-}\\sigma_{53}^{+}) + J_{57,58}(\\sigma_{57}^{+}\\sigma_{58}^{-}+\\sigma_{57}^{-}\\sigma_{58}^{+}) + J_{87,93}(\\sigma_{87}^{+}\\sigma_{93}^{-}+\\sigma_{87}^{-}\\sigma_{93}^{+}) \\\\ & + J_{30,31}(\\sigma_{30}^{+}\\sigma_{31}^{-}+\\sigma_{30}^{-}\\sigma_{31}^{+}) + J_{25,26}(\\sigma_{25}^{+}\\sigma_{26}^{-}+\\sigma_{25}^{-}\\sigma_{26}^{+}) + J_{79,91}(\\sigma_{79}^{+}\\sigma_{91}^{-}+\\sigma_{79}^{-}\\sigma_{91}^{+}) + J_{26,27}(\\sigma_{26}^{+}\\sigma_{27}^{-}+\\sigma_{26}^{-}\\sigma_{27}^{+}) \\\\ & + J_{21,22}(\\sigma_{21}^{+}\\sigma_{22}^{-}+\\sigma_{21}^{-}\\sigma_{22}^{+}) + J_{58,71}(\\sigma_{58}^{+}\\sigma_{71}^{-}+\\sigma_{58}^{-}\\sigma_{71}^{+}) + J_{31,32}(\\sigma_{31}^{+}\\sigma_{32}^{-}+\\sigma_{31}^{-}\\sigma_{32}^{+}) + J_{4,15}(\\sigma_{4}^{+}\\sigma_{15}^{-}+\\sigma_{4}^{-}\\sigma_{15}^{+}) \\\\ & + J_{86,87}(\\sigma_{86}^{+}\\sigma_{87}^{-}+\\sigma_{86}^{-}\\sigma_{87}^{+}) + J_{113,114}(\\sigma_{113}^{+}\\sigma_{114}^{-}+\\sigma_{113}^{-}\\sigma_{114}^{+}) + J_{104,111}(\\sigma_{104}^{+}\\sigma_{111}^{-}+\\sigma_{104}^{-}\\sigma_{111}^{+}) + J_{123,124}(\\sigma_{123}^{+}\\sigma_{124}^{-}+\\sigma_{123}^{-}\\sigma_{124}^{+}) \\\\ & + J_{27,28}(\\sigma_{27}^{+}\\sigma_{28}^{-}+\\sigma_{27}^{-}\\sigma_{28}^{+}) + J_{34,43}(\\sigma_{34}^{+}\\sigma_{43}^{-}+\\sigma_{34}^{-}\\sigma_{43}^{+}) + J_{64,65}(\\sigma_{64}^{+}\\sigma_{65}^{-}+\\sigma_{64}^{-}\\sigma_{65}^{+}) + J_{119,120}(\\sigma_{119}^{+}\\sigma_{120}^{-}+\\sigma_{119}^{-}\\sigma_{120}^{+}) \\\\ & + J_{54,64}(\\sigma_{54}^{+}\\sigma_{64}^{-}+\\sigma_{54}^{-}\\sigma_{64}^{+}) + J_{32,36}(\\sigma_{32}^{+}\\sigma_{36}^{-}+\\sigma_{32}^{-}\\sigma_{36}^{+}) + J_{5,6}(\\sigma_{5}^{+}\\sigma_{6}^{-}+\\sigma_{5}^{-}\\sigma_{6}^{+}) + J_{60,61}(\\sigma_{60}^{+}\\sigma_{61}^{-}+\\sigma_{60}^{-}\\sigma_{61}^{+}) \\\\ & + J_{14,18}(\\sigma_{14}^{+}\\sigma_{18}^{-}+\\sigma_{14}^{-}\\sigma_{18}^{+}) + J_{87,88}(\\sigma_{87}^{+}\\sigma_{88}^{-}+\\sigma_{87}^{-}\\sigma_{88}^{+}) + J_{97,98}(\\sigma_{97}^{+}\\sigma_{98}^{-}+\\sigma_{97}^{-}\\sigma_{98}^{+}) + J_{1,2}(\\sigma_{1}^{+}\\sigma_{2}^{-}+\\sigma_{1}^{-}\\sigma_{2}^{+}) \\\\ & + J_{112,126}(\\sigma_{112}^{+}\\sigma_{126}^{-}+\\sigma_{112}^{-}\\sigma_{126}^{+}) + J_{28,29}(\\sigma_{28}^{+}\\sigma_{29}^{-}+\\sigma_{28}^{-}\\sigma_{29}^{+}) + J_{45,54}(\\sigma_{45}^{+}\\sigma_{54}^{-}+\\sigma_{45}^{-}\\sigma_{54}^{+}) + J_{36,51}(\\sigma_{36}^{+}\\sigma_{51}^{-}+\\sigma_{36}^{-}\\sigma_{51}^{+}) \\\\ & + J_{88,89}(\\sigma_{88}^{+}\\sigma_{89}^{-}+\\sigma_{88}^{-}\\sigma_{89}^{+}) + J_{120,121}(\\sigma_{120}^{+}\\sigma_{121}^{-}+\\sigma_{120}^{-}\\sigma_{121}^{+}) + J_{15,22}(\\sigma_{15}^{+}\\sigma_{22}^{-}+\\sigma_{15}^{-}\\sigma_{22}^{+}) + J_{24,34}(\\sigma_{24}^{+}\\sigma_{34}^{-}+\\sigma_{24}^{-}\\sigma_{34}^{+}) \\\\ & + J_{29,30}(\\sigma_{29}^{+}\\sigma_{30}^{-}+\\sigma_{29}^{-}\\sigma_{30}^{+}) + J_{84,85}(\\sigma_{84}^{+}\\sigma_{85}^{-}+\\sigma_{84}^{-}\\sigma_{85}^{+}) + J_{61,62}(\\sigma_{61}^{+}\\sigma_{62}^{-}+\\sigma_{61}^{-}\\sigma_{62}^{+}) + J_{70,74}(\\sigma_{70}^{+}\\sigma_{74}^{-}+\\sigma_{70}^{-}\\sigma_{74}^{+}) \\\\ & + J_{121,122}(\\sigma_{121}^{+}\\sigma_{122}^{-}+\\sigma_{121}^{-}\\sigma_{122}^{+}) + J_{2,3}(\\sigma_{2}^{+}\\sigma_{3}^{-}+\\sigma_{2}^{-}\\sigma_{3}^{+}) + J_{122,123}(\\sigma_{122}^{+}\\sigma_{123}^{-}+\\sigma_{122}^{-}\\sigma_{123}^{+}) + J_{62,63}(\\sigma_{62}^{+}\\sigma_{63}^{-}+\\sigma_{62}^{-}\\sigma_{63}^{+}) \\\\ & + J_{117,118}(\\sigma_{117}^{+}\\sigma_{118}^{-}+\\sigma_{117}^{-}\\sigma_{118}^{+}) + J_{109,114}(\\sigma_{109}^{+}\\sigma_{114}^{-}+\\sigma_{109}^{-}\\sigma_{114}^{+}) + J_{94,95}(\\sigma_{94}^{+}\\sigma_{95}^{-}+\\sigma_{94}^{-}\\sigma_{95}^{+}) + J_{37,52}(\\sigma_{37}^{+}\\sigma_{52}^{-}+\\sigma_{37}^{-}\\sigma_{52}^{+}) \\\\ & + J_{3,4}(\\sigma_{3}^{+}\\sigma_{4}^{-}+\\sigma_{3}^{-}\\sigma_{4}^{+}) + J_{58,59}(\\sigma_{58}^{+}\\sigma_{59}^{-}+\\sigma_{58}^{-}\\sigma_{59}^{+}) + J_{33,39}(\\sigma_{33}^{+}\\sigma_{39}^{-}+\\sigma_{33}^{-}\\sigma_{39}^{+}) + J_{95,96}(\\sigma_{95}^{+}\\sigma_{96}^{-}+\\sigma_{95}^{-}\\sigma_{96}^{+}) \\\\ & + J_{68,69}(\\sigma_{68}^{+}\\sigma_{69}^{-}+\\sigma_{68}^{-}\\sigma_{69}^{+}) + J_{63,64}(\\sigma_{63}^{+}\\sigma_{64}^{-}+\\sigma_{63}^{-}\\sigma_{64}^{+}) + J_{71,77}(\\sigma_{71}^{+}\\sigma_{77}^{-}+\\sigma_{71}^{-}\\sigma_{77}^{+}) + J_{111,122}(\\sigma_{111}^{+}\\sigma_{122}^{-}+\\sigma_{111}^{-}\\sigma_{122}^{+}) \\\\ & + J_{4,5}(\\sigma_{4}^{+}\\sigma_{5}^{-}+\\sigma_{4}^{-}\\sigma_{5}^{+}) + J_{59,60}(\\sigma_{59}^{+}\\sigma_{60}^{-}+\\sigma_{59}^{-}\\sigma_{60}^{+}) + J_{96,109}(\\sigma_{96}^{+}\\sigma_{109}^{-}+\\sigma_{96}^{-}\\sigma_{109}^{+}) + J_{124,125}(\\sigma_{124}^{+}\\sigma_{125}^{-}+\\sigma_{124}^{-}\\sigma_{125}^{+}) \\\\ & + J_{69,70}(\\sigma_{69}^{+}\\sigma_{70}^{-}+\\sigma_{69}^{-}\\sigma_{70}^{+}) + J_{35,47}(\\sigma_{35}^{+}\\sigma_{47}^{-}+\\sigma_{35}^{-}\\sigma_{47}^{+}) + J_{101,102}(\\sigma_{101}^{+}\\sigma_{102}^{-}+\\sigma_{101}^{-}\\sigma_{102}^{+}) + J_{0,1}(\\sigma_{0}^{+}\\sigma_{1}^{-}+\\sigma_{0}^{-}\\sigma_{1}^{+}) \\\\ & + J_{10,11}(\\sigma_{10}^{+}\\sigma_{11}^{-}+\\sigma_{10}^{-}\\sigma_{11}^{+}) + J_{65,66}(\\sigma_{65}^{+}\\sigma_{66}^{-}+\\sigma_{65}^{-}\\sigma_{66}^{+}) + J_{37,38}(\\sigma_{37}^{+}\\sigma_{38}^{-}+\\sigma_{37}^{-}\\sigma_{38}^{+}) + J_{28,35}(\\sigma_{28}^{+}\\sigma_{35}^{-}+\\sigma_{28}^{-}\\sigma_{35}^{+}) \\\\ & + J_{102,103}(\\sigma_{102}^{+}\\sigma_{103}^{-}+\\sigma_{102}^{-}\\sigma_{103}^{+}) + J_{92,102}(\\sigma_{92}^{+}\\sigma_{102}^{-}+\\sigma_{92}^{-}\\sigma_{102}^{+}) + J_{6,7}(\\sigma_{6}^{+}\\sigma_{7}^{-}+\\sigma_{6}^{-}\\sigma_{7}^{+}) + J_{98,99}(\\sigma_{98}^{+}\\sigma_{99}^{-}+\\sigma_{98}^{-}\\sigma_{99}^{+}) \\\\ & + J_{43,44}(\\sigma_{43}^{+}\\sigma_{44}^{-}+\\sigma_{43}^{-}\\sigma_{44}^{+}) + J_{52,56}(\\sigma_{52}^{+}\\sigma_{56}^{-}+\\sigma_{52}^{-}\\sigma_{56}^{+}) + J_{125,126}(\\sigma_{125}^{+}\\sigma_{126}^{-}+\\sigma_{125}^{-}\\sigma_{126}^{+}) + J_{39,40}(\\sigma_{39}^{+}\\sigma_{40}^{-}+\\sigma_{39}^{-}\\sigma_{40}^{+}) \\\\ & + J_{8,16}(\\sigma_{8}^{+}\\sigma_{16}^{-}+\\sigma_{8}^{-}\\sigma_{16}^{+}) + J_{11,12}(\\sigma_{11}^{+}\\sigma_{12}^{-}+\\sigma_{11}^{-}\\sigma_{12}^{+}) + J_{66,67}(\\sigma_{66}^{+}\\sigma_{67}^{-}+\\sigma_{66}^{-}\\sigma_{67}^{+}) + J_{76,77}(\\sigma_{76}^{+}\\sigma_{77}^{-}+\\sigma_{76}^{-}\\sigma_{77}^{+}) \\\\ & + J_{83,92}(\\sigma_{83}^{+}\\sigma_{92}^{-}+\\sigma_{83}^{-}\\sigma_{92}^{+}) + J_{74,89}(\\sigma_{74}^{+}\\sigma_{89}^{-}+\\sigma_{74}^{-}\\sigma_{89}^{+}) + J_{7,8}(\\sigma_{7}^{+}\\sigma_{8}^{-}+\\sigma_{7}^{-}\\sigma_{8}^{+}) + J_{53,60}(\\sigma_{53}^{+}\\sigma_{60}^{-}+\\sigma_{53}^{-}\\sigma_{60}^{+}) \\\\ & + \\Omega_{d,0}(U_{0}^{(0,1)}(t)+U_{1}^{(0,14)}(t))\\sigma_{0}^{X} + \\Omega_{d,1}(U_{3}^{(1,2)}(t)+U_{2}^{(1,0)}(t))\\sigma_{1}^{X} \\\\ & + \\Omega_{d,2}(U_{5}^{(2,3)}(t)+U_{4}^{(2,1)}(t))\\sigma_{2}^{X} + \\Omega_{d,3}(U_{7}^{(3,4)}(t)+U_{6}^{(3,2)}(t))\\sigma_{3}^{X} \\\\ & + \\Omega_{d,4}(U_{10}^{(4,15)}(t)+U_{9}^{(4,5)}(t)+U_{8}^{(4,3)}(t))\\sigma_{4}^{X} + \\Omega_{d,5}(U_{12}^{(5,6)}(t)+U_{11}^{(5,4)}(t))\\sigma_{5}^{X} \\\\ & + \\Omega_{d,6}(U_{14}^{(6,7)}(t)+U_{13}^{(6,5)}(t))\\sigma_{6}^{X} + \\Omega_{d,7}(U_{16}^{(7,8)}(t)+U_{15}^{(7,6)}(t))\\sigma_{7}^{X} \\\\ & + \\Omega_{d,8}(U_{18}^{(8,9)}(t)+U_{17}^{(8,7)}(t)+U_{19}^{(8,16)}(t))\\sigma_{8}^{X} + \\Omega_{d,9}(U_{21}^{(9,10)}(t)+U_{20}^{(9,8)}(t))\\sigma_{9}^{X} \\\\ & + \\Omega_{d,10}(U_{23}^{(10,11)}(t)+U_{22}^{(10,9)}(t))\\sigma_{10}^{X} + \\Omega_{d,11}(U_{25}^{(11,12)}(t)+U_{24}^{(11,10)}(t))\\sigma_{11}^{X} \\\\ & + \\Omega_{d,12}(U_{27}^{(12,13)}(t)+U_{28}^{(12,17)}(t)+U_{26}^{(12,11)}(t))\\sigma_{12}^{X} + \\Omega_{d,13}(U_{29}^{(13,12)}(t))\\sigma_{13}^{X} \\\\ & + \\Omega_{d,14}(U_{31}^{(14,18)}(t)+U_{30}^{(14,0)}(t))\\sigma_{14}^{X} + \\Omega_{d,15}(U_{32}^{(15,4)}(t)+U_{33}^{(15,22)}(t))\\sigma_{15}^{X} \\\\ & + \\Omega_{d,16}(U_{35}^{(16,26)}(t)+U_{34}^{(16,8)}(t))\\sigma_{16}^{X} + \\Omega_{d,17}(U_{36}^{(17,12)}(t)+U_{37}^{(17,30)}(t))\\sigma_{17}^{X} \\\\ & + \\Omega_{d,18}(U_{39}^{(18,19)}(t)+U_{38}^{(18,14)}(t))\\sigma_{18}^{X} + \\Omega_{d,19}(U_{41}^{(19,20)}(t)+U_{40}^{(19,18)}(t))\\sigma_{19}^{X} \\\\ & + \\Omega_{d,20}(U_{43}^{(20,21)}(t)+U_{42}^{(20,19)}(t)+U_{44}^{(20,33)}(t))\\sigma_{20}^{X} + \\Omega_{d,21}(U_{46}^{(21,22)}(t)+U_{45}^{(21,20)}(t))\\sigma_{21}^{X} \\\\ & + \\Omega_{d,22}(U_{49}^{(22,23)}(t)+U_{48}^{(22,21)}(t)+U_{47}^{(22,15)}(t))\\sigma_{22}^{X} + \\Omega_{d,23}(U_{50}^{(23,22)}(t)+U_{51}^{(23,24)}(t))\\sigma_{23}^{X} \\\\ & + \\Omega_{d,24}(U_{52}^{(24,23)}(t)+U_{54}^{(24,34)}(t)+U_{53}^{(24,25)}(t))\\sigma_{24}^{X} + \\Omega_{d,25}(U_{56}^{(25,26)}(t)+U_{55}^{(25,24)}(t))\\sigma_{25}^{X} \\\\ & + \\Omega_{d,26}(U_{58}^{(26,25)}(t)+U_{59}^{(26,27)}(t)+U_{57}^{(26,16)}(t))\\sigma_{26}^{X} + \\Omega_{d,27}(U_{61}^{(27,28)}(t)+U_{60}^{(27,26)}(t))\\sigma_{27}^{X} \\\\ & + \\Omega_{d,28}(U_{63}^{(28,29)}(t)+U_{62}^{(28,27)}(t)+U_{64}^{(28,35)}(t))\\sigma_{28}^{X} + \\Omega_{d,29}(U_{66}^{(29,30)}(t)+U_{65}^{(29,28)}(t))\\sigma_{29}^{X} \\\\ & + \\Omega_{d,30}(U_{67}^{(30,17)}(t)+U_{69}^{(30,31)}(t)+U_{68}^{(30,29)}(t))\\sigma_{30}^{X} + \\Omega_{d,31}(U_{70}^{(31,30)}(t)+U_{71}^{(31,32)}(t))\\sigma_{31}^{X} \\\\ & + \\Omega_{d,32}(U_{73}^{(32,36)}(t)+U_{72}^{(32,31)}(t))\\sigma_{32}^{X} + \\Omega_{d,33}(U_{75}^{(33,39)}(t)+U_{74}^{(33,20)}(t))\\sigma_{33}^{X} \\\\ & + \\Omega_{d,34}(U_{77}^{(34,43)}(t)+U_{76}^{(34,24)}(t))\\sigma_{34}^{X} + \\Omega_{d,35}(U_{79}^{(35,47)}(t)+U_{78}^{(35,28)}(t))\\sigma_{35}^{X} \\\\ & + \\Omega_{d,36}(U_{81}^{(36,51)}(t)+U_{80}^{(36,32)}(t))\\sigma_{36}^{X} + \\Omega_{d,37}(U_{83}^{(37,52)}(t)+U_{82}^{(37,38)}(t))\\sigma_{37}^{X} \\\\ & + \\Omega_{d,38}(U_{85}^{(38,39)}(t)+U_{84}^{(38,37)}(t))\\sigma_{38}^{X} + \\Omega_{d,39}(U_{86}^{(39,33)}(t)+U_{88}^{(39,40)}(t)+U_{87}^{(39,38)}(t))\\sigma_{39}^{X} \\\\ & + \\Omega_{d,40}(U_{90}^{(40,41)}(t)+U_{89}^{(40,39)}(t))\\sigma_{40}^{X} + \\Omega_{d,41}(U_{93}^{(41,53)}(t)+U_{92}^{(41,42)}(t)+U_{91}^{(41,40)}(t))\\sigma_{41}^{X} \\\\ & + \\Omega_{d,42}(U_{95}^{(42,43)}(t)+U_{94}^{(42,41)}(t))\\sigma_{42}^{X} + \\Omega_{d,43}(U_{96}^{(43,34)}(t)+U_{98}^{(43,44)}(t)+U_{97}^{(43,42)}(t))\\sigma_{43}^{X} \\\\ & + \\Omega_{d,44}(U_{100}^{(44,45)}(t)+U_{99}^{(44,43)}(t))\\sigma_{44}^{X} + \\Omega_{d,45}(U_{103}^{(45,54)}(t)+U_{102}^{(45,46)}(t)+U_{101}^{(45,44)}(t))\\sigma_{45}^{X} \\\\ & + \\Omega_{d,46}(U_{104}^{(46,45)}(t)+U_{105}^{(46,47)}(t))\\sigma_{46}^{X} + \\Omega_{d,47}(U_{106}^{(47,35)}(t)+U_{108}^{(47,48)}(t)+U_{107}^{(47,46)}(t))\\sigma_{47}^{X} \\\\ & + \\Omega_{d,48}(U_{109}^{(48,47)}(t)+U_{110}^{(48,49)}(t))\\sigma_{48}^{X} + \\Omega_{d,49}(U_{113}^{(49,55)}(t)+U_{111}^{(49,48)}(t)+U_{112}^{(49,50)}(t))\\sigma_{49}^{X} \\\\ & + \\Omega_{d,50}(U_{115}^{(50,51)}(t)+U_{114}^{(50,49)}(t))\\sigma_{50}^{X} + \\Omega_{d,51}(U_{117}^{(51,50)}(t)+U_{116}^{(51,36)}(t))\\sigma_{51}^{X} \\\\ & + \\Omega_{d,52}(U_{119}^{(52,56)}(t)+U_{118}^{(52,37)}(t))\\sigma_{52}^{X} + \\Omega_{d,53}(U_{121}^{(53,60)}(t)+U_{120}^{(53,41)}(t))\\sigma_{53}^{X} \\\\ & + \\Omega_{d,54}(U_{123}^{(54,64)}(t)+U_{122}^{(54,45)}(t))\\sigma_{54}^{X} + \\Omega_{d,55}(U_{125}^{(55,68)}(t)+U_{124}^{(55,49)}(t))\\sigma_{55}^{X} \\\\ & + \\Omega_{d,56}(U_{126}^{(56,52)}(t)+U_{127}^{(56,57)}(t))\\sigma_{56}^{X} + \\Omega_{d,57}(U_{129}^{(57,58)}(t)+U_{128}^{(57,56)}(t))\\sigma_{57}^{X} \\\\ & + \\Omega_{d,58}(U_{132}^{(58,71)}(t)+U_{131}^{(58,59)}(t)+U_{130}^{(58,57)}(t))\\sigma_{58}^{X} + \\Omega_{d,59}(U_{133}^{(59,58)}(t)+U_{134}^{(59,60)}(t))\\sigma_{59}^{X} \\\\ & + \\Omega_{d,60}(U_{137}^{(60,61)}(t)+U_{136}^{(60,59)}(t)+U_{135}^{(60,53)}(t))\\sigma_{60}^{X} + \\Omega_{d,61}(U_{139}^{(61,62)}(t)+U_{138}^{(61,60)}(t))\\sigma_{61}^{X} \\\\ & + \\Omega_{d,62}(U_{142}^{(62,72)}(t)+U_{140}^{(62,61)}(t)+U_{141}^{(62,63)}(t))\\sigma_{62}^{X} + \\Omega_{d,63}(U_{144}^{(63,64)}(t)+U_{143}^{(63,62)}(t))\\sigma_{63}^{X} \\\\ & + \\Omega_{d,64}(U_{147}^{(64,65)}(t)+U_{145}^{(64,54)}(t)+U_{146}^{(64,63)}(t))\\sigma_{64}^{X} + \\Omega_{d,65}(U_{149}^{(65,66)}(t)+U_{148}^{(65,64)}(t))\\sigma_{65}^{X} \\\\ & + \\Omega_{d,66}(U_{151}^{(66,67)}(t)+U_{152}^{(66,73)}(t)+U_{150}^{(66,65)}(t))\\sigma_{66}^{X} + \\Omega_{d,67}(U_{154}^{(67,68)}(t)+U_{153}^{(67,66)}(t))\\sigma_{67}^{X} \\\\ & + \\Omega_{d,68}(U_{156}^{(68,67)}(t)+U_{155}^{(68,55)}(t)+U_{157}^{(68,69)}(t))\\sigma_{68}^{X} + \\Omega_{d,69}(U_{158}^{(69,68)}(t)+U_{159}^{(69,70)}(t))\\sigma_{69}^{X} \\\\ & + \\Omega_{d,70}(U_{160}^{(70,69)}(t)+U_{161}^{(70,74)}(t))\\sigma_{70}^{X} + \\Omega_{d,71}(U_{163}^{(71,77)}(t)+U_{162}^{(71,58)}(t))\\sigma_{71}^{X} \\\\ & + \\Omega_{d,72}(U_{165}^{(72,81)}(t)+U_{164}^{(72,62)}(t))\\sigma_{72}^{X} + \\Omega_{d,73}(U_{167}^{(73,85)}(t)+U_{166}^{(73,66)}(t))\\sigma_{73}^{X} \\\\ & + \\Omega_{d,74}(U_{168}^{(74,70)}(t)+U_{169}^{(74,89)}(t))\\sigma_{74}^{X} + \\Omega_{d,75}(U_{170}^{(75,76)}(t)+U_{171}^{(75,90)}(t))\\sigma_{75}^{X} \\\\ & + \\Omega_{d,76}(U_{173}^{(76,77)}(t)+U_{172}^{(76,75)}(t))\\sigma_{76}^{X} + \\Omega_{d,77}(U_{176}^{(77,78)}(t)+U_{174}^{(77,71)}(t)+U_{175}^{(77,76)}(t))\\sigma_{77}^{X} \\\\ & + \\Omega_{d,78}(U_{178}^{(78,79)}(t)+U_{177}^{(78,77)}(t))\\sigma_{78}^{X} + \\Omega_{d,79}(U_{180}^{(79,80)}(t)+U_{181}^{(79,91)}(t)+U_{179}^{(79,78)}(t))\\sigma_{79}^{X} \\\\ & + \\Omega_{d,80}(U_{183}^{(80,81)}(t)+U_{182}^{(80,79)}(t))\\sigma_{80}^{X} + \\Omega_{d,81}(U_{185}^{(81,80)}(t)+U_{184}^{(81,72)}(t)+U_{186}^{(81,82)}(t))\\sigma_{81}^{X} \\\\ & + \\Omega_{d,82}(U_{187}^{(82,81)}(t)+U_{188}^{(82,83)}(t))\\sigma_{82}^{X} + \\Omega_{d,83}(U_{191}^{(83,92)}(t)+U_{190}^{(83,84)}(t)+U_{189}^{(83,82)}(t))\\sigma_{83}^{X} \\\\ & + \\Omega_{d,84}(U_{192}^{(84,83)}(t)+U_{193}^{(84,85)}(t))\\sigma_{84}^{X} + \\Omega_{d,85}(U_{194}^{(85,73)}(t)+U_{196}^{(85,86)}(t)+U_{195}^{(85,84)}(t))\\sigma_{85}^{X} \\\\ & + \\Omega_{d,86}(U_{198}^{(86,87)}(t)+U_{197}^{(86,85)}(t))\\sigma_{86}^{X} + \\Omega_{d,87}(U_{200}^{(87,88)}(t)+U_{199}^{(87,86)}(t)+U_{201}^{(87,93)}(t))\\sigma_{87}^{X} \\\\ & + \\Omega_{d,88}(U_{203}^{(88,89)}(t)+U_{202}^{(88,87)}(t))\\sigma_{88}^{X} + \\Omega_{d,89}(U_{204}^{(89,74)}(t)+U_{205}^{(89,88)}(t))\\sigma_{89}^{X} \\\\ & + \\Omega_{d,90}(U_{207}^{(90,94)}(t)+U_{206}^{(90,75)}(t))\\sigma_{90}^{X} + \\Omega_{d,91}(U_{209}^{(91,98)}(t)+U_{208}^{(91,79)}(t))\\sigma_{91}^{X} \\\\ & + \\Omega_{d,92}(U_{211}^{(92,102)}(t)+U_{210}^{(92,83)}(t))\\sigma_{92}^{X} + \\Omega_{d,93}(U_{213}^{(93,106)}(t)+U_{212}^{(93,87)}(t))\\sigma_{93}^{X} \\\\ & + \\Omega_{d,94}(U_{214}^{(94,90)}(t)+U_{215}^{(94,95)}(t))\\sigma_{94}^{X} + \\Omega_{d,95}(U_{216}^{(95,94)}(t)+U_{217}^{(95,96)}(t))\\sigma_{95}^{X} \\\\ & + \\Omega_{d,96}(U_{220}^{(96,109)}(t)+U_{219}^{(96,97)}(t)+U_{218}^{(96,95)}(t))\\sigma_{96}^{X} + \\Omega_{d,97}(U_{221}^{(97,96)}(t)+U_{222}^{(97,98)}(t))\\sigma_{97}^{X} \\\\ & + \\Omega_{d,98}(U_{223}^{(98,91)}(t)+U_{225}^{(98,99)}(t)+U_{224}^{(98,97)}(t))\\sigma_{98}^{X} + \\Omega_{d,99}(U_{227}^{(99,100)}(t)+U_{226}^{(99,98)}(t))\\sigma_{99}^{X} \\\\ & + \\Omega_{d,100}(U_{229}^{(100,101)}(t)+U_{228}^{(100,99)}(t)+U_{230}^{(100,110)}(t))\\sigma_{100}^{X} + \\Omega_{d,101}(U_{232}^{(101,102)}(t)+U_{231}^{(101,100)}(t))\\sigma_{101}^{X} \\\\ & + \\Omega_{d,102}(U_{233}^{(102,92)}(t)+U_{234}^{(102,101)}(t)+U_{235}^{(102,103)}(t))\\sigma_{102}^{X} + \\Omega_{d,103}(U_{237}^{(103,104)}(t)+U_{236}^{(103,102)}(t))\\sigma_{103}^{X} \\\\ & + \\Omega_{d,104}(U_{239}^{(104,105)}(t)+U_{238}^{(104,103)}(t)+U_{240}^{(104,111)}(t))\\sigma_{104}^{X} + \\Omega_{d,105}(U_{241}^{(105,104)}(t)+U_{242}^{(105,106)}(t))\\sigma_{105}^{X} \\\\ & + \\Omega_{d,106}(U_{245}^{(106,107)}(t)+U_{244}^{(106,105)}(t)+U_{243}^{(106,93)}(t))\\sigma_{106}^{X} + \\Omega_{d,107}(U_{247}^{(107,108)}(t)+U_{246}^{(107,106)}(t))\\sigma_{107}^{X} \\\\ & + \\Omega_{d,108}(U_{248}^{(108,107)}(t)+U_{249}^{(108,112)}(t))\\sigma_{108}^{X} + \\Omega_{d,109}(U_{250}^{(109,96)}(t)+U_{251}^{(109,114)}(t))\\sigma_{109}^{X} \\\\ & + \\Omega_{d,110}(U_{253}^{(110,118)}(t)+U_{252}^{(110,100)}(t))\\sigma_{110}^{X} + \\Omega_{d,111}(U_{255}^{(111,122)}(t)+U_{254}^{(111,104)}(t))\\sigma_{111}^{X} \\\\ & + \\Omega_{d,112}(U_{256}^{(112,108)}(t)+U_{257}^{(112,126)}(t))\\sigma_{112}^{X} + \\Omega_{d,113}(U_{258}^{(113,114)}(t))\\sigma_{113}^{X} \\\\ & + \\Omega_{d,114}(U_{261}^{(114,115)}(t)+U_{260}^{(114,113)}(t)+U_{259}^{(114,109)}(t))\\sigma_{114}^{X} + \\Omega_{d,115}(U_{263}^{(115,116)}(t)+U_{262}^{(115,114)}(t))\\sigma_{115}^{X} \\\\ & + \\Omega_{d,116}(U_{265}^{(116,117)}(t)+U_{264}^{(116,115)}(t))\\sigma_{116}^{X} + \\Omega_{d,117}(U_{267}^{(117,118)}(t)+U_{266}^{(117,116)}(t))\\sigma_{117}^{X} \\\\ & + \\Omega_{d,118}(U_{270}^{(118,119)}(t)+U_{269}^{(118,117)}(t)+U_{268}^{(118,110)}(t))\\sigma_{118}^{X} + \\Omega_{d,119}(U_{272}^{(119,120)}(t)+U_{271}^{(119,118)}(t))\\sigma_{119}^{X} \\\\ & + \\Omega_{d,120}(U_{274}^{(120,121)}(t)+U_{273}^{(120,119)}(t))\\sigma_{120}^{X} + \\Omega_{d,121}(U_{276}^{(121,122)}(t)+U_{275}^{(121,120)}(t))\\sigma_{121}^{X} \\\\ & + \\Omega_{d,122}(U_{279}^{(122,123)}(t)+U_{277}^{(122,111)}(t)+U_{278}^{(122,121)}(t))\\sigma_{122}^{X} + \\Omega_{d,123}(U_{281}^{(123,124)}(t)+U_{280}^{(123,122)}(t))\\sigma_{123}^{X} \\\\ & + \\Omega_{d,124}(U_{283}^{(124,125)}(t)+U_{282}^{(124,123)}(t))\\sigma_{124}^{X} + \\Omega_{d,125}(U_{285}^{(125,126)}(t)+U_{284}^{(125,124)}(t))\\sigma_{125}^{X} \\\\ & + \\Omega_{d,126}(U_{286}^{(126,112)}(t)+U_{287}^{(126,125)}(t))\\sigma_{126}^{X} \\\\ \\end{align}",
      "h_str": [
        "_SUM[i,0,126,wq{i}/2*(I{i}-Z{i})]",
        "_SUM[i,0,126,delta{i}/2*O{i}*O{i}]",
        "_SUM[i,0,126,-delta{i}/2*O{i}]",
        "_SUM[i,0,126,omegad{i}*X{i}||D{i}]",
        "jq62q72*Sp62*Sm72",
        "jq62q72*Sm62*Sp72",
        "jq67q68*Sp67*Sm68",
        "jq67q68*Sm67*Sp68",
        "jq99q100*Sp99*Sm100",
        "jq99q100*Sm99*Sp100",
        "jq44q45*Sp44*Sm45",
        "jq44q45*Sm44*Sp45",
        "jq108q112*Sp108*Sm112",
        "jq108q112*Sm108*Sp112",
        "jq8q9*Sp8*Sm9",
        "jq8q9*Sm8*Sp9",
        "jq40q41*Sp40*Sm41",
        "jq40q41*Sm40*Sp41",
        "jq0q14*Sp0*Sm14",
        "jq0q14*Sm0*Sp14",
        "jq17q30*Sp17*Sm30",
        "jq17q30*Sm17*Sp30",
        "jq100q101*Sp100*Sm101",
        "jq100q101*Sm100*Sp101",
        "jq91q98*Sp91*Sm98",
        "jq91q98*Sm91*Sp98",
        "jq100q110*Sp100*Sm110",
        "jq100q110*Sm100*Sp110",
        "jq75q90*Sp75*Sm90",
        "jq75q90*Sm75*Sp90",
        "jq96q97*Sp96*Sm97",
        "jq96q97*Sm96*Sp97",
        "jq41q42*Sp41*Sm42",
        "jq41q42*Sm41*Sp42",
        "jq18q19*Sp18*Sm19",
        "jq18q19*Sm18*Sp19",
        "jq55q68*Sp55*Sm68",
        "jq55q68*Sm55*Sp68",
        "jq9q10*Sp9*Sm10",
        "jq9q10*Sm9*Sp10",
        "jq49q55*Sp49*Sm55",
        "jq49q55*Sm49*Sp55",
        "jq106q107*Sp106*Sm107",
        "jq106q107*Sm106*Sp107",
        "jq47q48*Sp47*Sm48",
        "jq47q48*Sm47*Sp48",
        "jq42q43*Sp42*Sm43",
        "jq42q43*Sm42*Sp43",
        "jq107q108*Sp107*Sm108",
        "jq107q108*Sm107*Sp108",
        "jq73q85*Sp73*Sm85",
        "jq73q85*Sm73*Sp85",
        "jq38q39*Sp38*Sm39",
        "jq38q39*Sm38*Sp39",
        "jq20q33*Sp20*Sm33",
        "jq20q33*Sm20*Sp33",
        "jq48q49*Sp48*Sm49",
        "jq48q49*Sm48*Sp49",
        "jq103q104*Sp103*Sm104",
        "jq103q104*Sm103*Sp104",
        "jq80q81*Sp80*Sm81",
        "jq80q81*Sm80*Sp81",
        "jq75q76*Sp75*Sm76",
        "jq75q76*Sm75*Sp76",
        "jq66q73*Sp66*Sm73",
        "jq66q73*Sm66*Sp73",
        "jq85q86*Sp85*Sm86",
        "jq85q86*Sm85*Sp86",
        "jq81q82*Sp81*Sm82",
        "jq81q82*Sm81*Sp82",
        "jq110q118*Sp110*Sm118",
        "jq110q118*Sm110*Sp118",
        "jq16q26*Sp16*Sm26",
        "jq16q26*Sm16*Sp26",
        "jq90q94*Sp90*Sm94",
        "jq90q94*Sm90*Sp94",
        "jq118q119*Sp118*Sm119",
        "jq118q119*Sm118*Sp119",
        "jq12q13*Sp12*Sm13",
        "jq12q13*Sm12*Sp13",
        "jq77q78*Sp77*Sm78",
        "jq77q78*Sm77*Sp78",
        "jq22q23*Sp22*Sm23",
        "jq22q23*Sm22*Sp23",
        "jq49q50*Sp49*Sm50",
        "jq49q50*Sm49*Sp50",
        "jq104q105*Sp104*Sm105",
        "jq104q105*Sm104*Sp105",
        "jq114q115*Sp114*Sm115",
        "jq114q115*Sm114*Sp115",
        "jq45q46*Sp45*Sm46",
        "jq45q46*Sm45*Sp46",
        "jq50q51*Sp50*Sm51",
        "jq50q51*Sm50*Sp51",
        "jq105q106*Sp105*Sm106",
        "jq105q106*Sm105*Sp106",
        "jq72q81*Sp72*Sm81",
        "jq72q81*Sm72*Sp81",
        "jq82q83*Sp82*Sm83",
        "jq82q83*Sm82*Sp83",
        "jq46q47*Sp46*Sm47",
        "jq46q47*Sm46*Sp47",
        "jq78q79*Sp78*Sm79",
        "jq78q79*Sm78*Sp79",
        "jq23q24*Sp23*Sm24",
        "jq23q24*Sm23*Sp24",
        "jq83q84*Sp83*Sm84",
        "jq83q84*Sm83*Sp84",
        "jq115q116*Sp115*Sm116",
        "jq115q116*Sm115*Sp116",
        "jq19q20*Sp19*Sm20",
        "jq19q20*Sm19*Sp20",
        "jq24q25*Sp24*Sm25",
        "jq24q25*Sm24*Sp25",
        "jq79q80*Sp79*Sm80",
        "jq79q80*Sm79*Sp80",
        "jq56q57*Sp56*Sm57",
        "jq56q57*Sm56*Sp57",
        "jq93q106*Sp93*Sm106",
        "jq93q106*Sm93*Sp106",
        "jq116q117*Sp116*Sm117",
        "jq116q117*Sm116*Sp117",
        "jq20q21*Sp20*Sm21",
        "jq20q21*Sm20*Sp21",
        "jq12q17*Sp12*Sm17",
        "jq12q17*Sm12*Sp17",
        "jq41q53*Sp41*Sm53",
        "jq41q53*Sm41*Sp53",
        "jq57q58*Sp57*Sm58",
        "jq57q58*Sm57*Sp58",
        "jq87q93*Sp87*Sm93",
        "jq87q93*Sm87*Sp93",
        "jq30q31*Sp30*Sm31",
        "jq30q31*Sm30*Sp31",
        "jq25q26*Sp25*Sm26",
        "jq25q26*Sm25*Sp26",
        "jq79q91*Sp79*Sm91",
        "jq79q91*Sm79*Sp91",
        "jq26q27*Sp26*Sm27",
        "jq26q27*Sm26*Sp27",
        "jq21q22*Sp21*Sm22",
        "jq21q22*Sm21*Sp22",
        "jq58q71*Sp58*Sm71",
        "jq58q71*Sm58*Sp71",
        "jq31q32*Sp31*Sm32",
        "jq31q32*Sm31*Sp32",
        "jq4q15*Sp4*Sm15",
        "jq4q15*Sm4*Sp15",
        "jq86q87*Sp86*Sm87",
        "jq86q87*Sm86*Sp87",
        "jq113q114*Sp113*Sm114",
        "jq113q114*Sm113*Sp114",
        "jq104q111*Sp104*Sm111",
        "jq104q111*Sm104*Sp111",
        "jq123q124*Sp123*Sm124",
        "jq123q124*Sm123*Sp124",
        "jq27q28*Sp27*Sm28",
        "jq27q28*Sm27*Sp28",
        "jq34q43*Sp34*Sm43",
        "jq34q43*Sm34*Sp43",
        "jq64q65*Sp64*Sm65",
        "jq64q65*Sm64*Sp65",
        "jq119q120*Sp119*Sm120",
        "jq119q120*Sm119*Sp120",
        "jq54q64*Sp54*Sm64",
        "jq54q64*Sm54*Sp64",
        "jq32q36*Sp32*Sm36",
        "jq32q36*Sm32*Sp36",
        "jq5q6*Sp5*Sm6",
        "jq5q6*Sm5*Sp6",
        "jq60q61*Sp60*Sm61",
        "jq60q61*Sm60*Sp61",
        "jq14q18*Sp14*Sm18",
        "jq14q18*Sm14*Sp18",
        "jq87q88*Sp87*Sm88",
        "jq87q88*Sm87*Sp88",
        "jq97q98*Sp97*Sm98",
        "jq97q98*Sm97*Sp98",
        "jq1q2*Sp1*Sm2",
        "jq1q2*Sm1*Sp2",
        "jq112q126*Sp112*Sm126",
        "jq112q126*Sm112*Sp126",
        "jq28q29*Sp28*Sm29",
        "jq28q29*Sm28*Sp29",
        "jq45q54*Sp45*Sm54",
        "jq45q54*Sm45*Sp54",
        "jq36q51*Sp36*Sm51",
        "jq36q51*Sm36*Sp51",
        "jq88q89*Sp88*Sm89",
        "jq88q89*Sm88*Sp89",
        "jq120q121*Sp120*Sm121",
        "jq120q121*Sm120*Sp121",
        "jq15q22*Sp15*Sm22",
        "jq15q22*Sm15*Sp22",
        "jq24q34*Sp24*Sm34",
        "jq24q34*Sm24*Sp34",
        "jq29q30*Sp29*Sm30",
        "jq29q30*Sm29*Sp30",
        "jq84q85*Sp84*Sm85",
        "jq84q85*Sm84*Sp85",
        "jq61q62*Sp61*Sm62",
        "jq61q62*Sm61*Sp62",
        "jq70q74*Sp70*Sm74",
        "jq70q74*Sm70*Sp74",
        "jq121q122*Sp121*Sm122",
        "jq121q122*Sm121*Sp122",
        "jq2q3*Sp2*Sm3",
        "jq2q3*Sm2*Sp3",
        "jq122q123*Sp122*Sm123",
        "jq122q123*Sm122*Sp123",
        "jq62q63*Sp62*Sm63",
        "jq62q63*Sm62*Sp63",
        "jq117q118*Sp117*Sm118",
        "jq117q118*Sm117*Sp118",
        "jq109q114*Sp109*Sm114",
        "jq109q114*Sm109*Sp114",
        "jq94q95*Sp94*Sm95",
        "jq94q95*Sm94*Sp95",
        "jq37q52*Sp37*Sm52",
        "jq37q52*Sm37*Sp52",
        "jq3q4*Sp3*Sm4",
        "jq3q4*Sm3*Sp4",
        "jq58q59*Sp58*Sm59",
        "jq58q59*Sm58*Sp59",
        "jq33q39*Sp33*Sm39",
        "jq33q39*Sm33*Sp39",
        "jq95q96*Sp95*Sm96",
        "jq95q96*Sm95*Sp96",
        "jq68q69*Sp68*Sm69",
        "jq68q69*Sm68*Sp69",
        "jq63q64*Sp63*Sm64",
        "jq63q64*Sm63*Sp64",
        "jq71q77*Sp71*Sm77",
        "jq71q77*Sm71*Sp77",
        "jq111q122*Sp111*Sm122",
        "jq111q122*Sm111*Sp122",
        "jq4q5*Sp4*Sm5",
        "jq4q5*Sm4*Sp5",
        "jq59q60*Sp59*Sm60",
        "jq59q60*Sm59*Sp60",
        "jq96q109*Sp96*Sm109",
        "jq96q109*Sm96*Sp109",
        "jq124q125*Sp124*Sm125",
        "jq124q125*Sm124*Sp125",
        "jq69q70*Sp69*Sm70",
        "jq69q70*Sm69*Sp70",
        "jq35q47*Sp35*Sm47",
        "jq35q47*Sm35*Sp47",
        "jq101q102*Sp101*Sm102",
        "jq101q102*Sm101*Sp102",
        "jq0q1*Sp0*Sm1",
        "jq0q1*Sm0*Sp1",
        "jq10q11*Sp10*Sm11",
        "jq10q11*Sm10*Sp11",
        "jq65q66*Sp65*Sm66",
        "jq65q66*Sm65*Sp66",
        "jq37q38*Sp37*Sm38",
        "jq37q38*Sm37*Sp38",
        "jq28q35*Sp28*Sm35",
        "jq28q35*Sm28*Sp35",
        "jq102q103*Sp102*Sm103",
        "jq102q103*Sm102*Sp103",
        "jq92q102*Sp92*Sm102",
        "jq92q102*Sm92*Sp102",
        "jq6q7*Sp6*Sm7",
        "jq6q7*Sm6*Sp7",
        "jq98q99*Sp98*Sm99",
        "jq98q99*Sm98*Sp99",
        "jq43q44*Sp43*Sm44",
        "jq43q44*Sm43*Sp44",
        "jq52q56*Sp52*Sm56",
        "jq52q56*Sm52*Sp56",
        "jq125q126*Sp125*Sm126",
        "jq125q126*Sm125*Sp126",
        "jq39q40*Sp39*Sm40",
        "jq39q40*Sm39*Sp40",
        "jq8q16*Sp8*Sm16",
        "jq8q16*Sm8*Sp16",
        "jq11q12*Sp11*Sm12",
        "jq11q12*Sm11*Sp12",
        "jq66q67*Sp66*Sm67",
        "jq66q67*Sm66*Sp67",
        "jq76q77*Sp76*Sm77",
        "jq76q77*Sm76*Sp77",
        "jq83q92*Sp83*Sm92",
        "jq83q92*Sm83*Sp92",
        "jq74q89*Sp74*Sm89",
        "jq74q89*Sm74*Sp89",
        "jq7q8*Sp7*Sm8",
        "jq7q8*Sm7*Sp8",
        "jq53q60*Sp53*Sm60",
        "jq53q60*Sm53*Sp60",
        "omegad1*X0||U0",
        "omegad14*X0||U1",
        "omegad2*X1||U3",
        "omegad0*X1||U2",
        "omegad3*X2||U5",
        "omegad1*X2||U4",
        "omegad4*X3||U7",
        "omegad2*X3||U6",
        "omegad15*X4||U10",
        "omegad5*X4||U9",
        "omegad3*X4||U8",
        "omegad6*X5||U12",
        "omegad4*X5||U11",
        "omegad7*X6||U14",
        "omegad5*X6||U13",
        "omegad8*X7||U16",
        "omegad6*X7||U15",
        "omegad9*X8||U18",
        "omegad7*X8||U17",
        "omegad16*X8||U19",
        "omegad10*X9||U21",
        "omegad8*X9||U20",
        "omegad11*X10||U23",
        "omegad9*X10||U22",
        "omegad12*X11||U25",
        "omegad10*X11||U24",
        "omegad13*X12||U27",
        "omegad17*X12||U28",
        "omegad11*X12||U26",
        "omegad12*X13||U29",
        "omegad18*X14||U31",
        "omegad0*X14||U30",
        "omegad4*X15||U32",
        "omegad22*X15||U33",
        "omegad26*X16||U35",
        "omegad8*X16||U34",
        "omegad12*X17||U36",
        "omegad30*X17||U37",
        "omegad19*X18||U39",
        "omegad14*X18||U38",
        "omegad20*X19||U41",
        "omegad18*X19||U40",
        "omegad21*X20||U43",
        "omegad19*X20||U42",
        "omegad33*X20||U44",
        "omegad22*X21||U46",
        "omegad20*X21||U45",
        "omegad23*X22||U49",
        "omegad21*X22||U48",
        "omegad15*X22||U47",
        "omegad22*X23||U50",
        "omegad24*X23||U51",
        "omegad23*X24||U52",
        "omegad34*X24||U54",
        "omegad25*X24||U53",
        "omegad26*X25||U56",
        "omegad24*X25||U55",
        "omegad25*X26||U58",
        "omegad27*X26||U59",
        "omegad16*X26||U57",
        "omegad28*X27||U61",
        "omegad26*X27||U60",
        "omegad29*X28||U63",
        "omegad27*X28||U62",
        "omegad35*X28||U64",
        "omegad30*X29||U66",
        "omegad28*X29||U65",
        "omegad17*X30||U67",
        "omegad31*X30||U69",
        "omegad29*X30||U68",
        "omegad30*X31||U70",
        "omegad32*X31||U71",
        "omegad36*X32||U73",
        "omegad31*X32||U72",
        "omegad39*X33||U75",
        "omegad20*X33||U74",
        "omegad43*X34||U77",
        "omegad24*X34||U76",
        "omegad47*X35||U79",
        "omegad28*X35||U78",
        "omegad51*X36||U81",
        "omegad32*X36||U80",
        "omegad52*X37||U83",
        "omegad38*X37||U82",
        "omegad39*X38||U85",
        "omegad37*X38||U84",
        "omegad33*X39||U86",
        "omegad40*X39||U88",
        "omegad38*X39||U87",
        "omegad41*X40||U90",
        "omegad39*X40||U89",
        "omegad53*X41||U93",
        "omegad42*X41||U92",
        "omegad40*X41||U91",
        "omegad43*X42||U95",
        "omegad41*X42||U94",
        "omegad34*X43||U96",
        "omegad44*X43||U98",
        "omegad42*X43||U97",
        "omegad45*X44||U100",
        "omegad43*X44||U99",
        "omegad54*X45||U103",
        "omegad46*X45||U102",
        "omegad44*X45||U101",
        "omegad45*X46||U104",
        "omegad47*X46||U105",
        "omegad35*X47||U106",
        "omegad48*X47||U108",
        "omegad46*X47||U107",
        "omegad47*X48||U109",
        "omegad49*X48||U110",
        "omegad55*X49||U113",
        "omegad48*X49||U111",
        "omegad50*X49||U112",
        "omegad51*X50||U115",
        "omegad49*X50||U114",
        "omegad50*X51||U117",
        "omegad36*X51||U116",
        "omegad56*X52||U119",
        "omegad37*X52||U118",
        "omegad60*X53||U121",
        "omegad41*X53||U120",
        "omegad64*X54||U123",
        "omegad45*X54||U122",
        "omegad68*X55||U125",
        "omegad49*X55||U124",
        "omegad52*X56||U126",
        "omegad57*X56||U127",
        "omegad58*X57||U129",
        "omegad56*X57||U128",
        "omegad71*X58||U132",
        "omegad59*X58||U131",
        "omegad57*X58||U130",
        "omegad58*X59||U133",
        "omegad60*X59||U134",
        "omegad61*X60||U137",
        "omegad59*X60||U136",
        "omegad53*X60||U135",
        "omegad62*X61||U139",
        "omegad60*X61||U138",
        "omegad72*X62||U142",
        "omegad61*X62||U140",
        "omegad63*X62||U141",
        "omegad64*X63||U144",
        "omegad62*X63||U143",
        "omegad65*X64||U147",
        "omegad54*X64||U145",
        "omegad63*X64||U146",
        "omegad66*X65||U149",
        "omegad64*X65||U148",
        "omegad67*X66||U151",
        "omegad73*X66||U152",
        "omegad65*X66||U150",
        "omegad68*X67||U154",
        "omegad66*X67||U153",
        "omegad67*X68||U156",
        "omegad55*X68||U155",
        "omegad69*X68||U157",
        "omegad68*X69||U158",
        "omegad70*X69||U159",
        "omegad69*X70||U160",
        "omegad74*X70||U161",
        "omegad77*X71||U163",
        "omegad58*X71||U162",
        "omegad81*X72||U165",
        "omegad62*X72||U164",
        "omegad85*X73||U167",
        "omegad66*X73||U166",
        "omegad70*X74||U168",
        "omegad89*X74||U169",
        "omegad76*X75||U170",
        "omegad90*X75||U171",
        "omegad77*X76||U173",
        "omegad75*X76||U172",
        "omegad78*X77||U176",
        "omegad71*X77||U174",
        "omegad76*X77||U175",
        "omegad79*X78||U178",
        "omegad77*X78||U177",
        "omegad80*X79||U180",
        "omegad91*X79||U181",
        "omegad78*X79||U179",
        "omegad81*X80||U183",
        "omegad79*X80||U182",
        "omegad80*X81||U185",
        "omegad72*X81||U184",
        "omegad82*X81||U186",
        "omegad81*X82||U187",
        "omegad83*X82||U188",
        "omegad92*X83||U191",
        "omegad84*X83||U190",
        "omegad82*X83||U189",
        "omegad83*X84||U192",
        "omegad85*X84||U193",
        "omegad73*X85||U194",
        "omegad86*X85||U196",
        "omegad84*X85||U195",
        "omegad87*X86||U198",
        "omegad85*X86||U197",
        "omegad88*X87||U200",
        "omegad86*X87||U199",
        "omegad93*X87||U201",
        "omegad89*X88||U203",
        "omegad87*X88||U202",
        "omegad74*X89||U204",
        "omegad88*X89||U205",
        "omegad94*X90||U207",
        "omegad75*X90||U206",
        "omegad98*X91||U209",
        "omegad79*X91||U208",
        "omegad102*X92||U211",
        "omegad83*X92||U210",
        "omegad106*X93||U213",
        "omegad87*X93||U212",
        "omegad90*X94||U214",
        "omegad95*X94||U215",
        "omegad94*X95||U216",
        "omegad96*X95||U217",
        "omegad109*X96||U220",
        "omegad97*X96||U219",
        "omegad95*X96||U218",
        "omegad96*X97||U221",
        "omegad98*X97||U222",
        "omegad91*X98||U223",
        "omegad99*X98||U225",
        "omegad97*X98||U224",
        "omegad100*X99||U227",
        "omegad98*X99||U226",
        "omegad101*X100||U229",
        "omegad99*X100||U228",
        "omegad110*X100||U230",
        "omegad102*X101||U232",
        "omegad100*X101||U231",
        "omegad92*X102||U233",
        "omegad101*X102||U234",
        "omegad103*X102||U235",
        "omegad104*X103||U237",
        "omegad102*X103||U236",
        "omegad105*X104||U239",
        "omegad103*X104||U238",
        "omegad111*X104||U240",
        "omegad104*X105||U241",
        "omegad106*X105||U242",
        "omegad107*X106||U245",
        "omegad105*X106||U244",
        "omegad93*X106||U243",
        "omegad108*X107||U247",
        "omegad106*X107||U246",
        "omegad107*X108||U248",
        "omegad112*X108||U249",
        "omegad96*X109||U250",
        "omegad114*X109||U251",
        "omegad118*X110||U253",
        "omegad100*X110||U252",
        "omegad122*X111||U255",
        "omegad104*X111||U254",
        "omegad108*X112||U256",
        "omegad126*X112||U257",
        "omegad114*X113||U258",
        "omegad115*X114||U261",
        "omegad113*X114||U260",
        "omegad109*X114||U259",
        "omegad116*X115||U263",
        "omegad114*X115||U262",
        "omegad117*X116||U265",
        "omegad115*X116||U264",
        "omegad118*X117||U267",
        "omegad116*X117||U266",
        "omegad119*X118||U270",
        "omegad117*X118||U269",
        "omegad110*X118||U268",
        "omegad120*X119||U272",
        "omegad118*X119||U271",
        "omegad121*X120||U274",
        "omegad119*X120||U273",
        "omegad122*X121||U276",
        "omegad120*X121||U275",
        "omegad123*X122||U279",
        "omegad111*X122||U277",
        "omegad121*X122||U278",
        "omegad124*X123||U281",
        "omegad122*X123||U280",
        "omegad125*X124||U283",
        "omegad123*X124||U282",
        "omegad126*X125||U285",
        "omegad124*X125||U284",
        "omegad112*X126||U286",
        "omegad125*X126||U287"
      ],
      "osc": {},
      "qub": {
        "0": 3,
        "1": 3,
        "10": 3,
        "100": 3,
        "101": 3,
        "102": 3,
        "103": 3,
        "104": 3,
        "105": 3,
        "106": 3,
        "107": 3,
        "108": 3,
        "109": 3,
        "11": 3,
        "110": 3,
        "111": 3,
        "112": 3,
        "113": 3,
        "114": 3,
        "115": 3,
        "116": 3,
        "117": 3,
        "118": 3,
        "119": 3,
        "12": 3,
        "120": 3,
        "121": 3,
        "122": 3,
        "123": 3,
        "124": 3,
        "125": 3,
        "126": 3,
        "13": 3,
        "14": 3,
        "15": 3,
        "16": 3,
        "17": 3,
        "18": 3,
        "19": 3,
        "2": 3,
        "20": 3,
        "21": 3,
        "22": 3,
        "23": 3,
        "24": 3,
        "25": 3,
        "26": 3,
        "27": 3,
        "28": 3,
        "29": 3,
        "3": 3,
        "30": 3,
        "31": 3,
        "32": 3,
        "33": 3,
        "34": 3,
        "35": 3,
        "36": 3,
        "37": 3,
        "38": 3,
        "39": 3,
        "4": 3,
        "40": 3,
        "41": 3,
        "42": 3,
        "43": 3,
        "44": 3,
        "45": 3,
        "46": 3,
        "47": 3,
        "48": 3,
        "49": 3,
        "5": 3,
        "50": 3,
        "51": 3,
        "52": 3,
        "53": 3,
        "54": 3,
        "55": 3,
        "56": 3,
        "57": 3,
        "58": 3,
        "59": 3,
        "6": 3,
        "60": 3,
        "61": 3,
        "62": 3,
        "63": 3,
        "64": 3,
        "65": 3,
        "66": 3,
        "67": 3,
        "68": 3,
        "69": 3,
        "7": 3,
        "70": 3,
        "71": 3,
        "72": 3,
        "73": 3,
        "74": 3,
        "75": 3,
        "76": 3,
        "77": 3,
        "78": 3,
        "79": 3,
        "8": 3,
        "80": 3,
        "81": 3,
        "82": 3,
        "83": 3,
        "84": 3,
        "85": 3,
        "86": 3,
        "87": 3,
        "88": 3,
        "89": 3,
        "9": 3,
        "90": 3,
        "91": 3,
        "92": 3,
        "93": 3,
        "94": 3,
        "95": 3,
        "96": 3,
        "97": 3,
        "98": 3,
        "99": 3
      },
      "vars": {
        "delta0": -1.92970753159043,
        "delta1": -1.9402099698897324,
        "delta10": -1.9599787828779356,
        "delta100": -1.799813102579763,
        "delta101": -1.9207749408406132,
        "delta102": -1.9360719592987112,
        "delta103": -1.9552055880702168,
        "delta104": -1.9302985422947612,
        "delta105": -1.9345071524056277,
        "delta106": -1.9402624877631884,
        "delta107": -1.926292742727222,
        "delta108": -2.1853835266810084,
        "delta109": -1.9355842856887069,
        "delta11": -1.7938106255088426,
        "delta110": -1.9303227811759671,
        "delta111": -1.9046014200732109,
        "delta112": -1.9314477404946588,
        "delta113": -1.9252716947753394,
        "delta114": -1.9361436555783622,
        "delta115": -2.1543462207758224,
        "delta116": -1.9253637086572386,
        "delta117": -1.9168546816843666,
        "delta118": -1.9308537572805398,
        "delta119": -1.931060059780501,
        "delta12": -1.981569627372495,
        "delta120": -1.9210188158406716,
        "delta121": -1.9448271274206939,
        "delta122": -1.9199758109114575,
        "delta123": -1.915166314431548,
        "delta124": -1.9178099587320536,
        "delta125": -1.9150190052686968,
        "delta126": -1.9345710868397126,
        "delta13": -1.9575228619338747,
        "delta14": -1.9340745700114672,
        "delta15": -1.729642196066443,
        "delta16": -1.9353617833763574,
        "delta17": -1.9611678601840654,
        "delta18": -1.9371515787717206,
        "delta19": -1.9398461070908952,
        "delta2": -1.942649350293168,
        "delta20": -1.9599548372512983,
        "delta21": 0,
        "delta22": -1.943103535967261,
        "delta23": -1.9437151748660075,
        "delta24": -1.950234530969045,
        "delta25": -1.9336846444556937,
        "delta26": 0,
        "delta27": -1.9251328675553303,
        "delta28": -1.9536450973986625,
        "delta29": -1.9401542284077682,
        "delta3": -1.9626564603350234,
        "delta30": -1.8641730969723995,
        "delta31": -1.9591596498537323,
        "delta32": -1.948981577580548,
        "delta33": -1.9297610368049476,
        "delta34": -1.9292018276369072,
        "delta35": 0,
        "delta36": -1.9279969115716502,
        "delta37": 0,
        "delta38": -1.9327818822460585,
        "delta39": -1.946323783315473,
        "delta4": -1.9358186347001842,
        "delta40": -1.9580999031840467,
        "delta41": -1.9398535474772092,
        "delta42": -1.8504562505269737,
        "delta43": -1.9497566996787885,
        "delta44": -1.9559342962394337,
        "delta45": 0,
        "delta46": -1.9464994166261937,
        "delta47": -1.9385054714022552,
        "delta48": -1.8632241686797515,
        "delta49": -1.948919365686283,
        "delta5": -1.9512275413310975,
        "delta50": -1.9419196907726406,
        "delta51": -1.9444081686542058,
        "delta52": -1.9343419811879217,
        "delta53": -1.9396003671273354,
        "delta54": -1.9418801203708007,
        "delta55": -1.9314532965301896,
        "delta56": -1.9364095924372582,
        "delta57": -1.9264721287956272,
        "delta58": -1.9381826846183048,
        "delta59": -1.9457256446443734,
        "delta6": -1.9470784956638072,
        "delta60": -1.9461458912356635,
        "delta61": -1.9453525078898848,
        "delta62": -1.9454438456842502,
        "delta63": -1.9345230497773933,
        "delta64": -1.9282323950086764,
        "delta65": -1.9390117198739993,
        "delta66": -1.9251334739930115,
        "delta67": -1.9322446066711834,
        "delta68": -1.9417495788565087,
        "delta69": -1.9411270496043247,
        "delta7": -1.9385856859004038,
        "delta70": -1.9525226918336962,
        "delta71": -1.9460920674533408,
        "delta72": -1.928455359760416,
        "delta73": -1.9491470240817759,
        "delta74": 0,
        "delta75": -1.9329250424076654,
        "delta76": -1.947439659284117,
        "delta77": 0,
        "delta78": -1.900153060595279,
        "delta79": -1.9401238305140853,
        "delta8": -1.94567817775685,
        "delta80": -1.946432713337839,
        "delta81": -1.9378970545716638,
        "delta82": -1.9326615520871588,
        "delta83": -1.9477230973082658,
        "delta84": -1.9165474578952715,
        "delta85": -1.9442376558374213,
        "delta86": -1.9492590692982146,
        "delta87": -1.9277743747269611,
        "delta88": -1.9354380726125482,
        "delta89": -1.922938499484211,
        "delta9": -1.9634797676885372,
        "delta90": -1.9344916007468587,
        "delta91": -1.9394746553946332,
        "delta92": -1.9200288496934426,
        "delta93": -1.9321504832773704,
        "delta94": -1.9401717091115163,
        "delta95": -1.9366846297144684,
        "delta96": -1.9479139516871777,
        "delta97": -1.9312813735184924,
        "delta98": 0,
        "delta99": -1.9209780154130756,
        "jq0q1": 0.012812639897747195,
        "jq0q14": 0.012758980702323492,
        "jq100q101": 0.013539827584789627,
        "jq100q110": 0.013009292714249355,
        "jq101q102": 0.012881251632203468,
        "jq102q103": 0.012406661345048782,
        "jq103q104": 0.012506825645478488,
        "jq104q105": 0.013052257608503216,
        "jq104q111": 0.013222605326269048,
        "jq105q106": 0.012749156665177173,
        "jq106q107": 0.012801487378862183,
        "jq107q108": 0.013596726095546036,
        "jq108q112": 0.01514424201601529,
        "jq109q114": 0.012740042627760234,
        "jq10q11": 0.014158492722112401,
        "jq110q118": 0.012731130928188979,
        "jq111q122": 0.013881885191015707,
        "jq112q126": 0.012841513138062574,
        "jq113q114": 0.012802479953869024,
        "jq114q115": 0.014035256440089326,
        "jq115q116": 0.010692217184910523,
        "jq116q117": 0.013142406562640896,
        "jq117q118": 0.013253989556493685,
        "jq118q119": 0.012959398514453406,
        "jq119q120": 0.01299957721465512,
        "jq11q12": 0.011714137900055096,
        "jq120q121": 0.012882149452630741,
        "jq121q122": 0.012725777692148941,
        "jq122q123": 0.013137825585485262,
        "jq123q124": 0.013396299530770796,
        "jq124q125": 0.013281936159703156,
        "jq125q126": 0.012846132977594432,
        "jq12q13": 0.01196826971167268,
        "jq12q17": 0.011853660657689249,
        "jq14q18": 0.012618414257708217,
        "jq15q22": 0.013360801272999127,
        "jq16q26": 0.012551566624351638,
        "jq17q30": 0.01211309929822098,
        "jq18q19": 0.012711305558848553,
        "jq19q20": 0.012385996070419179,
        "jq1q2": 0.01257198870242486,
        "jq20q21": 0.012800330486213807,
        "jq20q33": 0.012370112866173484,
        "jq21q22": 0.012683455092644683,
        "jq22q23": 0.01254786735568735,
        "jq23q24": 0.01230099471498758,
        "jq24q25": 0.012590059656876679,
        "jq24q34": 0.012490249742671093,
        "jq25q26": 0.012298769876734257,
        "jq26q27": 0.012689429344029666,
        "jq27q28": 0.012541303146455164,
        "jq28q29": 0.012474590192329289,
        "jq28q35": 0.012735995259416572,
        "jq29q30": 0.012558963460219362,
        "jq2q3": 0.012495482188275227,
        "jq30q31": 0.012216769975326048,
        "jq31q32": 0.012268410802782424,
        "jq32q36": 0.01259235415989129,
        "jq33q39": 0.012845824440216527,
        "jq34q43": 0.012617186058354008,
        "jq35q47": 0.012464983646821503,
        "jq36q51": 0.012839293869334169,
        "jq37q38": 0.01313464873194043,
        "jq37q52": 0.013080874444499044,
        "jq38q39": 0.012836063323868675,
        "jq39q40": 0.012405862000889794,
        "jq3q4": 0.01256656553501572,
        "jq40q41": 0.01228483332655615,
        "jq41q42": 0.01301209148843903,
        "jq41q53": 0.012724886201136114,
        "jq42q43": 0.012403815303140935,
        "jq43q44": 0.012352087438430878,
        "jq44q45": 0.01231730682015678,
        "jq45q46": 0.012234213704757822,
        "jq45q54": 0.012224734314550408,
        "jq46q47": 0.01269458297040695,
        "jq47q48": 0.012264886834095762,
        "jq48q49": 0.012544117822769792,
        "jq49q50": 0.012431514315135337,
        "jq49q55": 0.012471625562144064,
        "jq4q15": 0.012748030293295748,
        "jq4q5": 0.012643247563714299,
        "jq50q51": 0.012476127382351557,
        "jq52q56": 0.01270722712609578,
        "jq53q60": 0.012530413311198687,
        "jq54q64": 0.012818069207617654,
        "jq55q68": 0,
        "jq56q57": 0.01267388879895422,
        "jq57q58": 0.012800726676176233,
        "jq58q59": 0.012929718267224128,
        "jq58q71": 0.012487233771898046,
        "jq59q60": 0.012460714180189706,
        "jq5q6": 0.012380333235659537,
        "jq60q61": 0.012370450033652367,
        "jq61q62": 0.01243675646159096,
        "jq62q63": 0.012676217608475732,
        "jq62q72": 0.012526936938563136,
        "jq63q64": 0.013083222596006212,
        "jq64q65": 0.012840865175505175,
        "jq65q66": 0.0127629798523744,
        "jq66q67": 0.01325207783721256,
        "jq66q73": 0.012676716932071308,
        "jq67q68": 0.0008861030844025116,
        "jq68q69": 0,
        "jq69q70": 0.012485686221127374,
        "jq6q7": 0.012500302340576764,
        "jq70q74": 0.012584042934193367,
        "jq71q77": 0.012744173360364828,
        "jq72q81": 0.012616093112564446,
        "jq73q85": 0.012457502513089453,
        "jq74q89": 0.012606075484684351,
        "jq75q76": 0.012570722785324681,
        "jq75q90": 0.012776195449040031,
        "jq76q77": 0.012673937521152869,
        "jq77q78": 0.012857158005016165,
        "jq78q79": 0.01262341594606282,
        "jq79q80": 0.012703884856024791,
        "jq79q91": 0.012992427557599313,
        "jq7q8": 0.012643526620759373,
        "jq80q81": 0.01260889074148966,
        "jq81q82": 0.013147999184313218,
        "jq82q83": 0.01274411739546027,
        "jq83q84": 0.012946708897765944,
        "jq83q92": 0.012769614361862029,
        "jq84q85": 0.012751497732662403,
        "jq85q86": 0.012351238668346394,
        "jq86q87": 0.01264082176711196,
        "jq87q88": 0.012848005620749708,
        "jq87q93": 0.012882955905808464,
        "jq88q89": 0.013011221289675612,
        "jq8q16": 0.012818846208953051,
        "jq8q9": 0.012199132345378342,
        "jq90q94": 0.012170370221474831,
        "jq91q98": 0.015470714437145578,
        "jq92q102": 0.012916645318614606,
        "jq93q106": 0.012703854634336202,
        "jq94q95": 0.012938003834416177,
        "jq95q96": 0.012631179305857623,
        "jq96q109": 0.01254229735885864,
        "jq96q97": 0.012850935070137227,
        "jq97q98": 0.01336728118499434,
        "jq98q99": 0.012837016375491464,
        "jq99q100": 0.01183272468344366,
        "jq9q10": 0.011892612688189736,
        "omegad0": 0.5150133967399597,
        "omegad1": 0.5743056535720825,
        "omegad10": 0.6164143085479736,
        "omegad100": 0.6746146082878113,
        "omegad101": 0.5567683577537537,
        "omegad102": 0.5607811212539673,
        "omegad103": 0.6452418565750122,
        "omegad104": 0.5998799800872803,
        "omegad105": 1.355190634727478,
        "omegad106": 0.6677950620651245,
        "omegad107": 0.4458743631839752,
        "omegad108": 0.5933084487915039,
        "omegad109": 0.6320762634277344,
        "omegad11": 0.9681702852249146,
        "omegad110": 0.41789373755455017,
        "omegad111": 0.5621878504753113,
        "omegad112": 0.5222564935684204,
        "omegad113": 0.5719860792160034,
        "omegad114": 0.5113590955734253,
        "omegad115": 0.5126600861549377,
        "omegad116": 0.5630290508270264,
        "omegad117": 0.5031564831733704,
        "omegad118": 0.6114893555641174,
        "omegad119": 0.5145109295845032,
        "omegad12": 0.6658700108528137,
        "omegad120": 0.5853748321533203,
        "omegad121": 0.6722804307937622,
        "omegad122": 0.5073017477989197,
        "omegad123": 0.5544942021369934,
        "omegad124": 0.5454084277153015,
        "omegad125": 0.6374942660331726,
        "omegad126": 0.5518113374710083,
        "omegad13": 0.643867015838623,
        "omegad14": 0.6250462532043457,
        "omegad15": 0.3485768437385559,
        "omegad16": 0.62742680311203,
        "omegad17": 0.6210544109344482,
        "omegad18": 0.5396526455879211,
        "omegad19": 0.3892144560813904,
        "omegad2": 0.5563981533050537,
        "omegad20": 0.6735543012619019,
        "omegad21": 0.4972362816333771,
        "omegad22": 0.5785496830940247,
        "omegad23": 0.5934271216392517,
        "omegad24": 1.23166024684906,
        "omegad25": 1.0652363300323486,
        "omegad26": 1.1676143407821655,
        "omegad27": 0.6076002717018127,
        "omegad28": 0.7743440866470337,
        "omegad29": 0.5664998292922974,
        "omegad3": 0.5271224975585938,
        "omegad30": 0.545369029045105,
        "omegad31": 0.5992257595062256,
        "omegad32": 0.6281459927558899,
        "omegad33": 0.5803194642066956,
        "omegad34": 0.5863730311393738,
        "omegad35": 0.5927120447158813,
        "omegad36": 0.5474812984466553,
        "omegad37": 0.7147818207740784,
        "omegad38": 0.6780943870544434,
        "omegad39": 0.6332681775093079,
        "omegad4": 0.617240846157074,
        "omegad40": 0.5401954054832458,
        "omegad41": 0.6176126003265381,
        "omegad42": 0.6501255631446838,
        "omegad43": 1.0910106897354126,
        "omegad44": 0.5356165766716003,
        "omegad45": 0.5315227508544922,
        "omegad46": 0.552805483341217,
        "omegad47": 0.6549180150032043,
        "omegad48": 0.5650885105133057,
        "omegad49": 0.5339764952659607,
        "omegad5": 0.5998403429985046,
        "omegad50": 0.6130222678184509,
        "omegad51": 0.5725988149642944,
        "omegad52": 0.590633749961853,
        "omegad53": 0.576449990272522,
        "omegad54": 0.5304170250892639,
        "omegad55": 0.5671398043632507,
        "omegad56": 0.5289700031280518,
        "omegad57": 0.5799422860145569,
        "omegad58": 0.58311927318573,
        "omegad59": 0.595582127571106,
        "omegad6": 0.5147370100021362,
        "omegad60": 0.5378777980804443,
        "omegad61": 0.599288821220398,
        "omegad62": 0.5414202213287354,
        "omegad63": 0.5733450055122375,
        "omegad64": 0.6098970174789429,
        "omegad65": 0.5614084005355835,
        "omegad66": 0.5489487051963806,
        "omegad67": 0.5928027033805847,
        "omegad68": 0.5423839688301086,
        "omegad69": 0.5572775602340698,
        "omegad7": 0.5203531980514526,
        "omegad70": 0.5620384812355042,
        "omegad71": 0.572960376739502,
        "omegad72": 0.6020788550376892,
        "omegad73": 0.38289469480514526,
        "omegad74": 0.5753594040870667,
        "omegad75": 0.49689850211143494,
        "omegad76": 0.6094415187835693,
        "omegad77": 0.6479583382606506,
        "omegad78": 0.7631702423095703,
        "omegad79": 0.6446099877357483,
        "omegad8": 0.7092227935791016,
        "omegad80": 0.5610624551773071,
        "omegad81": 0.6652431488037109,
        "omegad82": 0.5188688635826111,
        "omegad83": 0.9612166881561279,
        "omegad84": 0.5821382999420166,
        "omegad85": 0.6817835569381714,
        "omegad86": 0.6049824953079224,
        "omegad87": 0.5364079475402832,
        "omegad88": 0.5219454765319824,
        "omegad89": 0.5270060300827026,
        "omegad9": 0.6144856810569763,
        "omegad90": 0.5751416683197021,
        "omegad91": 0.5688198804855347,
        "omegad92": 0.6753333210945129,
        "omegad93": 0.5132120847702026,
        "omegad94": 0.5871624946594238,
        "omegad95": 0.5851488709449768,
        "omegad96": 0.5891556739807129,
        "omegad97": 0.6225242018699646,
        "omegad98": 0.695134699344635,
        "omegad99": 0.5925444960594177,
        "wq0": 31.046908440636063,
        "wq1": 29.95405273801555,
        "wq10": 29.27518176083173,
        "wq100": 31.149788387202967,
        "wq101": 31.640650544834465,
        "wq102": 30.31020816837393,
        "wq103": 29.497674507704453,
        "wq104": 31.254475504785386,
        "wq105": 30.763483664774363,
        "wq106": 30.38412109744227,
        "wq107": 30.903757720566023,
        "wq108": 29.993816850578686,
        "wq109": 30.552120323241247,
        "wq11": 28.833370586680513,
        "wq110": 30.558108998721977,
        "wq111": 32.8020426009728,
        "wq112": 30.6789548621826,
        "wq113": 31.359122671975975,
        "wq114": 30.13821081115046,
        "wq115": 29.393932199184242,
        "wq116": 31.063161735886737,
        "wq117": 31.64749175250425,
        "wq118": 31.119902764657255,
        "wq119": 30.79101821702054,
        "wq12": 28.556431688575767,
        "wq120": 31.400831454232367,
        "wq121": 30.118472736351396,
        "wq122": 31.349940216995066,
        "wq123": 31.816109647031126,
        "wq124": 31.41010125919874,
        "wq125": 31.846814398895265,
        "wq126": 30.234127268948527,
        "wq13": 29.005934052224866,
        "wq14": 30.457458576416613,
        "wq15": 30.191386083576262,
        "wq16": 30.628896602876143,
        "wq17": 29.344822240427735,
        "wq18": 30.717832578800795,
        "wq19": 30.243293305349454,
        "wq2": 30.34469283783329,
        "wq20": 29.239554724954314,
        "wq21": 30.06276859767187,
        "wq22": 30.394039202710395,
        "wq23": 29.929805858345805,
        "wq24": 29.46044981916624,
        "wq25": 30.869299116598594,
        "wq26": 30.048325821786992,
        "wq27": 31.226079889860596,
        "wq28": 29.845172634737256,
        "wq29": 30.20875680346398,
        "wq3": 29.814629206228663,
        "wq30": 29.092985547779556,
        "wq31": 29.475584822278503,
        "wq32": 29.86756512521499,
        "wq33": 30.903184752118847,
        "wq34": 31.027525223392505,
        "wq35": 29.565960526627133,
        "wq36": 30.918257642644623,
        "wq37": 31.111486902235306,
        "wq38": 30.755450640366895,
        "wq39": 30.193610342638504,
        "wq4": 30.578171432662447,
        "wq40": 29.23136750170119,
        "wq41": 30.577459869806898,
        "wq42": 30.96932005099091,
        "wq43": 29.768912369734515,
        "wq44": 30.078682205989978,
        "wq45": 28.999570720528467,
        "wq46": 30.032518307269374,
        "wq47": 30.640637648948793,
        "wq48": 29.27786622932248,
        "wq49": 29.828339945233207,
        "wq5": 30.069162783036273,
        "wq50": 30.37213283161001,
        "wq51": 29.917402062503616,
        "wq52": 30.375786748900893,
        "wq53": 29.998480840064314,
        "wq54": 30.083470768026967,
        "wq55": 31.045085534748143,
        "wq56": 30.57136816790805,
        "wq57": 30.978622825254966,
        "wq58": 30.701491325927666,
        "wq59": 30.22699966094383,
        "wq6": 29.646019676896113,
        "wq60": 29.62789246604557,
        "wq61": 30.136089813693516,
        "wq62": 29.772200920692942,
        "wq63": 30.712883071918267,
        "wq64": 31.306889004321405,
        "wq65": 30.176103627227555,
        "wq66": 31.430317141225785,
        "wq67": 30.953540642846676,
        "wq68": 30.452255312400943,
        "wq69": 30.018508229066786,
        "wq7": 30.50686681327852,
        "wq70": 29.55667610930826,
        "wq71": 29.895983687416997,
        "wq72": 31.041627896688368,
        "wq73": 29.930223349727207,
        "wq74": 29.936843264350248,
        "wq75": 30.44682214132841,
        "wq76": 29.726998375640722,
        "wq77": 30.268780754129338,
        "wq78": 29.62577618262249,
        "wq79": 30.350988175524463,
        "wq8": 30.019224558311407,
        "wq80": 29.778445370218986,
        "wq81": 30.68628972177439,
        "wq82": 31.03137539912982,
        "wq83": 30.10902342163871,
        "wq84": 31.636457407176742,
        "wq85": 30.255462389057417,
        "wq86": 29.7841963794599,
        "wq87": 31.19365219991976,
        "wq88": 30.50796123939671,
        "wq89": 31.465890558240257,
        "wq9": 28.73299380604121,
        "wq90": 30.645715460736266,
        "wq91": 30.668410790829434,
        "wq92": 31.5476664972051,
        "wq93": 30.7425313260511,
        "wq94": 30.273934890583014,
        "wq95": 30.808684078647385,
        "wq96": 30.008758866429808,
        "wq97": 30.98507941609651,
        "wq98": 30.25512862416374,
        "wq99": 31.433134289817943
      }
    },
    "instruction_signatures": [],
    "local": false,
    "max_experiments": 300,
    "max_shots": 100000,
    "meas_kernels": [
      "hw_qmfk"
    ],
    "meas_levels": [
      1,
      2
    ],
    "meas_lo_range": [
      [
        6.686483217,
        7.686483217
      ],
      [
        6.613560337,
        7.613560337000001
      ],
      [
        6.743758831,
        7.743758831
      ],
      [
        6.676243662,
        7.676243662
      ],
      [
        6.6130424670000005,
        7.6130424670000005
      ],
      [
        6.7332736120000005,
        7.7332736120000005
      ],
      [
        6.280588107000001,
        7.280588107000001
      ],
      [
        6.675655021000001,
        7.675655021000001
      ],
      [
        6.797959732000001,
        7.797959732000001
      ],
      [
        6.859744984000001,
        7.859744984000001
      ],
      [
        6.7318586080000005,
        7.7318586080000005
      ],
      [
        6.285814317000001,
        7.285814317000001
      ],
      [
        6.786214238,
        7.786214238
      ],
      [
        6.668117147,
        7.668117147
      ],
      [
        6.6169896360000005,
        7.6169896360000005
      ],
      [
        6.799236648000001,
        7.799236648000001
      ],
      [
        6.411671171,
        7.411671171
      ],
      [
        6.407247481000001,
        7.407247481000001
      ],
      [
        6.80351746,
        7.80351746
      ],
      [
        6.866438628,
        7.866438628000001
      ],
      [
        6.285736473,
        7.285736473
      ],
      [
        6.347788351,
        7.347788351
      ],
      [
        6.413895663000001,
        7.413895663000001
      ],
      [
        6.860397434,
        7.860397434
      ],
      [
        6.348675698,
        7.348675698
      ],
      [
        6.7366155910000005,
        7.7366155910000005
      ],
      [
        6.674861154,
        7.674861154
      ],
      [
        6.467481543000001,
        7.467481543000001
      ],
      [
        6.735106064,
        7.735106064000001
      ],
      [
        6.344407086,
        7.344407086
      ],
      [
        6.6740613600000005,
        7.6740613600000005
      ],
      [
        6.795786491,
        7.795786491
      ],
      [
        6.2821138240000005,
        7.2821138240000005
      ],
      [
        6.47127879,
        7.47127879
      ],
      [
        6.467407022000001,
        7.467407022000001
      ],
      [
        6.614567095000001,
        7.614567095000001
      ],
      [
        6.346078664,
        7.346078664
      ],
      [
        6.40491262,
        7.40491262
      ],
      [
        6.742664614000001,
        7.742664614000001
      ],
      [
        6.466712392000001,
        7.466712392000001
      ],
      [
        6.618151306000001,
        7.618151306000001
      ],
      [
        6.737370988,
        7.737370988
      ],
      [
        6.676733942,
        7.676733942
      ],
      [
        6.604265554,
        7.604265554
      ],
      [
        6.862574293000001,
        7.862574293000001
      ],
      [
        6.278308946,
        7.278308946
      ],
      [
        6.790398736,
        7.790398736
      ],
      [
        6.860423938,
        7.860423938
      ],
      [
        6.464062591,
        7.464062591
      ],
      [
        6.735971823000001,
        7.735971823000001
      ],
      [
        6.670194657000001,
        7.670194657000001
      ],
      [
        6.409275183,
        7.409275183
      ],
      [
        6.350555802000001,
        7.350555802000001
      ],
      [
        6.291595772,
        7.291595772000001
      ],
      [
        6.341472549000001,
        7.341472549000001
      ],
      [
        6.800175941,
        7.800175941000001
      ],
      [
        6.61693798,
        7.61693798
      ],
      [
        6.292616652,
        7.292616652
      ],
      [
        6.866650322000001,
        7.866650322000001
      ],
      [
        6.467127475000001,
        7.467127475000001
      ],
      [
        6.350524190000001,
        7.350524190000001
      ],
      [
        6.799726537000001,
        7.799726537000001
      ],
      [
        6.460689671000001,
        7.460689671000001
      ],
      [
        6.613356582000001,
        7.613356582000001
      ],
      [
        6.734436626000001,
        7.734436626000001
      ],
      [
        6.406205985000001,
        7.406205985000001
      ],
      [
        6.604684506000001,
        7.604684506000001
      ],
      [
        6.86161301,
        7.86161301
      ],
      [
        6.281855504,
        7.281855504
      ],
      [
        6.34652931,
        7.34652931
      ],
      [
        6.4089986130000005,
        7.4089986130000005
      ],
      [
        6.676792107000001,
        7.676792107000001
      ],
      [
        6.413648964,
        7.413648964
      ],
      [
        6.6699597630000005,
        7.6699597630000005
      ],
      [
        6.676958094000001,
        7.676958094000001
      ],
      [
        6.40449262,
        7.40449262
      ],
      [
        6.7433627540000005,
        7.7433627540000005
      ],
      [
        6.806494421,
        7.806494421000001
      ],
      [
        6.467841455,
        7.467841455
      ],
      [
        6.612855966000001,
        7.612855966000001
      ],
      [
        6.7398917890000005,
        7.7398917890000005
      ],
      [
        6.677125715000001,
        7.677125715000001
      ],
      [
        6.80088893,
        7.80088893
      ],
      [
        6.854430065000001,
        7.854430065000001
      ],
      [
        6.282476938,
        7.282476938
      ],
      [
        6.792799648000001,
        7.792799648000001
      ],
      [
        6.403484043000001,
        7.403484043000001
      ],
      [
        6.465594651,
        7.465594651000001
      ],
      [
        6.727338524,
        7.727338524
      ],
      [
        6.794376420000001,
        7.794376420000001
      ],
      [
        6.290054188,
        7.290054188
      ],
      [
        6.868995861,
        7.868995861
      ],
      [
        6.464743508000001,
        7.464743508000001
      ],
      [
        6.603773694,
        7.603773694000001
      ],
      [
        6.68178037,
        7.68178037
      ],
      [
        6.8015283250000005,
        7.8015283250000005
      ],
      [
        6.461555324000001,
        7.461555324000001
      ],
      [
        6.613848997000001,
        7.613848997000001
      ],
      [
        6.473854989,
        7.473854989
      ],
      [
        6.288992509000001,
        7.288992509000001
      ],
      [
        6.417032204000001,
        7.417032204000001
      ],
      [
        6.674855666,
        7.674855666000001
      ],
      [
        6.6057535210000005,
        7.6057535210000005
      ],
      [
        6.344146654,
        7.344146654
      ],
      [
        6.666440916,
        7.666440916000001
      ],
      [
        6.7824336370000005,
        7.7824336370000005
      ],
      [
        6.85148632,
        7.85148632
      ],
      [
        6.279926298,
        7.279926298
      ],
      [
        6.407645700000001,
        7.407645700000001
      ],
      [
        6.349636457000001,
        7.349636457000001
      ],
      [
        6.350116261,
        7.350116261
      ],
      [
        6.736506949000001,
        7.736506949000001
      ],
      [
        6.3445641440000005,
        7.3445641440000005
      ],
      [
        6.863960497000001,
        7.863960497000001
      ],
      [
        6.2907848500000005,
        7.2907848500000005
      ],
      [
        6.464394814,
        7.464394814
      ],
      [
        6.347580648,
        7.347580648
      ],
      [
        6.286775245,
        7.286775245
      ],
      [
        6.738546599,
        7.738546599
      ],
      [
        6.801994822,
        7.801994822
      ],
      [
        6.408358123,
        7.408358123
      ],
      [
        6.8549457920000005,
        7.8549457920000005
      ],
      [
        6.279527007,
        7.279527007
      ],
      [
        6.463461942,
        7.463461942
      ],
      [
        6.342484076000001,
        7.342484076000001
      ],
      [
        6.39407931,
        7.39407931
      ],
      [
        6.4590223600000005,
        7.4590223600000005
      ]
    ],
    "meas_map": [
      [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        117,
        118,
        119,
        120,
        121,
        122,
        123,
        124,
        125,
        126
      ]
    ],
    "measure_esp_enabled": false,
    "memory": true,
    "multi_meas_enabled": true,
    "n_qubits": 127,
    "n_registers": 1,
    "n_uchannels": 288,
    "online_date": "2023-12-13T05:00:00+00:00",
    "open_pulse": true,
    "parallel_compilation": true,
    "parametric_pulses": [
      "gaussian",
      "gaussian_square",
      "gaussian_square_drag",
      "drag",
      "constant"
    ],
    "processor_type": {
      "family": "Eagle",
      "revision": 3
    },
    "quantum_volume": null,
    "qubit_channel_mapping": [
      [
        "d0",
        "u1",
        "u30",
        "u0",
        "u2",
        "m0"
      ],
      [
        "u0",
        "m1",
        "u3",
        "u2",
        "d1",
        "u4"
      ],
      [
        "u3",
        "d2",
        "u6",
        "u5",
        "m2",
        "u4"
      ],
      [
        "u7",
        "d3",
        "u6",
        "u5",
        "m3",
        "u8"
      ],
      [
        "u9",
        "u7",
        "u32",
        "u11",
        "d4",
        "m4",
        "u10",
        "u8"
      ],
      [
        "u9",
        "u13",
        "d5",
        "u11",
        "u12",
        "m5"
      ],
      [
        "u13",
        "m6",
        "d6",
        "u14",
        "u12",
        "u15"
      ],
      [
        "u14",
        "u17",
        "u15",
        "m7",
        "u16",
        "d7"
      ],
      [
        "u19",
        "u34",
        "u18",
        "d8",
        "u20",
        "u17",
        "m8",
        "u16"
      ],
      [
        "u21",
        "m9",
        "u18",
        "d9",
        "u20",
        "u22"
      ],
      [
        "m10",
        "u21",
        "d10",
        "u22",
        "u23",
        "u24"
      ],
      [
        "u25",
        "d11",
        "u26",
        "u23",
        "m11",
        "u24"
      ],
      [
        "u28",
        "d12",
        "u25",
        "m12",
        "u29",
        "u27",
        "u26",
        "u36"
      ],
      [
        "u27",
        "u29",
        "d13",
        "m13"
      ],
      [
        "u31",
        "d14",
        "u1",
        "u30",
        "u38",
        "m14"
      ],
      [
        "d15",
        "u47",
        "u32",
        "u33",
        "m15",
        "u10"
      ],
      [
        "u19",
        "d16",
        "u57",
        "m16",
        "u35",
        "u34"
      ],
      [
        "u28",
        "m17",
        "d17",
        "u67",
        "u37",
        "u36"
      ],
      [
        "u31",
        "m18",
        "u39",
        "u38",
        "u40",
        "d18"
      ],
      [
        "u39",
        "u41",
        "u40",
        "m19",
        "d19",
        "u42"
      ],
      [
        "u74",
        "m20",
        "u41",
        "u44",
        "u42",
        "d20",
        "u45",
        "u43"
      ],
      [
        "d21",
        "m21",
        "u48",
        "u46",
        "u45",
        "u43"
      ],
      [
        "u47",
        "m22",
        "u49",
        "u33",
        "d22",
        "u50",
        "u48",
        "u46"
      ],
      [
        "m23",
        "u51",
        "u49",
        "u50",
        "d23",
        "u52"
      ],
      [
        "m24",
        "u55",
        "d24",
        "u51",
        "u76",
        "u54",
        "u53",
        "u52"
      ],
      [
        "d25",
        "u55",
        "u53",
        "u56",
        "m25",
        "u58"
      ],
      [
        "u60",
        "d26",
        "u57",
        "u59",
        "u35",
        "u56",
        "u58",
        "m26"
      ],
      [
        "u60",
        "m27",
        "u59",
        "u62",
        "d27",
        "u61"
      ],
      [
        "u63",
        "u78",
        "m28",
        "d28",
        "u65",
        "u62",
        "u64",
        "u61"
      ],
      [
        "u63",
        "u68",
        "m29",
        "u65",
        "u66",
        "d29"
      ],
      [
        "u69",
        "u68",
        "d30",
        "u70",
        "m30",
        "u66",
        "u67",
        "u37"
      ],
      [
        "u69",
        "u70",
        "m31",
        "u72",
        "u71",
        "d31"
      ],
      [
        "m32",
        "u72",
        "u73",
        "u71",
        "d32",
        "u80"
      ],
      [
        "u74",
        "u86",
        "u44",
        "d33",
        "m33",
        "u75"
      ],
      [
        "u96",
        "d34",
        "u76",
        "u54",
        "m34",
        "u77"
      ],
      [
        "u78",
        "d35",
        "u106",
        "u64",
        "m35",
        "u79"
      ],
      [
        "u116",
        "u81",
        "m36",
        "u73",
        "u80",
        "d36"
      ],
      [
        "u84",
        "d37",
        "m37",
        "u82",
        "u83",
        "u118"
      ],
      [
        "u87",
        "d38",
        "u85",
        "u84",
        "u82",
        "m38"
      ],
      [
        "d39",
        "u87",
        "u86",
        "m39",
        "u85",
        "u88",
        "u75",
        "u89"
      ],
      [
        "u88",
        "d40",
        "m40",
        "u91",
        "u90",
        "u89"
      ],
      [
        "u93",
        "u92",
        "u94",
        "u120",
        "u91",
        "m41",
        "d41",
        "u90"
      ],
      [
        "m42",
        "d42",
        "u95",
        "u94",
        "u92",
        "u97"
      ],
      [
        "u96",
        "m43",
        "d43",
        "u98",
        "u95",
        "u99",
        "u77",
        "u97"
      ],
      [
        "u100",
        "m44",
        "u98",
        "d44",
        "u99",
        "u101"
      ],
      [
        "u102",
        "u122",
        "m45",
        "u103",
        "u104",
        "u100",
        "d45",
        "u101"
      ],
      [
        "u102",
        "m46",
        "u105",
        "u107",
        "u104",
        "d46"
      ],
      [
        "m47",
        "u105",
        "u107",
        "u106",
        "u109",
        "u108",
        "d47",
        "u79"
      ],
      [
        "m48",
        "u111",
        "u109",
        "u108",
        "u110",
        "d48"
      ],
      [
        "d49",
        "u114",
        "u124",
        "u112",
        "u113",
        "u111",
        "u110",
        "m49"
      ],
      [
        "u114",
        "d50",
        "u112",
        "u117",
        "m50",
        "u115"
      ],
      [
        "u116",
        "u81",
        "m51",
        "u117",
        "d51",
        "u115"
      ],
      [
        "u126",
        "u119",
        "d52",
        "m52",
        "u83",
        "u118"
      ],
      [
        "u121",
        "m53",
        "u135",
        "u120",
        "d53",
        "u93"
      ],
      [
        "u122",
        "u145",
        "u123",
        "u103",
        "m54",
        "d54"
      ],
      [
        "m55",
        "d55",
        "u124",
        "u113",
        "u155",
        "u125"
      ],
      [
        "u126",
        "u119",
        "m56",
        "u127",
        "d56",
        "u128"
      ],
      [
        "m57",
        "u129",
        "d57",
        "u130",
        "u127",
        "u128"
      ],
      [
        "d58",
        "m58",
        "u132",
        "u129",
        "u162",
        "u130",
        "u133",
        "u131"
      ],
      [
        "m59",
        "u134",
        "u136",
        "d59",
        "u133",
        "u131"
      ],
      [
        "u121",
        "u137",
        "d60",
        "m60",
        "u134",
        "u136",
        "u138",
        "u135"
      ],
      [
        "u140",
        "u137",
        "m61",
        "u138",
        "u139",
        "d61"
      ],
      [
        "u140",
        "m62",
        "d62",
        "u164",
        "u141",
        "u143",
        "u142",
        "u139"
      ],
      [
        "u146",
        "m63",
        "d63",
        "u141",
        "u143",
        "u144"
      ],
      [
        "u147",
        "u145",
        "d64",
        "u123",
        "u146",
        "m64",
        "u148",
        "u144"
      ],
      [
        "u147",
        "m65",
        "u149",
        "d65",
        "u148",
        "u150"
      ],
      [
        "u166",
        "d66",
        "u151",
        "u153",
        "u149",
        "m66",
        "u150",
        "u152"
      ],
      [
        "u156",
        "d67",
        "u151",
        "m67",
        "u154",
        "u153"
      ],
      [
        "u158",
        "u156",
        "m68",
        "u154",
        "u157",
        "u155",
        "d68",
        "u125"
      ],
      [
        "u158",
        "u159",
        "d69",
        "u157",
        "m69",
        "u160"
      ],
      [
        "u159",
        "u161",
        "m70",
        "d70",
        "u168",
        "u160"
      ],
      [
        "u132",
        "m71",
        "u163",
        "d71",
        "u162",
        "u174"
      ],
      [
        "m72",
        "u165",
        "u184",
        "d72",
        "u164",
        "u142"
      ],
      [
        "m73",
        "u167",
        "u152",
        "d73",
        "u194",
        "u166"
      ],
      [
        "u161",
        "u204",
        "u169",
        "m74",
        "d74",
        "u168"
      ],
      [
        "m75",
        "u171",
        "u172",
        "d75",
        "u206",
        "u170"
      ],
      [
        "m76",
        "u172",
        "d76",
        "u175",
        "u170",
        "u173"
      ],
      [
        "u163",
        "u176",
        "m77",
        "u177",
        "u173",
        "u175",
        "d77",
        "u174"
      ],
      [
        "u178",
        "u179",
        "u176",
        "d78",
        "u177",
        "m78"
      ],
      [
        "u208",
        "u182",
        "u178",
        "u179",
        "u181",
        "d79",
        "m79",
        "u180"
      ],
      [
        "u182",
        "m80",
        "u185",
        "d80",
        "u183",
        "u180"
      ],
      [
        "u187",
        "m81",
        "u165",
        "u186",
        "u183",
        "u184",
        "d81",
        "u185"
      ],
      [
        "d82",
        "m82",
        "u187",
        "u186",
        "u189",
        "u188"
      ],
      [
        "u210",
        "d83",
        "u191",
        "m83",
        "u190",
        "u192",
        "u189",
        "u188"
      ],
      [
        "u195",
        "d84",
        "u190",
        "u192",
        "u193",
        "m84"
      ],
      [
        "u195",
        "u167",
        "u197",
        "u194",
        "d85",
        "m85",
        "u193",
        "u196"
      ],
      [
        "u198",
        "d86",
        "u197",
        "u199",
        "m86",
        "u196"
      ],
      [
        "u198",
        "u200",
        "u202",
        "d87",
        "m87",
        "u201",
        "u199",
        "u212"
      ],
      [
        "u202",
        "u200",
        "u205",
        "u203",
        "d88",
        "m88"
      ],
      [
        "u204",
        "u169",
        "d89",
        "u205",
        "u203",
        "m89"
      ],
      [
        "u207",
        "u171",
        "d90",
        "u214",
        "m90",
        "u206"
      ],
      [
        "d91",
        "u208",
        "u181",
        "u209",
        "u223",
        "m91"
      ],
      [
        "u210",
        "u191",
        "d92",
        "m92",
        "u211",
        "u233"
      ],
      [
        "u243",
        "u213",
        "d93",
        "u201",
        "m93",
        "u212"
      ],
      [
        "d94",
        "u207",
        "u215",
        "m94",
        "u216",
        "u214"
      ],
      [
        "u215",
        "u216",
        "u217",
        "m95",
        "u218",
        "d95"
      ],
      [
        "u250",
        "u221",
        "u219",
        "m96",
        "u217",
        "u220",
        "u218",
        "d96"
      ],
      [
        "u224",
        "u221",
        "u219",
        "m97",
        "u222",
        "d97"
      ],
      [
        "m98",
        "u224",
        "u225",
        "u209",
        "u223",
        "u222",
        "d98",
        "u226"
      ],
      [
        "m99",
        "u228",
        "u225",
        "d99",
        "u227",
        "u226"
      ],
      [
        "u228",
        "u231",
        "u230",
        "u252",
        "u227",
        "u229",
        "d100",
        "m100"
      ],
      [
        "u231",
        "u232",
        "d101",
        "u234",
        "u229",
        "m101"
      ],
      [
        "u236",
        "u232",
        "u233",
        "u234",
        "m102",
        "u235",
        "u211",
        "d102"
      ],
      [
        "d103",
        "u236",
        "u238",
        "u235",
        "u237",
        "m103"
      ],
      [
        "u240",
        "u254",
        "d104",
        "u238",
        "m104",
        "u241",
        "u237",
        "u239"
      ],
      [
        "u244",
        "d105",
        "u241",
        "m105",
        "u239",
        "u242"
      ],
      [
        "d106",
        "u243",
        "u244",
        "u213",
        "m106",
        "u246",
        "u242",
        "u245"
      ],
      [
        "u248",
        "u247",
        "m107",
        "d107",
        "u246",
        "u245"
      ],
      [
        "u249",
        "u248",
        "u256",
        "u247",
        "m108",
        "d108"
      ],
      [
        "u250",
        "d109",
        "u259",
        "u220",
        "u251",
        "m109"
      ],
      [
        "d110",
        "u268",
        "u252",
        "u253",
        "m110",
        "u230"
      ],
      [
        "u240",
        "u254",
        "d111",
        "u277",
        "u255",
        "m111"
      ],
      [
        "u249",
        "u256",
        "d112",
        "m112",
        "u257",
        "u286"
      ],
      [
        "u258",
        "m113",
        "d113",
        "u260"
      ],
      [
        "u262",
        "u258",
        "d114",
        "u261",
        "u260",
        "u259",
        "u251",
        "m114"
      ],
      [
        "u262",
        "m115",
        "u263",
        "u261",
        "u264",
        "d115"
      ],
      [
        "d116",
        "u263",
        "u264",
        "u265",
        "u266",
        "m116"
      ],
      [
        "u269",
        "u265",
        "m117",
        "u266",
        "d117",
        "u267"
      ],
      [
        "u269",
        "m118",
        "u268",
        "d118",
        "u253",
        "u271",
        "u270",
        "u267"
      ],
      [
        "d119",
        "m119",
        "u271",
        "u272",
        "u273",
        "u270"
      ],
      [
        "m120",
        "d120",
        "u274",
        "u272",
        "u273",
        "u275"
      ],
      [
        "d121",
        "u278",
        "u276",
        "u274",
        "u275",
        "m121"
      ],
      [
        "u280",
        "u279",
        "u278",
        "u276",
        "d122",
        "u277",
        "u255",
        "m122"
      ],
      [
        "u280",
        "u279",
        "d123",
        "u282",
        "m123",
        "u281"
      ],
      [
        "m124",
        "u283",
        "d124",
        "u282",
        "u284",
        "u281"
      ],
      [
        "u285",
        "u283",
        "d125",
        "u284",
        "m125",
        "u287"
      ],
      [
        "u285",
        "m126",
        "u287",
        "u257",
        "d126",
        "u286"
      ]
    ],
    "qubit_lo_range": [
      [
        4.441268946048718,
        5.441268946048718
      ],
      [
        4.267335558890497,
        5.267335558890497
      ],
      [
        4.329507861746401,
        5.329507861746401
      ],
      [
        4.245145614623284,
        5.245145614623284
      ],
      [
        4.366667134219611,
        5.366667134219612
      ],
      [
        4.285655891555074,
        5.285655891555075
      ],
      [
        4.21831057457761,
        5.21831057457761
      ],
      [
        4.355318651579374,
        5.355318651579374
      ],
      [
        4.277707976240879,
        5.27770797624088
      ],
      [
        4.0729979940602705,
        5.0729979940602705
      ],
      [
        4.1592898871500665,
        5.1592898871500665
      ],
      [
        4.088973454870666,
        5.088973454870666
      ],
      [
        4.044897260302872,
        5.044897260302873
      ],
      [
        4.116437783409118,
        5.116437783409118
      ],
      [
        4.347455086453346,
        5.347455086453346
      ],
      [
        4.305108333997021,
        5.305108333997021
      ],
      [
        4.374740295798299,
        5.374740295798299
      ],
      [
        4.170373513717061,
        5.170373513717061
      ],
      [
        4.388894895985409,
        5.388894895985409
      ],
      [
        4.313369624924392,
        5.313369624924392
      ],
      [
        4.153619668282463,
        5.153619668282463
      ],
      [
        4.284638225347285,
        5.284638225347285
      ],
      [
        4.337361579640208,
        5.337361579640208
      ],
      [
        4.263476548136502,
        5.263476548136502
      ],
      [
        4.188776214431041,
        5.188776214431041
      ],
      [
        4.413001544188944,
        5.413001544188944
      ],
      [
        4.282339586173237,
        5.282339586173238
      ],
      [
        4.469784967853741,
        5.469784967853741
      ],
      [
        4.2500067522494005,
        5.2500067522494005
      ],
      [
        4.307872969932216,
        5.307872969932216
      ],
      [
        4.130292459230188,
        5.130292459230189
      ],
      [
        4.191185024990069,
        5.191185024990069
      ],
      [
        4.253570627797069,
        5.25357062779707
      ],
      [
        4.418394610581803,
        5.418394610581803
      ],
      [
        4.438184011211381,
        5.438184011211382
      ],
      [
        4.205568765072565,
        5.205568765072566
      ],
      [
        4.420793535615663,
        5.420793535615663
      ],
      [
        4.451546927429508,
        5.451546927429508
      ],
      [
        4.39488199643319,
        5.39488199643319
      ],
      [
        4.305462335821494,
        5.305462335821494
      ],
      [
        4.152316631231532,
        5.152316631231532
      ],
      [
        4.366553885473831,
        5.366553885473831
      ],
      [
        4.428920370310151,
        5.428920370310151
      ],
      [
        4.237869554112716,
        5.2378695541127165
      ],
      [
        4.28717095477354,
        5.28717095477354
      ],
      [
        4.115425027715102,
        5.115425027715102
      ],
      [
        4.279823742099762,
        5.2798237420997625
      ],
      [
        4.376608941317832,
        5.376608941317832
      ],
      [
        4.159717133579943,
        5.159717133579944
      ],
      [
        4.247327746509299,
        5.2473277465093
      ],
      [
        4.333875072394377,
        5.3338750723943775
      ],
      [
        4.261502422715115,
        5.261502422715115
      ],
      [
        4.33445661139287,
        5.33445661139287
      ],
      [
        4.274406510943749,
        5.274406510943749
      ],
      [
        4.287933078092029,
        5.287933078092029
      ],
      [
        4.440978821565864,
        5.440978821565864
      ],
      [
        4.365584361004787,
        5.365584361004787
      ],
      [
        4.430400952818744,
        5.4304009528187445
      ],
      [
        4.386294104814336,
        5.386294104814336
      ],
      [
        4.310776410876255,
        5.310776410876255
      ],
      [
        4.215425539366277,
        5.215425539366277
      ],
      [
        4.296307659310639,
        5.296307659310639
      ],
      [
        4.23839294325336,
        5.238392943253359
      ],
      [
        4.388107157499188,
        5.388107157499188
      ],
      [
        4.482646137867057,
        5.482646137867057
      ],
      [
        4.302676055526538,
        5.302676055526538
      ],
      [
        4.502290335972013,
        5.502290335972013
      ],
      [
        4.426408999504932,
        5.426408999504932
      ],
      [
        4.34662696126504,
        5.34662696126504
      ],
      [
        4.2775939689007165,
        5.2775939689007165
      ],
      [
        4.204091104162538,
        5.204091104162539
      ],
      [
        4.258093582447083,
        5.258093582447084
      ],
      [
        4.440428521377228,
        5.440428521377228
      ],
      [
        4.263542993953551,
        5.263542993953551
      ],
      [
        4.264596586088653,
        5.264596586088654
      ],
      [
        4.345762245232183,
        5.345762245232183
      ],
      [
        4.231198734767965,
        5.231198734767965
      ],
      [
        4.317426078384512,
        5.317426078384512
      ],
      [
        4.2150887223985105,
        5.215088722398511
      ],
      [
        4.330509795858385,
        5.330509795858385
      ],
      [
        4.239386778262317,
        5.239386778262317
      ],
      [
        4.383874694370416,
        5.383874694370416
      ],
      [
        4.438796785711747,
        5.438796785711747
      ],
      [
        4.291999909223453,
        5.291999909223453
      ],
      [
        4.535098578268385,
        5.535098578268386
      ],
      [
        4.315306394749413,
        5.315306394749413
      ],
      [
        4.240302079810775,
        5.240302079810776
      ],
      [
        4.4646239407066055,
        5.4646239407066055
      ],
      [
        4.355492834905933,
        5.355492834905933
      ],
      [
        4.507952021132535,
        5.507952021132535
      ],
      [
        4.377417100163898,
        5.377417100163898
      ],
      [
        4.381029174133328,
        5.381029174133328
      ],
      [
        4.52096706604477,
        5.52096706604477
      ],
      [
        4.392825823698472,
        5.392825823698472
      ],
      [
        4.318246384678484,
        5.318246384678484
      ],
      [
        4.4033543612733075,
        5.4033543612733075
      ],
      [
        4.276042309645046,
        5.276042309645046
      ],
      [
        4.4314285511666975,
        5.4314285511666975
      ],
      [
        4.315253274416754,
        5.315253274416754
      ],
      [
        4.502738699095879,
        5.502738699095879
      ],
      [
        4.4576427980898705,
        5.4576427980898705
      ],
      [
        4.535765936853676,
        5.535765936853676
      ],
      [
        4.3240194561410545,
        5.3240194561410545
      ],
      [
        4.194700707616954,
        5.1947007076169545
      ],
      [
        4.474304270331155,
        5.474304270331155
      ],
      [
        4.396160491975616,
        5.396160491975616
      ],
      [
        4.335783064160681,
        5.335783064160681
      ],
      [
        4.418485801342406,
        5.418485801342406
      ],
      [
        4.273664213962582,
        5.273664213962582
      ],
      [
        4.3625209713821995,
        5.3625209713821995
      ],
      [
        4.363474098687531,
        5.363474098687531
      ],
      [
        4.720607223455753,
        5.720607223455753
      ],
      [
        4.3827073152094975,
        5.3827073152094975
      ],
      [
        4.490959384270101,
        5.490959384270101
      ],
      [
        4.296645226540197,
        5.296645226540197
      ],
      [
        4.178189606408197,
        5.178189606408198
      ],
      [
        4.443855738329394,
        5.443855738329395
      ],
      [
        4.536854748871042,
        5.536854748871042
      ],
      [
        4.452886353534342,
        5.452886353534343
      ],
      [
        4.400542752071417,
        5.400542752071417
      ],
      [
        4.497597543136549,
        5.497597543136549
      ],
      [
        4.293503814368808,
        5.293503814368808
      ],
      [
        4.489497951170171,
        5.489497951170171
      ],
      [
        4.563691120278741,
        5.563691120278741
      ],
      [
        4.4990728784184455,
        5.4990728784184455
      ],
      [
        4.568577933314329,
        5.568577933314329
      ],
      [
        4.311910804922624,
        5.311910804922624
      ]
    ],
    "rep_delay_range": [
      20.0,
      500.0
    ],
    "rep_times": [
      1000.0
    ],
    "sample_name": "family: Eagle, revision: 3",
    "simulator": false,
    "supported_features": [
      "qobj"
    ],
    "supported_instructions": [
      "u1",
      "acquire",
      "sx",
      "id",
      "rz",
      "play",
      "reset",
      "shiftf",
      "x",
      "ecr",
      "delay",
      "measure",
      "setf"
    ],
    "timing_constraints": {
      "acquire_alignment": 16,
      "granularity": 16,
      "min_length": 64,
      "pulse_alignment": 16
    },
    "u_channel_lo": [
      [
        {
          "q": 1,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 14,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 0,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 2,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 1,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 3,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 2,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 3,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 5,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 15,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 6,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 5,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 7,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 6,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 7,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 9,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 16,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 10,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 9,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 11,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 10,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 11,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 13,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 17,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 0,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 18,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 14,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 19,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 18,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 19,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 21,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 33,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 15,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 21,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 23,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 23,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 25,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 34,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 16,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 25,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 27,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 27,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 29,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 35,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 17,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 29,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 31,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 32,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 31,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 36,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 32,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 51,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 38,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 52,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 37,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 33,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 38,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 40,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 40,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 42,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 53,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 34,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 42,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 44,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 44,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 46,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 54,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 35,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 46,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 48,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 48,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 50,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 55,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 51,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 36,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 50,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 37,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 56,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 52,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 57,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 56,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 57,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 59,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 71,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 53,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 59,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 61,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 61,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 63,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 72,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 54,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 63,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 65,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 65,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 67,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 73,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 55,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 67,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 69,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 70,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 69,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 74,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 70,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 89,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 76,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 90,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 75,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 71,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 76,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 78,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 78,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 80,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 91,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 72,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 80,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 82,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 82,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 84,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 92,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 73,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 84,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 86,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 86,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 88,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 93,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 89,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 74,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 88,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 75,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 94,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 90,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 95,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 94,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 95,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 97,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 109,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 91,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 97,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 99,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 99,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 101,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 110,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 92,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 101,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 103,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 103,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 105,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 111,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 93,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 105,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 107,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 108,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 107,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 112,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 108,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 126,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 109,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 113,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 115,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 116,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 115,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 117,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 116,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 110,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 117,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 119,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 120,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 119,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 121,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 120,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 111,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 121,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 123,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 124,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 123,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 125,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 124,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 126,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 112,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 125,
          "scale": "(1+0j)"
        }
      ]
    ],
    "uchannels_enabled": true,
    "url": "None"
  },
  "backend_name": "ibm_rensselaer",
  "backend_options": "Options(shots=4000, memory=False, meas_level=<MeasLevel.CLASSIFIED: 2>, meas_return=<MeasReturnType.AVERAGE: 'avg'>, memory_slots=None, memory_slot_size=100, rep_time=None, rep_delay=None, init_qubits=True, use_measure_esp=None, use_fractional_gates=False, noise_model=None, seed_simulator=None)",
  "backend_properties": {
    "backend_name": "ibm_rensselaer",
    "backend_version": "1.1.223",
    "gates": [
      {
        "gate": "id",
        "name": "id0",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015739039879611238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "id",
        "name": "id1",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016259145785802256
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "id",
        "name": "id2",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046158084992795057
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "id",
        "name": "id3",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580831596362212
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "id",
        "name": "id4",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010619802843365835
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "id",
        "name": "id5",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001699340695434313
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "id",
        "name": "id6",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013794114359442922
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "id",
        "name": "id7",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011534208646890821
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "id",
        "name": "id8",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003339923986009391
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "id",
        "name": "id9",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011196811339457269
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "id",
        "name": "id10",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000321248991180167
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "id",
        "name": "id11",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018397034383989827
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "id",
        "name": "id12",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001749223238883936
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "id",
        "name": "id13",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018432072129457897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "id",
        "name": "id14",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004182037139524833
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "id",
        "name": "id15",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010651405083266863
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "id",
        "name": "id16",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020928006536842183
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "id",
        "name": "id17",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002901181491640989
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "id",
        "name": "id18",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013640973283861332
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "id",
        "name": "id19",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027791238654190797
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "id",
        "name": "id20",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001753662543693116
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "id",
        "name": "id21",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016892681976341975
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "id",
        "name": "id22",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026790761730747945
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "id",
        "name": "id23",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000139505255573817
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "id",
        "name": "id24",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005806539254761067
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "id",
        "name": "id25",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024622174475144733
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "id",
        "name": "id26",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002939958483844924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "id",
        "name": "id27",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016201750300665388
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "id",
        "name": "id28",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014673646276162433
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "id",
        "name": "id29",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014508014950805428
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "id",
        "name": "id30",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001132101340101442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "id",
        "name": "id31",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018324808273168812
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "id",
        "name": "id32",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034823007320115265
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "id",
        "name": "id33",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016115431906163494
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "id",
        "name": "id34",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010122187646537174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "id",
        "name": "id35",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003858045576241249
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "id",
        "name": "id36",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018765367108806446
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "id",
        "name": "id37",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013820364812280168
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "id",
        "name": "id38",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018471441461115907
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "id",
        "name": "id39",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004955996839008729
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "id",
        "name": "id40",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046073599034238415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "id",
        "name": "id41",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020185531205468455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "id",
        "name": "id42",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034979934625450275
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "id",
        "name": "id43",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002585132793493892
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "id",
        "name": "id44",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018503435383192276
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "id",
        "name": "id45",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006323034840575927
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "id",
        "name": "id46",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002473255040369862
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "id",
        "name": "id47",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026352083300775793
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "id",
        "name": "id48",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008332280595270832
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "id",
        "name": "id49",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032122266443845583
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "id",
        "name": "id50",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014774818393724953
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "id",
        "name": "id51",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001052385583254774
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "id",
        "name": "id52",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018965894471558963
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "id",
        "name": "id53",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003439284992267408
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "id",
        "name": "id54",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018319097488861958
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "id",
        "name": "id55",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029377227155488647
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "id",
        "name": "id56",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004145010303453141
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "id",
        "name": "id57",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015968604414099097
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "id",
        "name": "id58",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011240007272688203
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "id",
        "name": "id59",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017281569367212911
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "id",
        "name": "id60",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013809862588706875
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "id",
        "name": "id61",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030354523830242473
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "id",
        "name": "id62",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017588928878310242
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "id",
        "name": "id63",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000398952583157479
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "id",
        "name": "id64",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025475568290258415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "id",
        "name": "id65",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002230670173178338
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "id",
        "name": "id66",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035922049006750464
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "id",
        "name": "id67",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027704229857223217
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "id",
        "name": "id68",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013853568728338728
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "id",
        "name": "id69",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015261295437265016
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "id",
        "name": "id70",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005098321758590238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "id",
        "name": "id71",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027447556268277824
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "id",
        "name": "id72",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008459949038939287
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "id",
        "name": "id73",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005879813571431045
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "id",
        "name": "id74",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005174689137510021
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "id",
        "name": "id75",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001632068281821036
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "id",
        "name": "id76",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00267673790063142
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "id",
        "name": "id77",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001587439260000698
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "id",
        "name": "id78",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002651147583899745
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "id",
        "name": "id79",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015206296745253628
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "id",
        "name": "id80",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019187378305867177
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "id",
        "name": "id81",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001708673182620498
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "id",
        "name": "id82",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005999436367024058
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "id",
        "name": "id83",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001046816874270182
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "id",
        "name": "id84",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000247812462336861
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "id",
        "name": "id85",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040270446589230736
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "id",
        "name": "id86",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001974049810435466
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "id",
        "name": "id87",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972179992002789
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "id",
        "name": "id88",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027188468163252897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "id",
        "name": "id89",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037026250611074966
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "id",
        "name": "id90",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005877394025969136
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "id",
        "name": "id91",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041475452916931935
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "id",
        "name": "id92",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005296905321020632
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "id",
        "name": "id93",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030749926677136783
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "id",
        "name": "id94",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017705536426570803
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "id",
        "name": "id95",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005251595691826561
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "id",
        "name": "id96",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018502896748718992
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "id",
        "name": "id97",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003692399995013355
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "id",
        "name": "id98",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004985518705413469
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "id",
        "name": "id99",
        "parameters": [
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022677289871243922
          },
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "id",
        "name": "id100",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006251665596932334
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "id",
        "name": "id101",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003257087510043807
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "id",
        "name": "id102",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001886764361587657
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "id",
        "name": "id103",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004370224795234198
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "id",
        "name": "id104",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016102064735801442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "id",
        "name": "id105",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00033831838581790957
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "id",
        "name": "id106",
        "parameters": [
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017638360711342595
          },
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "id",
        "name": "id107",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021482129745832538
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "id",
        "name": "id108",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001913460814892887
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "id",
        "name": "id109",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041236495529094164
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "id",
        "name": "id110",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026448315778973075
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "id",
        "name": "id111",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005031963366674302
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "id",
        "name": "id112",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004244229932752924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "id",
        "name": "id113",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001471588985430078
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "id",
        "name": "id114",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026507249677278706
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "id",
        "name": "id115",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006958915988660455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "id",
        "name": "id116",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021944625088184174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "id",
        "name": "id117",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003568640090842286
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "id",
        "name": "id118",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000683904119677948
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "id",
        "name": "id119",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008388454569758451
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "id",
        "name": "id120",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018244561790480669
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "id",
        "name": "id121",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022066821555945492
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "id",
        "name": "id122",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021635430654620642
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "id",
        "name": "id123",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002884717584297902
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "id",
        "name": "id124",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023660821179985312
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "id",
        "name": "id125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "id",
        "name": "id126",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004591525182991421
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "rz",
        "name": "rz0",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rz",
        "name": "rz1",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rz",
        "name": "rz2",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rz",
        "name": "rz3",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rz",
        "name": "rz4",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rz",
        "name": "rz5",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rz",
        "name": "rz6",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rz",
        "name": "rz7",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rz",
        "name": "rz8",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rz",
        "name": "rz9",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rz",
        "name": "rz10",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rz",
        "name": "rz11",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rz",
        "name": "rz12",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rz",
        "name": "rz13",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rz",
        "name": "rz14",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rz",
        "name": "rz15",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rz",
        "name": "rz16",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rz",
        "name": "rz17",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rz",
        "name": "rz18",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rz",
        "name": "rz19",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rz",
        "name": "rz20",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rz",
        "name": "rz21",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rz",
        "name": "rz22",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rz",
        "name": "rz23",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rz",
        "name": "rz24",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rz",
        "name": "rz25",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rz",
        "name": "rz26",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rz",
        "name": "rz27",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rz",
        "name": "rz28",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rz",
        "name": "rz29",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rz",
        "name": "rz30",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rz",
        "name": "rz31",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rz",
        "name": "rz32",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rz",
        "name": "rz33",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rz",
        "name": "rz34",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rz",
        "name": "rz35",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rz",
        "name": "rz36",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rz",
        "name": "rz37",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rz",
        "name": "rz38",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rz",
        "name": "rz39",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rz",
        "name": "rz40",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rz",
        "name": "rz41",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rz",
        "name": "rz42",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rz",
        "name": "rz43",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rz",
        "name": "rz44",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rz",
        "name": "rz45",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rz",
        "name": "rz46",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rz",
        "name": "rz47",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rz",
        "name": "rz48",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rz",
        "name": "rz49",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rz",
        "name": "rz50",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rz",
        "name": "rz51",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rz",
        "name": "rz52",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rz",
        "name": "rz53",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rz",
        "name": "rz54",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rz",
        "name": "rz55",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rz",
        "name": "rz56",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rz",
        "name": "rz57",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rz",
        "name": "rz58",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rz",
        "name": "rz59",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rz",
        "name": "rz60",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rz",
        "name": "rz61",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rz",
        "name": "rz62",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rz",
        "name": "rz63",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rz",
        "name": "rz64",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rz",
        "name": "rz65",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rz",
        "name": "rz66",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rz",
        "name": "rz67",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rz",
        "name": "rz68",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rz",
        "name": "rz69",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rz",
        "name": "rz70",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rz",
        "name": "rz71",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rz",
        "name": "rz72",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rz",
        "name": "rz73",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rz",
        "name": "rz74",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rz",
        "name": "rz75",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rz",
        "name": "rz76",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rz",
        "name": "rz77",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rz",
        "name": "rz78",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rz",
        "name": "rz79",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rz",
        "name": "rz80",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rz",
        "name": "rz81",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rz",
        "name": "rz82",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rz",
        "name": "rz83",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rz",
        "name": "rz84",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rz",
        "name": "rz85",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rz",
        "name": "rz86",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rz",
        "name": "rz87",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rz",
        "name": "rz88",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rz",
        "name": "rz89",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rz",
        "name": "rz90",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rz",
        "name": "rz91",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rz",
        "name": "rz92",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rz",
        "name": "rz93",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rz",
        "name": "rz94",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rz",
        "name": "rz95",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rz",
        "name": "rz96",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rz",
        "name": "rz97",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rz",
        "name": "rz98",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rz",
        "name": "rz99",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rz",
        "name": "rz100",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rz",
        "name": "rz101",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rz",
        "name": "rz102",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rz",
        "name": "rz103",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rz",
        "name": "rz104",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rz",
        "name": "rz105",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rz",
        "name": "rz106",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rz",
        "name": "rz107",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rz",
        "name": "rz108",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rz",
        "name": "rz109",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rz",
        "name": "rz110",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rz",
        "name": "rz111",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rz",
        "name": "rz112",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rz",
        "name": "rz113",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rz",
        "name": "rz114",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rz",
        "name": "rz115",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rz",
        "name": "rz116",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rz",
        "name": "rz117",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rz",
        "name": "rz118",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rz",
        "name": "rz119",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rz",
        "name": "rz120",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "rz",
        "name": "rz121",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "rz",
        "name": "rz122",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "rz",
        "name": "rz123",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "rz",
        "name": "rz124",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "rz",
        "name": "rz125",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "rz",
        "name": "rz126",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "sx",
        "name": "sx0",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015739039879611238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "sx",
        "name": "sx1",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016259145785802256
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "sx",
        "name": "sx2",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046158084992795057
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "sx",
        "name": "sx3",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580831596362212
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "sx",
        "name": "sx4",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010619802843365835
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "sx",
        "name": "sx5",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001699340695434313
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "sx",
        "name": "sx6",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013794114359442922
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "sx",
        "name": "sx7",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011534208646890821
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "sx",
        "name": "sx8",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003339923986009391
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "sx",
        "name": "sx9",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011196811339457269
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "sx",
        "name": "sx10",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000321248991180167
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "sx",
        "name": "sx11",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018397034383989827
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "sx",
        "name": "sx12",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001749223238883936
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "sx",
        "name": "sx13",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018432072129457897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "sx",
        "name": "sx14",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004182037139524833
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "sx",
        "name": "sx15",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010651405083266863
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "sx",
        "name": "sx16",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020928006536842183
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "sx",
        "name": "sx17",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002901181491640989
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "sx",
        "name": "sx18",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013640973283861332
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "sx",
        "name": "sx19",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027791238654190797
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "sx",
        "name": "sx20",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001753662543693116
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "sx",
        "name": "sx21",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016892681976341975
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "sx",
        "name": "sx22",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026790761730747945
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "sx",
        "name": "sx23",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000139505255573817
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "sx",
        "name": "sx24",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005806539254761067
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "sx",
        "name": "sx25",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024622174475144733
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "sx",
        "name": "sx26",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002939958483844924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "sx",
        "name": "sx27",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016201750300665388
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "sx",
        "name": "sx28",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014673646276162433
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "sx",
        "name": "sx29",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014508014950805428
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "sx",
        "name": "sx30",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001132101340101442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "sx",
        "name": "sx31",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018324808273168812
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "sx",
        "name": "sx32",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034823007320115265
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "sx",
        "name": "sx33",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016115431906163494
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "sx",
        "name": "sx34",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010122187646537174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "sx",
        "name": "sx35",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003858045576241249
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "sx",
        "name": "sx36",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018765367108806446
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "sx",
        "name": "sx37",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013820364812280168
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "sx",
        "name": "sx38",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018471441461115907
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "sx",
        "name": "sx39",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004955996839008729
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "sx",
        "name": "sx40",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046073599034238415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "sx",
        "name": "sx41",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020185531205468455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "sx",
        "name": "sx42",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034979934625450275
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "sx",
        "name": "sx43",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002585132793493892
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "sx",
        "name": "sx44",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018503435383192276
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "sx",
        "name": "sx45",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006323034840575927
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "sx",
        "name": "sx46",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002473255040369862
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "sx",
        "name": "sx47",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026352083300775793
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "sx",
        "name": "sx48",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008332280595270832
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "sx",
        "name": "sx49",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032122266443845583
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "sx",
        "name": "sx50",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014774818393724953
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "sx",
        "name": "sx51",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001052385583254774
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "sx",
        "name": "sx52",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018965894471558963
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "sx",
        "name": "sx53",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003439284992267408
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "sx",
        "name": "sx54",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018319097488861958
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "sx",
        "name": "sx55",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029377227155488647
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "sx",
        "name": "sx56",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004145010303453141
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "sx",
        "name": "sx57",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015968604414099097
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "sx",
        "name": "sx58",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011240007272688203
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "sx",
        "name": "sx59",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017281569367212911
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "sx",
        "name": "sx60",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013809862588706875
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "sx",
        "name": "sx61",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030354523830242473
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "sx",
        "name": "sx62",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017588928878310242
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "sx",
        "name": "sx63",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000398952583157479
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "sx",
        "name": "sx64",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025475568290258415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "sx",
        "name": "sx65",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002230670173178338
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "sx",
        "name": "sx66",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035922049006750464
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "sx",
        "name": "sx67",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027704229857223217
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "sx",
        "name": "sx68",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013853568728338728
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "sx",
        "name": "sx69",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015261295437265016
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "sx",
        "name": "sx70",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005098321758590238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "sx",
        "name": "sx71",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027447556268277824
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "sx",
        "name": "sx72",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008459949038939287
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "sx",
        "name": "sx73",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005879813571431045
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "sx",
        "name": "sx74",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005174689137510021
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "sx",
        "name": "sx75",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001632068281821036
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "sx",
        "name": "sx76",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00267673790063142
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "sx",
        "name": "sx77",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001587439260000698
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "sx",
        "name": "sx78",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002651147583899745
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "sx",
        "name": "sx79",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015206296745253628
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "sx",
        "name": "sx80",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019187378305867177
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "sx",
        "name": "sx81",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001708673182620498
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "sx",
        "name": "sx82",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005999436367024058
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "sx",
        "name": "sx83",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001046816874270182
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "sx",
        "name": "sx84",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000247812462336861
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "sx",
        "name": "sx85",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040270446589230736
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "sx",
        "name": "sx86",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001974049810435466
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "sx",
        "name": "sx87",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972179992002789
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "sx",
        "name": "sx88",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027188468163252897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "sx",
        "name": "sx89",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037026250611074966
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "sx",
        "name": "sx90",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005877394025969136
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "sx",
        "name": "sx91",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041475452916931935
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "sx",
        "name": "sx92",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005296905321020632
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "sx",
        "name": "sx93",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030749926677136783
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "sx",
        "name": "sx94",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017705536426570803
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "sx",
        "name": "sx95",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005251595691826561
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "sx",
        "name": "sx96",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018502896748718992
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "sx",
        "name": "sx97",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003692399995013355
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "sx",
        "name": "sx98",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004985518705413469
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "sx",
        "name": "sx99",
        "parameters": [
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022677289871243922
          },
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "sx",
        "name": "sx100",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006251665596932334
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "sx",
        "name": "sx101",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003257087510043807
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "sx",
        "name": "sx102",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001886764361587657
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "sx",
        "name": "sx103",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004370224795234198
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "sx",
        "name": "sx104",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016102064735801442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "sx",
        "name": "sx105",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00033831838581790957
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "sx",
        "name": "sx106",
        "parameters": [
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017638360711342595
          },
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "sx",
        "name": "sx107",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021482129745832538
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "sx",
        "name": "sx108",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001913460814892887
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "sx",
        "name": "sx109",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041236495529094164
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "sx",
        "name": "sx110",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026448315778973075
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "sx",
        "name": "sx111",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005031963366674302
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "sx",
        "name": "sx112",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004244229932752924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "sx",
        "name": "sx113",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001471588985430078
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "sx",
        "name": "sx114",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026507249677278706
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "sx",
        "name": "sx115",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006958915988660455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "sx",
        "name": "sx116",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021944625088184174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "sx",
        "name": "sx117",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003568640090842286
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "sx",
        "name": "sx118",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000683904119677948
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "sx",
        "name": "sx119",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008388454569758451
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "sx",
        "name": "sx120",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018244561790480669
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "sx",
        "name": "sx121",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022066821555945492
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "sx",
        "name": "sx122",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021635430654620642
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "sx",
        "name": "sx123",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002884717584297902
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "sx",
        "name": "sx124",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023660821179985312
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "sx",
        "name": "sx125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "sx",
        "name": "sx126",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004591525182991421
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "x",
        "name": "x0",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015739039879611238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "x",
        "name": "x1",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016259145785802256
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "x",
        "name": "x2",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046158084992795057
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "x",
        "name": "x3",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580831596362212
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "x",
        "name": "x4",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010619802843365835
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "x",
        "name": "x5",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001699340695434313
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "x",
        "name": "x6",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013794114359442922
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "x",
        "name": "x7",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011534208646890821
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "x",
        "name": "x8",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003339923986009391
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "x",
        "name": "x9",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011196811339457269
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "x",
        "name": "x10",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000321248991180167
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "x",
        "name": "x11",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018397034383989827
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "x",
        "name": "x12",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001749223238883936
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "x",
        "name": "x13",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018432072129457897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "x",
        "name": "x14",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004182037139524833
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "x",
        "name": "x15",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010651405083266863
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "x",
        "name": "x16",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020928006536842183
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "x",
        "name": "x17",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002901181491640989
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "x",
        "name": "x18",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013640973283861332
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "x",
        "name": "x19",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027791238654190797
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "x",
        "name": "x20",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001753662543693116
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "x",
        "name": "x21",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016892681976341975
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "x",
        "name": "x22",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026790761730747945
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "x",
        "name": "x23",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000139505255573817
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "x",
        "name": "x24",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005806539254761067
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "x",
        "name": "x25",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024622174475144733
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "x",
        "name": "x26",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002939958483844924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "x",
        "name": "x27",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016201750300665388
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "x",
        "name": "x28",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014673646276162433
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "x",
        "name": "x29",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014508014950805428
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "x",
        "name": "x30",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001132101340101442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "x",
        "name": "x31",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018324808273168812
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "x",
        "name": "x32",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034823007320115265
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "x",
        "name": "x33",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016115431906163494
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "x",
        "name": "x34",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010122187646537174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "x",
        "name": "x35",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003858045576241249
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "x",
        "name": "x36",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018765367108806446
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "x",
        "name": "x37",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013820364812280168
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "x",
        "name": "x38",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018471441461115907
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "x",
        "name": "x39",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004955996839008729
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "x",
        "name": "x40",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046073599034238415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "x",
        "name": "x41",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020185531205468455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "x",
        "name": "x42",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034979934625450275
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "x",
        "name": "x43",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002585132793493892
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "x",
        "name": "x44",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018503435383192276
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "x",
        "name": "x45",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006323034840575927
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "x",
        "name": "x46",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002473255040369862
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "x",
        "name": "x47",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026352083300775793
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "x",
        "name": "x48",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008332280595270832
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "x",
        "name": "x49",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032122266443845583
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "x",
        "name": "x50",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014774818393724953
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "x",
        "name": "x51",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001052385583254774
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "x",
        "name": "x52",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018965894471558963
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "x",
        "name": "x53",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003439284992267408
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "x",
        "name": "x54",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018319097488861958
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "x",
        "name": "x55",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029377227155488647
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "x",
        "name": "x56",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004145010303453141
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "x",
        "name": "x57",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015968604414099097
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "x",
        "name": "x58",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011240007272688203
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "x",
        "name": "x59",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017281569367212911
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "x",
        "name": "x60",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013809862588706875
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "x",
        "name": "x61",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030354523830242473
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "x",
        "name": "x62",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017588928878310242
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "x",
        "name": "x63",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000398952583157479
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "x",
        "name": "x64",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025475568290258415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "x",
        "name": "x65",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002230670173178338
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "x",
        "name": "x66",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035922049006750464
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "x",
        "name": "x67",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027704229857223217
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "x",
        "name": "x68",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013853568728338728
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "x",
        "name": "x69",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015261295437265016
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "x",
        "name": "x70",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005098321758590238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "x",
        "name": "x71",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027447556268277824
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "x",
        "name": "x72",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008459949038939287
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "x",
        "name": "x73",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005879813571431045
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "x",
        "name": "x74",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005174689137510021
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "x",
        "name": "x75",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001632068281821036
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "x",
        "name": "x76",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00267673790063142
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "x",
        "name": "x77",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001587439260000698
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "x",
        "name": "x78",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002651147583899745
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "x",
        "name": "x79",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015206296745253628
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "x",
        "name": "x80",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019187378305867177
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "x",
        "name": "x81",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001708673182620498
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "x",
        "name": "x82",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005999436367024058
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "x",
        "name": "x83",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001046816874270182
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "x",
        "name": "x84",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000247812462336861
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "x",
        "name": "x85",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040270446589230736
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "x",
        "name": "x86",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001974049810435466
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "x",
        "name": "x87",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972179992002789
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "x",
        "name": "x88",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027188468163252897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "x",
        "name": "x89",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037026250611074966
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "x",
        "name": "x90",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005877394025969136
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "x",
        "name": "x91",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041475452916931935
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "x",
        "name": "x92",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005296905321020632
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "x",
        "name": "x93",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030749926677136783
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "x",
        "name": "x94",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017705536426570803
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "x",
        "name": "x95",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005251595691826561
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "x",
        "name": "x96",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018502896748718992
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "x",
        "name": "x97",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003692399995013355
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "x",
        "name": "x98",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004985518705413469
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "x",
        "name": "x99",
        "parameters": [
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022677289871243922
          },
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "x",
        "name": "x100",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006251665596932334
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "x",
        "name": "x101",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003257087510043807
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "x",
        "name": "x102",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001886764361587657
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "x",
        "name": "x103",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004370224795234198
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "x",
        "name": "x104",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016102064735801442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "x",
        "name": "x105",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00033831838581790957
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "x",
        "name": "x106",
        "parameters": [
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017638360711342595
          },
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "x",
        "name": "x107",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021482129745832538
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "x",
        "name": "x108",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001913460814892887
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "x",
        "name": "x109",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041236495529094164
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "x",
        "name": "x110",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026448315778973075
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "x",
        "name": "x111",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005031963366674302
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "x",
        "name": "x112",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004244229932752924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "x",
        "name": "x113",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001471588985430078
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "x",
        "name": "x114",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026507249677278706
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "x",
        "name": "x115",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006958915988660455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "x",
        "name": "x116",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021944625088184174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "x",
        "name": "x117",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003568640090842286
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "x",
        "name": "x118",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000683904119677948
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "x",
        "name": "x119",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008388454569758451
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "x",
        "name": "x120",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018244561790480669
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "x",
        "name": "x121",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022066821555945492
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "x",
        "name": "x122",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021635430654620642
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "x",
        "name": "x123",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002884717584297902
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "x",
        "name": "x124",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023660821179985312
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "x",
        "name": "x125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "x",
        "name": "x126",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004591525182991421
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr41_40",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005900338048993731
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          41,
          40
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr96_95",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01395586858030784
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          96,
          95
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_72",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015269534584966937
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          72
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr99_100",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008903219371761695
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          99,
          100
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr44_45",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009260058654245007
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          44,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr78_77",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007947038794489575
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          78,
          77
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr106_93",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00903717537862922
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          106,
          93
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr17_12",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003782314656409741
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          17,
          12
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr8_9",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010539330918310552
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          8,
          9
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr19_18",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010642177676834452
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          19,
          18
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr114_109",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008823468580402644
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          114,
          109
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr0_14",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009499943156321189
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          0,
          14
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr17_30",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008845049287284912
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          17,
          30
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr91_98",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0256125175919171
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          91,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr100_110",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012067792159659835
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          100,
          110
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr33_20",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004551656370183427
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          33,
          20
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr75_90",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011647974771004377
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          75,
          90
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr96_97",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0074851658509784424
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          96,
          97
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr42_41",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005718431310192285
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          42,
          41
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr107_106",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004126098084501206
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          107,
          106
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr26_16",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008968439201584799
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          26,
          16
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_48",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006563509889739694
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          48
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr81_80",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02306944413682127
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          81,
          80
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr126_112",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.052749877426078756
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          126,
          112
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr107_108",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008342158024959245
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          107,
          108
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr73_85",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005995828996916669
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          73,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr49_48",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006776826205989184
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          49,
          48
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr92_83",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006129032468967066
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          92,
          83
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr66_73",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009491412290256462
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          66,
          73
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr13_12",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00410961960792211
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          13,
          12
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr16_8",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220845643422161
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          16,
          8
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_34",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011826991539588438
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          34
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr18_14",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007540638257592297
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          18,
          14
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr82_81",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006358565577952474
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          82,
          81
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr90_94",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011533655314554386
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          90,
          94
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr118_110",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008826534573260991
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          118,
          110
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr51_50",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034818789440611564
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          51,
          50
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr46_45",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00872658286066108
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          46,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr23_22",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031823832576564903
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          23,
          22
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr49_50",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004569846457251114
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          49,
          50
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_105",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008825582079908051
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          105
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr83_82",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01580159484270674
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          83,
          82
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr114_115",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021036110159483923
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          114,
          115
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr53_41",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005460277461708324
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          53,
          41
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr79_78",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004859247850977549
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          79,
          78
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr105_106",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008868051154660717
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          105,
          106
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr72_81",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01614301832906001
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          72,
          81
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr116_115",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008019521761687048
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          116,
          115
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr20_19",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004661219199640548
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          20,
          19
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr77_71",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0049660803865958225
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          77,
          71
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr91_79",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005232244937831421
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          91,
          79
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr23_24",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008836442454771637
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          23,
          24
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr57_56",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004869187107824857
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          57,
          56
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr122_121",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004091567077144864
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          122,
          121
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr83_84",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009737936773349332
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          83,
          84
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr55_49",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007255316502026654
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          55,
          49
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr30_29",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008713337133320703
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          30,
          29
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr24_25",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010266802315992085
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          24,
          25
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr20_21",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023869189804304553
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          20,
          21
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr31_30",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008003899719866647
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          31,
          30
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr86_85",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036192579757856613
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          86,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr57_58",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035625218599213138
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          57,
          58
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr109_96",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006129999540500419
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          109,
          96
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr123_122",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005562394625292011
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          123,
          122
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr27_26",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005168650410885767
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          27,
          26
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_54",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006272927153789715
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          54
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_63",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010338314465966197
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          63
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr119_118",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00966438145162693
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          119,
          118
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr25_26",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005995125231142928
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          25,
          26
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr21_22",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019095103320122236
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          21,
          22
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr58_71",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004100713941048495
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          58,
          71
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr31_32",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006771009819218882
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          31,
          32
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr4_15",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06093505483505127
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          4,
          15
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr87_86",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0047232131188261195
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          87,
          86
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr113_114",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006435717974984073
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          113,
          114
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_111",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011225663689784893
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          111
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr123_124",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008424858326380735
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          123,
          124
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr27_28",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038632766465707125
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          27,
          28
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_65",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005075129513261389
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          65
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr120_119",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006543250164123632
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          120,
          119
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr125_124",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004733931025924953
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          125,
          124
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr29_28",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003571433414328057
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          29,
          28
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr5_6",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003933287742839742
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          5,
          6
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr61_60",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00681840555847682
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          61,
          60
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr112_108",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04014646664405133
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          112,
          108
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr87_88",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005143696586468793
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          87,
          88
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr97_98",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01084464561077314
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          97,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr2_1",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004917904008689411
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          2,
          1
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_61",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005228807456822582
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          61
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr117_116",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007745965940733762
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          117,
          116
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr36_51",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005540593002977878
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          36,
          51
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr88_89",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006927070664915352
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          88,
          89
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr120_121",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004544801798969295
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          120,
          121
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr99_98",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009256905944305227
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          99,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr3_2",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004174356500431825
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          3,
          2
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr84_85",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004312581504307245
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          84,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr70_74",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007973701662806698
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          70,
          74
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_35",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005723492028647498
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          35
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr93_87",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005053619450735486
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          93,
          87
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_67",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005456088925555241
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          67
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_63",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011383250007200973
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          63
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr117_118",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010506693246522203
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          117,
          118
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr94_95",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010086593262960436
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 593.7777777777777
          }
        ],
        "qubits": [
          94,
          95
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr37_52",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004107929198701843
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          37,
          52
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr3_4",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01080532557316835
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          3,
          4
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr58_59",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004204066189338773
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          58,
          59
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr33_39",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00910004801510697
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          33,
          39
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr101_100",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009645130992221557
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          101,
          100
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr10_9",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0061886490521997906
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          10,
          9
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_69",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004929601666992911
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          69
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_46",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004489535046291904
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          46
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr111_122",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007756335885754528
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          111,
          122
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_42",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006540492836376172
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          42
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr4_5",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.048037103834019435
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          4,
          5
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr59_60",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004145734111153543
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          59,
          60
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr38_37",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004479999047940025
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          38,
          37
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr69_70",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0039595289779316145
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          69,
          70
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr101_102",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0066364062163546955
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          101,
          102
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr80_79",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012348899802373636
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          80,
          79
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr34_24",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015398295819553293
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          34,
          24
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr39_38",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005916785362697297
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          39,
          38
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr0_1",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003967668302888222
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          0,
          1
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr10_11",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006085822093013393
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          10,
          11
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr65_66",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008862683685615408
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          65,
          66
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr54_45",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008639487374831084
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          54,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr76_75",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013043593164944328
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          76,
          75
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr28_35",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005712006302212802
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          28,
          35
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr102_103",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005982382175828721
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          102,
          103
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr92_102",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006913711917091586
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          92,
          102
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr7_6",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003556389068810367
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          7,
          6
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr12_11",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016512990793480953
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          12,
          11
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_44",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006309568032081436
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          44
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr67_66",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011274042916095295
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          67,
          66
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr52_56",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00879243818251002
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          52,
          56
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr125_126",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0041065529703060155
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          125,
          126
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr22_15",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007392924224565028
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          22,
          15
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_103",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013321437604317254
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          103
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr40_39",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010815516217990345
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          40,
          39
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_55",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01122692008413545
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          55
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr36_32",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009445764268112805
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          36,
          32
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr76_77",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011869501747702321
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          76,
          77
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr74_89",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.022809228731880432
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          74,
          89
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr7_8",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003974187192027301
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          7,
          8
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr53_60",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038482067211980386
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          53,
          60
        ]
      },
      {
        "gate": "reset",
        "name": "reset0",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "reset",
        "name": "reset1",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "reset",
        "name": "reset2",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "reset",
        "name": "reset3",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "reset",
        "name": "reset4",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "reset",
        "name": "reset5",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "reset",
        "name": "reset6",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "reset",
        "name": "reset7",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "reset",
        "name": "reset8",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "reset",
        "name": "reset9",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "reset",
        "name": "reset10",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "reset",
        "name": "reset11",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "reset",
        "name": "reset12",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "reset",
        "name": "reset13",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "reset",
        "name": "reset14",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "reset",
        "name": "reset15",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "reset",
        "name": "reset16",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "reset",
        "name": "reset17",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "reset",
        "name": "reset18",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "reset",
        "name": "reset19",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "reset",
        "name": "reset20",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "reset",
        "name": "reset21",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "reset",
        "name": "reset22",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "reset",
        "name": "reset23",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "reset",
        "name": "reset24",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "reset",
        "name": "reset25",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1187.5555555555554
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "reset",
        "name": "reset26",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "reset",
        "name": "reset27",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "reset",
        "name": "reset28",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1287.111111111111
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "reset",
        "name": "reset29",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "reset",
        "name": "reset30",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "reset",
        "name": "reset31",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1201.7777777777776
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "reset",
        "name": "reset32",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "reset",
        "name": "reset33",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "reset",
        "name": "reset34",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "reset",
        "name": "reset35",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1272.888888888889
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "reset",
        "name": "reset36",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "reset",
        "name": "reset37",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "reset",
        "name": "reset38",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "reset",
        "name": "reset39",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "reset",
        "name": "reset40",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "reset",
        "name": "reset41",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "reset",
        "name": "reset42",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "reset",
        "name": "reset43",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "reset",
        "name": "reset44",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "reset",
        "name": "reset45",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "reset",
        "name": "reset46",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "reset",
        "name": "reset47",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "reset",
        "name": "reset48",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "reset",
        "name": "reset49",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "reset",
        "name": "reset50",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "reset",
        "name": "reset51",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "reset",
        "name": "reset52",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "reset",
        "name": "reset53",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "reset",
        "name": "reset54",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "reset",
        "name": "reset55",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "reset",
        "name": "reset56",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "reset",
        "name": "reset57",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "reset",
        "name": "reset58",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "reset",
        "name": "reset59",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "reset",
        "name": "reset60",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "reset",
        "name": "reset61",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "reset",
        "name": "reset62",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1187.5555555555554
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "reset",
        "name": "reset63",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1756.4444444444443
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "reset",
        "name": "reset64",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "reset",
        "name": "reset65",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "reset",
        "name": "reset66",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "reset",
        "name": "reset67",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "reset",
        "name": "reset68",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "reset",
        "name": "reset69",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "reset",
        "name": "reset70",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "reset",
        "name": "reset71",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "reset",
        "name": "reset72",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "reset",
        "name": "reset73",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "reset",
        "name": "reset74",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "reset",
        "name": "reset75",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "reset",
        "name": "reset76",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "reset",
        "name": "reset77",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "reset",
        "name": "reset78",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "reset",
        "name": "reset79",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "reset",
        "name": "reset80",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "reset",
        "name": "reset81",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "reset",
        "name": "reset82",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "reset",
        "name": "reset83",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "reset",
        "name": "reset84",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "reset",
        "name": "reset85",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "reset",
        "name": "reset86",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "reset",
        "name": "reset87",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "reset",
        "name": "reset88",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "reset",
        "name": "reset89",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "reset",
        "name": "reset90",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "reset",
        "name": "reset91",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "reset",
        "name": "reset92",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "reset",
        "name": "reset93",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "reset",
        "name": "reset94",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "reset",
        "name": "reset95",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "reset",
        "name": "reset96",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "reset",
        "name": "reset97",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "reset",
        "name": "reset98",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "reset",
        "name": "reset99",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "reset",
        "name": "reset100",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "reset",
        "name": "reset101",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "reset",
        "name": "reset102",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "reset",
        "name": "reset103",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "reset",
        "name": "reset104",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "reset",
        "name": "reset105",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "reset",
        "name": "reset106",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "reset",
        "name": "reset107",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "reset",
        "name": "reset108",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "reset",
        "name": "reset109",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "reset",
        "name": "reset110",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "reset",
        "name": "reset111",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "reset",
        "name": "reset112",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "reset",
        "name": "reset113",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "reset",
        "name": "reset114",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "reset",
        "name": "reset115",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "reset",
        "name": "reset116",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "reset",
        "name": "reset117",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "reset",
        "name": "reset118",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "reset",
        "name": "reset119",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "reset",
        "name": "reset120",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "reset",
        "name": "reset121",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "reset",
        "name": "reset122",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "reset",
        "name": "reset123",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "reset",
        "name": "reset124",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "reset",
        "name": "reset125",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "reset",
        "name": "reset126",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "measure",
        "name": "measure0",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00537109375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "measure",
        "name": "measure1",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "measure",
        "name": "measure2",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "measure",
        "name": "measure3",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005859375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "measure",
        "name": "measure4",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "measure",
        "name": "measure5",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006591796875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "measure",
        "name": "measure6",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "measure",
        "name": "measure7",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002685546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure8",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008544921875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "measure",
        "name": "measure9",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.033935546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "measure",
        "name": "measure10",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019287109375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "measure",
        "name": "measure11",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.061279296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "measure",
        "name": "measure12",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0361328125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "measure",
        "name": "measure13",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "measure",
        "name": "measure14",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "measure",
        "name": "measure15",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.052978515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "measure",
        "name": "measure16",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "measure",
        "name": "measure17",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07177734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "measure",
        "name": "measure18",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "measure",
        "name": "measure19",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0302734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "measure",
        "name": "measure20",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01513671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "measure",
        "name": "measure21",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.051513671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "measure",
        "name": "measure22",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.048583984375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "measure",
        "name": "measure23",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "measure",
        "name": "measure24",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017822265625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "measure",
        "name": "measure25",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00732421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "measure",
        "name": "measure26",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01611328125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "measure",
        "name": "measure27",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "measure",
        "name": "measure28",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02197265625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "measure",
        "name": "measure29",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "measure",
        "name": "measure30",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.151123046875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "measure",
        "name": "measure31",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.041259765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "measure",
        "name": "measure32",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "measure",
        "name": "measure33",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "measure",
        "name": "measure34",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.039794921875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "measure",
        "name": "measure35",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0283203125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "measure",
        "name": "measure36",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0087890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "measure",
        "name": "measure37",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "measure",
        "name": "measure38",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "measure",
        "name": "measure39",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.031005859375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "measure",
        "name": "measure40",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "measure",
        "name": "measure41",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "measure",
        "name": "measure42",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02490234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "measure",
        "name": "measure43",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0302734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "measure",
        "name": "measure44",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.032470703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "measure",
        "name": "measure45",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06201171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "measure",
        "name": "measure46",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "measure",
        "name": "measure47",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021728515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "measure",
        "name": "measure48",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.1171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "measure",
        "name": "measure49",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "measure",
        "name": "measure50",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "measure",
        "name": "measure51",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02001953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "measure",
        "name": "measure52",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "measure",
        "name": "measure53",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "measure",
        "name": "measure54",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021728515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "measure",
        "name": "measure55",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "measure",
        "name": "measure56",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.029296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "measure",
        "name": "measure57",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03955078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "measure",
        "name": "measure58",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009521484375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "measure",
        "name": "measure59",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016357421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "measure",
        "name": "measure60",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023681640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "measure",
        "name": "measure61",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "measure",
        "name": "measure62",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.032470703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "measure",
        "name": "measure63",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "measure",
        "name": "measure64",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0048828125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "measure",
        "name": "measure65",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.028076171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "measure",
        "name": "measure66",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "measure",
        "name": "measure67",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "measure",
        "name": "measure68",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.086181640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "measure",
        "name": "measure69",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012939453125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "measure",
        "name": "measure70",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0244140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "measure",
        "name": "measure71",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00439453125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "measure",
        "name": "measure72",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "measure",
        "name": "measure73",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "measure",
        "name": "measure74",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01611328125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "measure",
        "name": "measure75",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02490234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "measure",
        "name": "measure76",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03759765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "measure",
        "name": "measure77",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0146484375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "measure",
        "name": "measure78",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08544921875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "measure",
        "name": "measure79",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "measure",
        "name": "measure80",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0185546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "measure",
        "name": "measure81",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0048828125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "measure",
        "name": "measure82",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "measure",
        "name": "measure83",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "measure",
        "name": "measure84",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.025146484375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "measure",
        "name": "measure85",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "measure",
        "name": "measure86",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016845703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "measure",
        "name": "measure87",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015869140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "measure",
        "name": "measure88",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "measure",
        "name": "measure89",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0185546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "measure",
        "name": "measure90",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037109375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "measure",
        "name": "measure91",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0517578125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "measure",
        "name": "measure92",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017578125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "measure",
        "name": "measure93",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "measure",
        "name": "measure94",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01513671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "measure",
        "name": "measure95",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "measure",
        "name": "measure96",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "measure",
        "name": "measure97",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.161865234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "measure",
        "name": "measure98",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.192626953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "measure",
        "name": "measure99",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.10107421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "measure",
        "name": "measure100",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.034423828125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "measure",
        "name": "measure101",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.030029296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "measure",
        "name": "measure102",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02099609375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "measure",
        "name": "measure103",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014404296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "measure",
        "name": "measure104",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02685546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "measure",
        "name": "measure105",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.24560546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "measure",
        "name": "measure106",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.119140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "measure",
        "name": "measure107",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "measure",
        "name": "measure108",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.05712890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "measure",
        "name": "measure109",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01318359375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "measure",
        "name": "measure110",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011474609375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "measure",
        "name": "measure111",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.038330078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "measure",
        "name": "measure112",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.051025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "measure",
        "name": "measure113",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.024658203125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "measure",
        "name": "measure114",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "measure",
        "name": "measure115",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.1103515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "measure",
        "name": "measure116",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08154296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "measure",
        "name": "measure117",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "measure",
        "name": "measure118",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "measure",
        "name": "measure119",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "measure",
        "name": "measure120",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "measure",
        "name": "measure121",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "measure",
        "name": "measure122",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006591796875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "measure",
        "name": "measure123",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00732421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "measure",
        "name": "measure124",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012939453125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "measure",
        "name": "measure125",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.140869140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "measure",
        "name": "measure126",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02197265625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          126
        ]
      }
    ],
    "general": [
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6272",
        "unit": "GHz",
        "value": 0.0019937239355727774
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6272",
        "unit": "GHz",
        "value": -9.136196630540887e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6768",
        "unit": "GHz",
        "value": 0.00014102768597163467
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6768",
        "unit": "GHz",
        "value": 1.2035914821591265e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_99100",
        "unit": "GHz",
        "value": 0.001883236623615541
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_99100",
        "unit": "GHz",
        "value": -4.953946776036278e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4445",
        "unit": "GHz",
        "value": 0.0019603602660074665
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4445",
        "unit": "GHz",
        "value": -7.10251810550309e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_108112",
        "unit": "GHz",
        "value": 0.002410280976228804
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_108112",
        "unit": "GHz",
        "value": -8.151037606015732e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_89",
        "unit": "GHz",
        "value": 0.0019415522141991897
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_89",
        "unit": "GHz",
        "value": -8.643924561497384e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4041",
        "unit": "GHz",
        "value": 0.0019551919489814635
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4041",
        "unit": "GHz",
        "value": -9.544050475466928e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_014",
        "unit": "GHz",
        "value": 0.002030654847588886
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_014",
        "unit": "GHz",
        "value": -5.9203305201670274e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1730",
        "unit": "GHz",
        "value": 0.0019278596294748374
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1730",
        "unit": "GHz",
        "value": -4.941059194277414e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_100101",
        "unit": "GHz",
        "value": 0.002154930488731268
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_100101",
        "unit": "GHz",
        "value": -6.624835809079953e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9198",
        "unit": "GHz",
        "value": 0.002462240675834868
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9198",
        "unit": "GHz",
        "value": -7.946075164960348e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_100110",
        "unit": "GHz",
        "value": 0.002070493241602165
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_100110",
        "unit": "GHz",
        "value": -6.608253466456407e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7590",
        "unit": "GHz",
        "value": 0.0020333946596228984
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7590",
        "unit": "GHz",
        "value": -5.430876162613673e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9697",
        "unit": "GHz",
        "value": 0.0020452898397653324
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9697",
        "unit": "GHz",
        "value": -7.30401228792395e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4142",
        "unit": "GHz",
        "value": 0.0020709386803490497
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4142",
        "unit": "GHz",
        "value": -6.010913134736626e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1819",
        "unit": "GHz",
        "value": 0.0020230671128422346
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1819",
        "unit": "GHz",
        "value": -5.645075987712574e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5568",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5568",
        "unit": "GHz",
        "value": 0.0007095133156488175
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_910",
        "unit": "GHz",
        "value": 0.00189276809560279
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_910",
        "unit": "GHz",
        "value": -4.970220216654032e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4955",
        "unit": "GHz",
        "value": 0.0019849208566064657
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4955",
        "unit": "GHz",
        "value": -8.500844139797683e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_106107",
        "unit": "GHz",
        "value": 0.002037419995274427
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_106107",
        "unit": "GHz",
        "value": -5.829024395122007e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4748",
        "unit": "GHz",
        "value": 0.0019520173661090475
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4748",
        "unit": "GHz",
        "value": -9.747651119920508e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4243",
        "unit": "GHz",
        "value": 0.001974128518693776
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4243",
        "unit": "GHz",
        "value": -9.136665463599657e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_107108",
        "unit": "GHz",
        "value": 0.0021639861679727175
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_107108",
        "unit": "GHz",
        "value": -7.36127513452433e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7385",
        "unit": "GHz",
        "value": 0.001982673103537895
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7385",
        "unit": "GHz",
        "value": -5.2230644547463165e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3839",
        "unit": "GHz",
        "value": 0.0020429229278342838
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3839",
        "unit": "GHz",
        "value": -5.9166231862130226e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2033",
        "unit": "GHz",
        "value": 0.0019687646092561633
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2033",
        "unit": "GHz",
        "value": -0.00019589592827824062
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4849",
        "unit": "GHz",
        "value": 0.0019964583582209564
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4849",
        "unit": "GHz",
        "value": -5.654711473463464e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_103104",
        "unit": "GHz",
        "value": 0.001990523123866386
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_103104",
        "unit": "GHz",
        "value": -0.00029963236065677347
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8081",
        "unit": "GHz",
        "value": 0.002006767288413713
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8081",
        "unit": "GHz",
        "value": -6.685512146451685e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7576",
        "unit": "GHz",
        "value": 0.0020006926695223417
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7576",
        "unit": "GHz",
        "value": -6.0323160422374845e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6673",
        "unit": "GHz",
        "value": 0.0020175621619158753
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6673",
        "unit": "GHz",
        "value": -0.00013508623886614003
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8586",
        "unit": "GHz",
        "value": 0.001965760687375088
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8586",
        "unit": "GHz",
        "value": -5.3033516007259374e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8182",
        "unit": "GHz",
        "value": 0.0020925690619516568
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8182",
        "unit": "GHz",
        "value": -5.876455037290417e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_110118",
        "unit": "GHz",
        "value": 0.0020262224183713855
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_110118",
        "unit": "GHz",
        "value": -5.840303014147282e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1626",
        "unit": "GHz",
        "value": 0.0019976438718128176
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1626",
        "unit": "GHz",
        "value": -5.914824054138595e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9094",
        "unit": "GHz",
        "value": 0.0019369745800061242
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9094",
        "unit": "GHz",
        "value": -5.059651588810189e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_118119",
        "unit": "GHz",
        "value": 0.002062552333073025
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_118119",
        "unit": "GHz",
        "value": -5.703148794017511e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1213",
        "unit": "GHz",
        "value": 0.00190480928486972
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1213",
        "unit": "GHz",
        "value": -4.902424091428111e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7778",
        "unit": "GHz",
        "value": 0.0020462802506118543
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7778",
        "unit": "GHz",
        "value": -5.8731577758307224e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2223",
        "unit": "GHz",
        "value": 0.001997055114919072
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2223",
        "unit": "GHz",
        "value": -5.471436423672864e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4950",
        "unit": "GHz",
        "value": 0.0019785369533714472
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4950",
        "unit": "GHz",
        "value": -5.494247690001992e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_104105",
        "unit": "GHz",
        "value": 0.002077331316902087
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_104105",
        "unit": "GHz",
        "value": -6.0021416403334706e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_114115",
        "unit": "GHz",
        "value": 0.002233780440002574
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_114115",
        "unit": "GHz",
        "value": -7.426525506347419e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4546",
        "unit": "GHz",
        "value": 0.0019471355859548172
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4546",
        "unit": "GHz",
        "value": -6.80434695849825e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5051",
        "unit": "GHz",
        "value": 0.0019856373435453993
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5051",
        "unit": "GHz",
        "value": -5.3981802893656545e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_105106",
        "unit": "GHz",
        "value": 0.0020290913035159314
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_105106",
        "unit": "GHz",
        "value": -5.557922783896502e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7281",
        "unit": "GHz",
        "value": 0.0020079135813722473
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7281",
        "unit": "GHz",
        "value": -5.430147093018925e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8283",
        "unit": "GHz",
        "value": 0.0020282892788309127
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8283",
        "unit": "GHz",
        "value": -6.904623036727135e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4647",
        "unit": "GHz",
        "value": 0.002020405630230462
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4647",
        "unit": "GHz",
        "value": -5.86305401767937e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7879",
        "unit": "GHz",
        "value": 0.0020090790465209524
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7879",
        "unit": "GHz",
        "value": -5.9811489517193755e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2324",
        "unit": "GHz",
        "value": 0.001957764113837554
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2324",
        "unit": "GHz",
        "value": -5.255732471555285e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8384",
        "unit": "GHz",
        "value": 0.002060532717851274
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8384",
        "unit": "GHz",
        "value": -0.00015235556811561576
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_115116",
        "unit": "GHz",
        "value": 0.00170171921759062
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_115116",
        "unit": "GHz",
        "value": -0.00015233616943309154
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1920",
        "unit": "GHz",
        "value": 0.0019712924997240034
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1920",
        "unit": "GHz",
        "value": -6.86659959547189e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2425",
        "unit": "GHz",
        "value": 0.002003770228213775
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2425",
        "unit": "GHz",
        "value": -0.00011116777262578975
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7980",
        "unit": "GHz",
        "value": 0.0020218860713066165
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7980",
        "unit": "GHz",
        "value": -5.795780676202185e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5657",
        "unit": "GHz",
        "value": 0.0020171120505505687
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5657",
        "unit": "GHz",
        "value": -5.547323712840293e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_93106",
        "unit": "GHz",
        "value": 0.0020218812613754895
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_93106",
        "unit": "GHz",
        "value": -5.4992685975496544e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_116117",
        "unit": "GHz",
        "value": 0.0020916789685676636
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_116117",
        "unit": "GHz",
        "value": -6.316787577971292e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2021",
        "unit": "GHz",
        "value": 0.0020372358700908116
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2021",
        "unit": "GHz",
        "value": -6.842513844420948e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1217",
        "unit": "GHz",
        "value": 0.001886568687405171
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1217",
        "unit": "GHz",
        "value": -5.430046069336543e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4153",
        "unit": "GHz",
        "value": 0.0020252285391926628
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4153",
        "unit": "GHz",
        "value": -5.8336422288802225e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5758",
        "unit": "GHz",
        "value": 0.002037298925681735
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5758",
        "unit": "GHz",
        "value": -5.517053562177718e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8793",
        "unit": "GHz",
        "value": 0.0020503861140443434
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8793",
        "unit": "GHz",
        "value": -5.7939187384951396e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3031",
        "unit": "GHz",
        "value": 0.0019443593301897925
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3031",
        "unit": "GHz",
        "value": -5.130359143362963e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2526",
        "unit": "GHz",
        "value": 0.0019574100198319574
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2526",
        "unit": "GHz",
        "value": -6.309330663031236e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7991",
        "unit": "GHz",
        "value": 0.0020678090685552915
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7991",
        "unit": "GHz",
        "value": -5.692674296872772e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2627",
        "unit": "GHz",
        "value": 0.0020195854051176685
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2627",
        "unit": "GHz",
        "value": -8.700752124876658e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2122",
        "unit": "GHz",
        "value": 0.002018634573478475
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2122",
        "unit": "GHz",
        "value": -5.497196816903912e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5871",
        "unit": "GHz",
        "value": 0.001987404980341627
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5871",
        "unit": "GHz",
        "value": -6.186043419331941e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3132",
        "unit": "GHz",
        "value": 0.0019525782231448307
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3132",
        "unit": "GHz",
        "value": -5.1157637165325816e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_415",
        "unit": "GHz",
        "value": 0.002028912035863243
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_415",
        "unit": "GHz",
        "value": -5.777937578410015e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8687",
        "unit": "GHz",
        "value": 0.0020118492689794962
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8687",
        "unit": "GHz",
        "value": -0.00011324581342937821
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_113114",
        "unit": "GHz",
        "value": 0.0020375779684931555
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_113114",
        "unit": "GHz",
        "value": -9.073875222254848e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_104111",
        "unit": "GHz",
        "value": 0.002104442998228943
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_104111",
        "unit": "GHz",
        "value": -0.000172516041078615
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_123124",
        "unit": "GHz",
        "value": 0.0021320872894618104
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_123124",
        "unit": "GHz",
        "value": -6.242394571368699e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2728",
        "unit": "GHz",
        "value": 0.0019960103885722797
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2728",
        "unit": "GHz",
        "value": -0.00010706806695618143
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3443",
        "unit": "GHz",
        "value": 0.0020080875290971875
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3443",
        "unit": "GHz",
        "value": -9.152904333838332e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6465",
        "unit": "GHz",
        "value": 0.0020436871662582266
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6465",
        "unit": "GHz",
        "value": -8.292787198000052e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_119120",
        "unit": "GHz",
        "value": 0.002068946971817135
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_119120",
        "unit": "GHz",
        "value": -6.219046227267303e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5464",
        "unit": "GHz",
        "value": 0.002040059075286364
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5464",
        "unit": "GHz",
        "value": -9.071011157233188e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3236",
        "unit": "GHz",
        "value": 0.0020041354097104897
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3236",
        "unit": "GHz",
        "value": -7.442883318152139e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_56",
        "unit": "GHz",
        "value": 0.0019703912315800942
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_56",
        "unit": "GHz",
        "value": -5.2527554908013325e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6061",
        "unit": "GHz",
        "value": 0.0019688182711270776
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6061",
        "unit": "GHz",
        "value": -5.373617158186145e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1418",
        "unit": "GHz",
        "value": 0.002008283003095512
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1418",
        "unit": "GHz",
        "value": -5.3320670843972946e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8788",
        "unit": "GHz",
        "value": 0.002044823603414771
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8788",
        "unit": "GHz",
        "value": -6.233628066822829e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9798",
        "unit": "GHz",
        "value": 0.0021274688762911373
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9798",
        "unit": "GHz",
        "value": -6.691824492370129e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_12",
        "unit": "GHz",
        "value": 0.00200089414648638
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_12",
        "unit": "GHz",
        "value": -5.394268748783076e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_112126",
        "unit": "GHz",
        "value": 0.002043790292702175
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_112126",
        "unit": "GHz",
        "value": -5.736891823556915e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2829",
        "unit": "GHz",
        "value": 0.0019853926921548836
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2829",
        "unit": "GHz",
        "value": -5.279040648339747e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4554",
        "unit": "GHz",
        "value": 0.0019456268941458103
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4554",
        "unit": "GHz",
        "value": -7.104959009866754e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3651",
        "unit": "GHz",
        "value": 0.0020434370851140004
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3651",
        "unit": "GHz",
        "value": -7.452358080977609e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8889",
        "unit": "GHz",
        "value": 0.0020708001839143788
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8889",
        "unit": "GHz",
        "value": -7.447633137089329e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_120121",
        "unit": "GHz",
        "value": 0.0020502577630347363
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_120121",
        "unit": "GHz",
        "value": -9.90470123221148e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1522",
        "unit": "GHz",
        "value": 0.0021264375662662987
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1522",
        "unit": "GHz",
        "value": -6.208535351738381e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2434",
        "unit": "GHz",
        "value": 0.0019878849869983785
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2434",
        "unit": "GHz",
        "value": -0.0001512839597110192
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2930",
        "unit": "GHz",
        "value": 0.0019988211148044056
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2930",
        "unit": "GHz",
        "value": -7.753720713295532e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8485",
        "unit": "GHz",
        "value": 0.002029463895978317
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8485",
        "unit": "GHz",
        "value": -0.00011217310507019366
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6162",
        "unit": "GHz",
        "value": 0.0019793712668922706
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6162",
        "unit": "GHz",
        "value": -5.244640868602554e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7074",
        "unit": "GHz",
        "value": 0.0020028126370575127
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7074",
        "unit": "GHz",
        "value": -5.50005212440358e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_121122",
        "unit": "GHz",
        "value": 0.002025370424394076
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_121122",
        "unit": "GHz",
        "value": -9.110110737113434e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_23",
        "unit": "GHz",
        "value": 0.0019887177565807357
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_23",
        "unit": "GHz",
        "value": -5.5033083485268645e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_122123",
        "unit": "GHz",
        "value": 0.0020909498834091535
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_122123",
        "unit": "GHz",
        "value": -6.093357354533638e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6263",
        "unit": "GHz",
        "value": 0.0020174826920974368
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6263",
        "unit": "GHz",
        "value": -6.921480340491492e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_117118",
        "unit": "GHz",
        "value": 0.0021094379536043275
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_117118",
        "unit": "GHz",
        "value": -6.298811479874875e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_109114",
        "unit": "GHz",
        "value": 0.002027640759409501
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_109114",
        "unit": "GHz",
        "value": -5.595160512932786e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9495",
        "unit": "GHz",
        "value": 0.00205914726398923
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9495",
        "unit": "GHz",
        "value": -5.9533878490307836e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3752",
        "unit": "GHz",
        "value": 0.0020818858278064734
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3752",
        "unit": "GHz",
        "value": -6.416669632200793e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_34",
        "unit": "GHz",
        "value": 0.002000031022586
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_34",
        "unit": "GHz",
        "value": -6.100614729717944e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5859",
        "unit": "GHz",
        "value": 0.0020578285750142956
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5859",
        "unit": "GHz",
        "value": -5.834803363186284e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3339",
        "unit": "GHz",
        "value": 0.00204447645775114
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3339",
        "unit": "GHz",
        "value": -6.280071341508651e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9596",
        "unit": "GHz",
        "value": 0.002010314623607296
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9596",
        "unit": "GHz",
        "value": -6.315804188955017e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6869",
        "unit": "GHz",
        "value": 1.402617398674589e-06
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6364",
        "unit": "GHz",
        "value": 0.002082259547725968
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6364",
        "unit": "GHz",
        "value": -6.237442679346691e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7177",
        "unit": "GHz",
        "value": 0.0020282981859221128
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7177",
        "unit": "GHz",
        "value": -5.421277387346607e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_111122",
        "unit": "GHz",
        "value": 0.0022093706475843295
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_111122",
        "unit": "GHz",
        "value": -0.00015397887991133437
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_45",
        "unit": "GHz",
        "value": 0.0020122353464996938
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_45",
        "unit": "GHz",
        "value": -5.626436406366528e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5960",
        "unit": "GHz",
        "value": 0.001983184256232466
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5960",
        "unit": "GHz",
        "value": -5.612045136895636e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_96109",
        "unit": "GHz",
        "value": 0.001996168622390776
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_96109",
        "unit": "GHz",
        "value": -5.607052345918247e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_124125",
        "unit": "GHz",
        "value": 0.002113885793647743
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_124125",
        "unit": "GHz",
        "value": -6.183259724662173e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6970",
        "unit": "GHz",
        "value": 0.0019871586799867893
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6970",
        "unit": "GHz",
        "value": -5.4098270180861004e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3547",
        "unit": "GHz",
        "value": 0.0019838637629512827
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3547",
        "unit": "GHz",
        "value": -7.391127379664721e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_101102",
        "unit": "GHz",
        "value": 0.002050114870475727
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_101102",
        "unit": "GHz",
        "value": -0.00010694514680193225
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_01",
        "unit": "GHz",
        "value": 0.0020391949737829027
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_01",
        "unit": "GHz",
        "value": -7.963944146841532e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1011",
        "unit": "GHz",
        "value": 0.0022533941034548134
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1011",
        "unit": "GHz",
        "value": -7.33285204571425e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6566",
        "unit": "GHz",
        "value": 0.0020312913320876544
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6566",
        "unit": "GHz",
        "value": -9.350319469059504e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3738",
        "unit": "GHz",
        "value": 0.0020904442714640144
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3738",
        "unit": "GHz",
        "value": -5.781097880993574e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2835",
        "unit": "GHz",
        "value": 0.0020269966007310934
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2835",
        "unit": "GHz",
        "value": -5.485914883570082e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_102103",
        "unit": "GHz",
        "value": 0.001974581480331657
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_102103",
        "unit": "GHz",
        "value": -6.104770130863669e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_92102",
        "unit": "GHz",
        "value": 0.002055747950622304
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_92102",
        "unit": "GHz",
        "value": -9.546562480461342e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_67",
        "unit": "GHz",
        "value": 0.001989484907645981
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_67",
        "unit": "GHz",
        "value": -6.382174664539739e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9899",
        "unit": "GHz",
        "value": 0.0020430746107110726
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9899",
        "unit": "GHz",
        "value": -8.589441276203771e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4344",
        "unit": "GHz",
        "value": 0.001965895773329582
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4344",
        "unit": "GHz",
        "value": -5.102455105467071e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5256",
        "unit": "GHz",
        "value": 0.0020224180101095627
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5256",
        "unit": "GHz",
        "value": -5.3657010116124875e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_125126",
        "unit": "GHz",
        "value": 0.002044525562999962
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_125126",
        "unit": "GHz",
        "value": -0.00018883410156062794
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3940",
        "unit": "GHz",
        "value": 0.001974454260757522
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3940",
        "unit": "GHz",
        "value": -6.655880425637367e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_816",
        "unit": "GHz",
        "value": 0.0020401827388896814
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_816",
        "unit": "GHz",
        "value": -5.9065647850699374e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1112",
        "unit": "GHz",
        "value": 0.001864362950853883
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1112",
        "unit": "GHz",
        "value": -5.5584383411062185e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6667",
        "unit": "GHz",
        "value": 0.0021091336940309326
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6667",
        "unit": "GHz",
        "value": -6.178896378912195e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7677",
        "unit": "GHz",
        "value": 0.0020171198049293224
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7677",
        "unit": "GHz",
        "value": -5.578632925357973e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8392",
        "unit": "GHz",
        "value": 0.0020323472470676006
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8392",
        "unit": "GHz",
        "value": -0.00012304237303812138
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7489",
        "unit": "GHz",
        "value": 0.002006319226377075
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7489",
        "unit": "GHz",
        "value": -0.00014256446065325152
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_78",
        "unit": "GHz",
        "value": 0.0020122797598078218
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_78",
        "unit": "GHz",
        "value": -5.59520557671825e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5360",
        "unit": "GHz",
        "value": 0.0019942772174617552
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5360",
        "unit": "GHz",
        "value": -5.342888178744563e-05
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_4",
        "unit": "",
        "value": 0.9608036522538329
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_5",
        "unit": "",
        "value": 0.9475747410604627
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_6",
        "unit": "",
        "value": 0.9367838385676235
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_7",
        "unit": "",
        "value": 0.9241975041693065
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_8",
        "unit": "",
        "value": 0.9114726080064846
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_9",
        "unit": "",
        "value": 0.899585173770213
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_10",
        "unit": "",
        "value": 0.8871991546842503
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_11",
        "unit": "",
        "value": 0.8713658423883327
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_12",
        "unit": "",
        "value": 0.8548979465146515
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_13",
        "unit": "",
        "value": 0.8380018359515793
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_14",
        "unit": "",
        "value": 0.8219771777579385
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_15",
        "unit": "",
        "value": 0.807084841026779
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_16",
        "unit": "",
        "value": 0.7930913481106099
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_17",
        "unit": "",
        "value": 0.7789375215120097
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_18",
        "unit": "",
        "value": 0.7645815255638874
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_19",
        "unit": "",
        "value": 0.7458790905262679
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_20",
        "unit": "",
        "value": 0.7262734821510429
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_21",
        "unit": "",
        "value": 0.7085219815389728
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_22",
        "unit": "",
        "value": 0.6911908194726578
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_23",
        "unit": "",
        "value": 0.6780805263686228
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_24",
        "unit": "",
        "value": 0.6636170668752678
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_25",
        "unit": "",
        "value": 0.6517738902792798
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_26",
        "unit": "",
        "value": 0.6371017259223553
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_27",
        "unit": "",
        "value": 0.6236425901236006
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_28",
        "unit": "",
        "value": 0.6065576640043164
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_29",
        "unit": "",
        "value": 0.5923960498688721
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_30",
        "unit": "",
        "value": 0.5779167674769423
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_31",
        "unit": "",
        "value": 0.5660453130399531
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_32",
        "unit": "",
        "value": 0.5587351965498029
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_33",
        "unit": "",
        "value": 0.5509709439764704
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_34",
        "unit": "",
        "value": 0.5411380953134657
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_35",
        "unit": "",
        "value": 0.5303392089682858
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_36",
        "unit": "",
        "value": 0.5173665771795216
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_37",
        "unit": "",
        "value": 0.5024647216685042
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_38",
        "unit": "",
        "value": 0.4836160916339062
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_39",
        "unit": "",
        "value": 0.4711237129292379
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_40",
        "unit": "",
        "value": 0.4645254997890454
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_41",
        "unit": "",
        "value": 0.4572675930145867
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_42",
        "unit": "",
        "value": 0.4509133466601624
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_43",
        "unit": "",
        "value": 0.44191497448071504
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_44",
        "unit": "",
        "value": 0.43257926966147553
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_45",
        "unit": "",
        "value": 0.41140410667456523
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_46",
        "unit": "",
        "value": 0.40121047645901453
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_47",
        "unit": "",
        "value": 0.39388319317365483
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_48",
        "unit": "",
        "value": 0.38424841311889546
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_49",
        "unit": "",
        "value": 0.37318079765008894
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_50",
        "unit": "",
        "value": 0.36604371149006465
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_51",
        "unit": "",
        "value": 0.3583108301921958
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_52",
        "unit": "",
        "value": 0.3501768660608031
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_53",
        "unit": "",
        "value": 0.3425487387063945
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_54",
        "unit": "",
        "value": 0.33531220205242956
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_55",
        "unit": "",
        "value": 0.32821047042389645
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_56",
        "unit": "",
        "value": 0.3213964533411583
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_57",
        "unit": "",
        "value": 0.31539594780962105
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_58",
        "unit": "",
        "value": 0.30976726510386055
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_59",
        "unit": "",
        "value": 0.30219004546320377
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_60",
        "unit": "",
        "value": 0.2934859803128996
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_61",
        "unit": "",
        "value": 0.28247663294043124
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_62",
        "unit": "",
        "value": 0.2777694573306277
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_63",
        "unit": "",
        "value": 0.2731277039855739
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_64",
        "unit": "",
        "value": 0.2678095510847732
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_65",
        "unit": "",
        "value": 0.2625666226036239
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_66",
        "unit": "",
        "value": 0.25811931446599773
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_67",
        "unit": "",
        "value": 0.2526663973503679
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_68",
        "unit": "",
        "value": 0.24029813904386968
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_69",
        "unit": "",
        "value": 0.22502153931864846
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_70",
        "unit": "",
        "value": 0.21256791064865727
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_71",
        "unit": "",
        "value": 0.20444950240960846
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_72",
        "unit": "",
        "value": 0.1996616420990215
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_73",
        "unit": "",
        "value": 0.19498497620992541
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_74",
        "unit": "",
        "value": 0.1895080780221471
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_75",
        "unit": "",
        "value": 0.18258703713216456
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_76",
        "unit": "",
        "value": 0.17930106225635123
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_77",
        "unit": "",
        "value": 0.17649145850738235
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_78",
        "unit": "",
        "value": 0.17276297620899875
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_79",
        "unit": "",
        "value": 0.1669322901156292
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_80",
        "unit": "",
        "value": 0.15993315212100503
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_81",
        "unit": "",
        "value": 0.15526251149858422
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_82",
        "unit": "",
        "value": 0.15179642446135622
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_83",
        "unit": "",
        "value": 0.1473969233319715
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_84",
        "unit": "",
        "value": 0.1409810554877649
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_85",
        "unit": "",
        "value": 0.1361096427375055
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_86",
        "unit": "",
        "value": 0.13164943792800315
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_87",
        "unit": "",
        "value": 0.12791884341443713
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_88",
        "unit": "",
        "value": 0.12521648519645867
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_89",
        "unit": "",
        "value": 0.1190870202205757
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_90",
        "unit": "",
        "value": 0.11150770833567906
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_91",
        "unit": "",
        "value": 0.10406460061148189
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_92",
        "unit": "",
        "value": 0.09686168204876686
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_93",
        "unit": "",
        "value": 0.08855243045533782
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_94",
        "unit": "",
        "value": 0.08563514031013748
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_95",
        "unit": "",
        "value": 0.08446386652978254
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_96",
        "unit": "",
        "value": 0.08328092757189573
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_97",
        "unit": "",
        "value": 0.08189045931155832
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_98",
        "unit": "",
        "value": 0.08084051743437073
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_99",
        "unit": "",
        "value": 0.07913271559061401
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_100",
        "unit": "",
        "value": 0.07525909457419457
      }
    ],
    "general_qlists": [
      {
        "name": "lf_4",
        "qubits": [
          39,
          38,
          37,
          52
        ]
      },
      {
        "name": "lf_5",
        "qubits": [
          40,
          39,
          38,
          37,
          52
        ]
      },
      {
        "name": "lf_6",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57
        ]
      },
      {
        "name": "lf_7",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_8",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_9",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_10",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_11",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_12",
        "qubits": [
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_13",
        "qubits": [
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_14",
        "qubits": [
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_15",
        "qubits": [
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_16",
        "qubits": [
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_17",
        "qubits": [
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_18",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_19",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_20",
        "qubits": [
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_21",
        "qubits": [
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_22",
        "qubits": [
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_23",
        "qubits": [
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_24",
        "qubits": [
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_25",
        "qubits": [
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_26",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_27",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_28",
        "qubits": [
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_29",
        "qubits": [
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_30",
        "qubits": [
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_31",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_32",
        "qubits": [
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_33",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_34",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_35",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_36",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_37",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_38",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81
        ]
      },
      {
        "name": "lf_39",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79
        ]
      },
      {
        "name": "lf_40",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78
        ]
      },
      {
        "name": "lf_41",
        "qubits": [
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_42",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_43",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_44",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_45",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_46",
        "qubits": [
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_47",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_48",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_49",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_50",
        "qubits": [
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_51",
        "qubits": [
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_52",
        "qubits": [
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_53",
        "qubits": [
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_54",
        "qubits": [
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_55",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_56",
        "qubits": [
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_57",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_58",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_59",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_60",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_61",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81
        ]
      },
      {
        "name": "lf_62",
        "qubits": [
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_63",
        "qubits": [
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_64",
        "qubits": [
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_65",
        "qubits": [
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_66",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_67",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_68",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_69",
        "qubits": [
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_70",
        "qubits": [
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_71",
        "qubits": [
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_72",
        "qubits": [
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_73",
        "qubits": [
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_74",
        "qubits": [
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_75",
        "qubits": [
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_76",
        "qubits": [
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_77",
        "qubits": [
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_78",
        "qubits": [
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_79",
        "qubits": [
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_80",
        "qubits": [
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_81",
        "qubits": [
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_82",
        "qubits": [
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_83",
        "qubits": [
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_84",
        "qubits": [
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_85",
        "qubits": [
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_86",
        "qubits": [
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_87",
        "qubits": [
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_88",
        "qubits": [
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_89",
        "qubits": [
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_90",
        "qubits": [
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_91",
        "qubits": [
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_92",
        "qubits": [
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_93",
        "qubits": [
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_94",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80
        ]
      },
      {
        "name": "lf_95",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79
        ]
      },
      {
        "name": "lf_96",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78
        ]
      },
      {
        "name": "lf_97",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77
        ]
      },
      {
        "name": "lf_98",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_99",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_100",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      }
    ],
    "last_update_date": "2026-01-23T06:14:03-05:00",
    "qubits": [
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 446.82671694282305
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 233.84847974940115
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.941268946048718
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3071224923742767
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.72940325295326
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 98.24718112065241
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.767335558890497
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087940073441283
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.29629379847015
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 34.304462652565554
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.829507861746401
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30918224679341666
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 176.01544963148734
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.4819580488387
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.745145614623284
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31236647725356137
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 298.8722604404447
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 22.961669977822112
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.866667134219611
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30809510464193834
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 171.71540944157354
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 235.2605525249108
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.785655891555075
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3105475082998897
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 315.1669251413107
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 30.299895410368674
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.71831057457761
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30988716717282644
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 319.4747668043535
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 180.96079551988794
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.855318651579374
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30853549451824164
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 264.49762324479326
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 124.37209153383212
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.77770797624088
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096642996560341
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 259.85229710196313
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 161.81724134528744
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.5729979940602705
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.312497510688557
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.033935546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0400390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 284.16563490632814
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 158.69228960886568
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.6592898871500665
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3119403116502601
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.019287109375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2025-12-20T19:50:20-05:00",
          "name": "T1",
          "unit": "us",
          "value": 100.54255912368876
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 210.5275746383981
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.588973454870666
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.28549382802049705
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.061279296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.06103515625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0615234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 440.5472103253708
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 166.80430518009106
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.544897260302873
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3153766012770977
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0361328125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 300.5992310811153
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 133.59712989225298
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.616437783409118
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3115494396921699
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 248.79275849168528
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 321.7380805825357
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.847455086453346
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.307817528125657
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 268.6881667376613
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 74.0677682957413
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.805108333997021
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2752811052842956
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.052978515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 245.24333323942778
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 80.08643814863292
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.874740295798299
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30802239449549323
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 541.8904081982186
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 94.49292834766263
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.670373513717061
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3121295591812491
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.07177734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0888671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 281.3963084893049
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 276.1237232269596
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.888894895985409
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3083072492797884
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 209.61229519459212
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 38.07262719691002
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.813369624924392
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30873609678108616
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 251.12918149502192
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 193.12701322079096
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.653619668282463
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3119365005854154
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 306.44575070982535
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 99.10348604500662
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.784638225347285
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.051513671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04248046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.060546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.14349575947375
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 159.21754060288495
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.837361579640208
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30925453268853004
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.048583984375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0498046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 449.7028498289998
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 112.04959531779153
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.763476548136502
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3093518780426528
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 130.0836764446937
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 55.93898846750691
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.688776214431041
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3103894657922276
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 160.7052912361595
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 255.1562430738861
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.913001544188944
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3077554695460178
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.9433794124436
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 237.15514917216038
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.782339586173238
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 177.58335657215127
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 21.445864279943642
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.969784967853741
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3063944119801059
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 214.56886697000755
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 181.6780747438586
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7500067522494005
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31093227429824444
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 252.6215762872438
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 67.40312413397703
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.807872969932216
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30878513581173844
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 199.75937178038873
        },
        {
          "date": "2026-01-16T17:07:24-05:00",
          "name": "T2",
          "unit": "us",
          "value": 103.2470127717104
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.630292459230189
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2966923631620845
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.151123046875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.14208984375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.16015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 310.0653637105179
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 82.87146197848843
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.691185024990069
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31180994258040834
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.041259765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0263671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 298.7985515328503
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 412.78005519164486
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.75357062779707
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31019005206698447
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 409.75549009739063
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 305.49481462039046
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.918394610581803
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30713100799364834
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 98.47599487482428
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 132.80363881819784
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.938184011211381
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30704200709033247
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.039794921875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03955078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0400390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 205.33609230481608
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.40002554428995
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.705568765072566
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 244.192569851022
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 297.84482392708253
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.920793535615663
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.306850238742536
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 219.36996442686979
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 55.09862658164141
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.951546927429508
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 316.46925906883365
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.1557775491783
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.89488199643319
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3076117904779178
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.57040435082067
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 132.95513332503006
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.805462335821494
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30976705097197654
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.031005859375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04150390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 458.32091421742314
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 142.63945398634218
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.652316631231532
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3116412786595027
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 211.88986209352439
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 273.2847598893648
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.866553885473831
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087372809553465
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 288.75004945260014
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 147.22746469011918
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.928920370310151
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2945092592466625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 195.56408056520092
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 139.11843598100128
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.737869554112716
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3103134165804193
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03466796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 388.7719230587155
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.81357722127785
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.78717095477354
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3112966116094734
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.032470703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 249.47277878292533
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 212.63249517145277
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.615425027715102
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.06201171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05712890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.06689453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 377.0000827379228
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 326.49750169424163
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7798237420997625
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097950038815493
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.3852431724122
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 103.00686571421164
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.876608941317832
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3085227279843537
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021728515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 189.74437552837435
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 100.29139988973732
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.659717133579944
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2965413365336699
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.1171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.09521484375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.13916015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 194.6318907123703
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 166.60187195681613
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7473277465093
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31018015073649313
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 216.77038964741854
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 62.969569510922284
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.833875072394377
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3090661178739506
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 311.7370245009627
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 435.54892398043273
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.761502422715115
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3094621714295766
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 227.95020671105516
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 273.39322477520284
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.83445661139287
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30786008793622777
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 329.8784233781507
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 83.81557485958854
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.774406510943749
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30869698605117035
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 406.9731881369282
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 121.94919694823278
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.787933078092029
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30905982004889765
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021728515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 251.44889681629752
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 244.1117500735644
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.940978821565864
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.307400339493916
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 233.99010110656232
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 189.81511003525347
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.865584361004787
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3081891584869521
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.029296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 294.7955248179771
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 181.85167456873936
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.930400952818744
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30660756202659056
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.03955078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 518.1616470712382
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.15383224235785
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.886294104814336
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30847135487212324
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 316.64927174808696
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 39.100847742532444
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.810776410876255
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096718542458166
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.07616097673207
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 390.2677086246228
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.715425539366277
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30973873856813794
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.023681640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 367.13808333377
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 226.03950592235157
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.796307659310639
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096124676868905
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 290.03552315152604
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.78389919783295
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.738392943253359
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096270045483549
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.032470703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 222.966531178032
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 218.1627534093975
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.888107157499188
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30788890589728085
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 129.5817151924708
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.642655470223
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.982646137867057
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30688771709555496
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 186.7484502788332
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 224.06455599116606
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.802676055526538
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30860329993106445
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.028076171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02685546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.029296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 114.64255313345818
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 157.3392546631463
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.002290335972013
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30639450849766053
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 204.83021183699023
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 133.38648064895065
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.926408999504932
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3075262804143739
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 235.32412321046579
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 260.08555528965786
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.84662696126504
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3090390437216194
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.086181640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.10546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.06689453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 134.05436980010796
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 190.61832953457997
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7775939689007165
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30893996511391497
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 450.2379150572641
        },
        {
          "date": "2026-01-11T03:38:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.32804104879376
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.704091104162539
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3107536379044262
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.5610494748677
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 238.69273811988353
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.758093582447084
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097301722471254
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 252.6341583029717
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 60.17285518546201
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.940428521377228
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3069232030379296
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 245.50642045066175
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 234.02534780277176
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.763542993953551
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3102163836954722
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 248.162743792972
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 84.43145609716161
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.764596586088654
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 336.61476082900003
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 304.9558386100211
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.845762245232183
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30763457512529135
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 229.21212519721593
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 277.60908165456806
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.731198734767965
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3099446481482637
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.060546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 449.86171980793017
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 257.72579893055655
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.817426078384512
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 278.9770383413233
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 143.9869466110303
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.715088722398511
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3024187522249324
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.08544921875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05419921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.11669921875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 364.37677692530116
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 180.01586483748216
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.830509795858385
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30878029783669925
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.9985094624956
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 272.7937437127384
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.739386778262317
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097843877234872
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 184.28550596329697
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 255.19053235454328
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.883874694370416
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30842589543830473
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.7543291027816
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.9183889282717
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.938796785711747
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30759263933832587
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 330.67418243311573
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 303.3929439491525
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.791999909223453
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3099897587108672
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 184.4748622218159
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 212.38950135315383
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.035098578268385
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3050280015942386
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.025146484375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 309.1545740466767
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 205.7873195863249
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.815306394749413
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3094350334719248
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.001953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 432.3772350126614
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 241.88189271998291
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.740302079810775
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3102342162455182
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016845703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 285.34735065776016
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.5067303046525
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9646239407066055
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3068148209036836
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015869140625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 164.36026535778535
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 102.38700879190422
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.855492834905933
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30803453630453775
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03564453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 296.1943237669364
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 91.8344682012607
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.007952021132535
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3060451674546242
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.0094874268113
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 353.7023639648794
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.877417100163898
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078839006286158
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037109375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 400.5925286506315
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 131.87642229788963
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.881029174133328
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3086769784075062
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0517578125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 242.4019046226875
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.47250901668986
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.02096706604477
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3055820823077571
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 239.89387213343085
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 127.61159533936686
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.892825823698472
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30751130021098794
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 220.66305532234165
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 76.31851046027126
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.818246384678484
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087879179521487
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 217.34633246467658
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 100.51894912168531
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9033543612733075
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30823293202915464
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 196.12119098008048
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 208.54256987538056
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.776042309645046
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31002013412868173
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 136.82500756030933
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 119.41825275828725
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9314285511666975
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3073729770967731
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.161865234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.3017578125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 151.41244441413747
        },
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T2",
          "unit": "us",
          "value": 60.84976180823139
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.815253274416754
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.192626953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.1767578125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.20849609375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 207.83197904070633
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 120.13979780796141
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.002738699095879
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3057331467238501
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.10107421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.10986328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.09228515625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.8032231089526
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 37.17260786200737
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9576427980898705
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2864491519171298
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.034423828125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04296875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.13597842571045
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 146.4830110981186
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.035765936853676
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30570082640182644
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.030029296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02978515625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 123.86974155488198
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 166.92543566418243
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8240194561410545
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30813542250400067
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02392578125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 249.08213892758658
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 132.82605761906072
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.6947007076169545
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3111806341022711
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.014404296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 205.30332801842576
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 92.802924118919
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.974304270331155
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30721655464929126
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02685546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03466796875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 253.38467236193543
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 38.031853894283074
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.896160491975616
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078863757519822
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.24560546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.20166015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.28955078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 346.40988446802885
        },
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T2",
          "unit": "us",
          "value": 294.4138743374798
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.835783064160681
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3088023658232895
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.119140625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.1005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.1376953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 298.14423285957696
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 76.67932628671069
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.918485801342406
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30657901184708203
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 230.955398557032
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 75.44630318076213
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.773664213962582
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.34781459082288146
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.05712890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.064453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0498046875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 305.02849102505405
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 102.22148174247572
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8625209713821995
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30805780683835304
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 292.2992075794617
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 168.43486908642157
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.863474098687531
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30722041238705017
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 69.69849180056009
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 85.80944943952927
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.220607223455753
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3031267306244949
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.038330078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 299.30718886901946
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 62.38224285777141
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8827073152094975
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3073994552233973
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.051025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0615234375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 215.90141716455955
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 224.9626856654484
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.990959384270101
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30641650701840606
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.024658203125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 280.07076297087025
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 149.5439887216467
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.796645226540197
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30814683332130843
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 303.14443185394083
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 64.69420219518274
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.678189606408198
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3428748501678158
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.1103515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.158203125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 233.22797529003142
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 209.59964004115753
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.943855738329395
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30643115148254335
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.08154296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.14453125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 244.32588148871875
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.121559573572
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.036854748871042
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3050768977789085
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 140.53942335221316
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 70.55357129936043
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.952886353534342
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30730491985875663
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 163.52766846680115
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 49.40357776169472
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.900542752071417
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30733775392139767
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 263.99336260379454
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 143.37235666479071
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.997597543136549
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30573964031358225
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 413.6091590399657
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 265.3724195488657
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.793503814368808
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30952885078821485
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 243.34192672430189
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 286.81525340091315
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.989497951170171
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3055736409234286
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.4366161372077
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 239.44632122145697
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.063691120278741
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30480818578486796
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 164.64583756891147
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 206.0888061948195
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9990728784184455
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3052289348430702
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-17T17:15:20-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.8954355959642
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 238.31868476204363
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.068577933314329
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3047847408034375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.140869140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0673828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.21435546875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.0710139676722
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.7033054626606
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.811910804922624
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078965512332006
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03369140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ]
    ]
  },
  "channel": null,
  "instance": null,
  "timestamp_utc": "2026-01-23T11:53:43+00:00"
}

==> reproducibility/provenance/snapshots/backend_snapshot_ibm_rensselaer_20260123T115415Z.json <==
{
  "backend_configuration": {
    "acquisition_latency": [],
    "allow_q_object": true,
    "backend_name": "ibm_rensselaer",
    "backend_version": "1.1.223",
    "basis_gates": [
      "ecr",
      "id",
      "rz",
      "sx",
      "x"
    ],
    "channels": {
      "acquire0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "d0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "m0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "u0": {
        "operates": {
          "qubits": [
            0,
            1
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u1": {
        "operates": {
          "qubits": [
            0,
            14
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u10": {
        "operates": {
          "qubits": [
            4,
            15
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u100": {
        "operates": {
          "qubits": [
            44,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u101": {
        "operates": {
          "qubits": [
            45,
            44
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u102": {
        "operates": {
          "qubits": [
            45,
            46
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u103": {
        "operates": {
          "qubits": [
            45,
            54
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u104": {
        "operates": {
          "qubits": [
            46,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u105": {
        "operates": {
          "qubits": [
            46,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u106": {
        "operates": {
          "qubits": [
            47,
            35
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u107": {
        "operates": {
          "qubits": [
            47,
            46
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u108": {
        "operates": {
          "qubits": [
            47,
            48
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u109": {
        "operates": {
          "qubits": [
            48,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u11": {
        "operates": {
          "qubits": [
            5,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u110": {
        "operates": {
          "qubits": [
            48,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u111": {
        "operates": {
          "qubits": [
            49,
            48
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u112": {
        "operates": {
          "qubits": [
            49,
            50
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u113": {
        "operates": {
          "qubits": [
            49,
            55
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u114": {
        "operates": {
          "qubits": [
            50,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u115": {
        "operates": {
          "qubits": [
            50,
            51
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u116": {
        "operates": {
          "qubits": [
            51,
            36
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u117": {
        "operates": {
          "qubits": [
            51,
            50
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u118": {
        "operates": {
          "qubits": [
            52,
            37
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u119": {
        "operates": {
          "qubits": [
            52,
            56
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u12": {
        "operates": {
          "qubits": [
            5,
            6
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u120": {
        "operates": {
          "qubits": [
            53,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u121": {
        "operates": {
          "qubits": [
            53,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u122": {
        "operates": {
          "qubits": [
            54,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u123": {
        "operates": {
          "qubits": [
            54,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u124": {
        "operates": {
          "qubits": [
            55,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u125": {
        "operates": {
          "qubits": [
            55,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u126": {
        "operates": {
          "qubits": [
            56,
            52
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u127": {
        "operates": {
          "qubits": [
            56,
            57
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u128": {
        "operates": {
          "qubits": [
            57,
            56
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u129": {
        "operates": {
          "qubits": [
            57,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u13": {
        "operates": {
          "qubits": [
            6,
            5
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u130": {
        "operates": {
          "qubits": [
            58,
            57
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u131": {
        "operates": {
          "qubits": [
            58,
            59
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u132": {
        "operates": {
          "qubits": [
            58,
            71
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u133": {
        "operates": {
          "qubits": [
            59,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u134": {
        "operates": {
          "qubits": [
            59,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u135": {
        "operates": {
          "qubits": [
            60,
            53
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u136": {
        "operates": {
          "qubits": [
            60,
            59
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u137": {
        "operates": {
          "qubits": [
            60,
            61
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u138": {
        "operates": {
          "qubits": [
            61,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u139": {
        "operates": {
          "qubits": [
            61,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u14": {
        "operates": {
          "qubits": [
            6,
            7
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u140": {
        "operates": {
          "qubits": [
            62,
            61
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u141": {
        "operates": {
          "qubits": [
            62,
            63
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u142": {
        "operates": {
          "qubits": [
            62,
            72
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u143": {
        "operates": {
          "qubits": [
            63,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u144": {
        "operates": {
          "qubits": [
            63,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u145": {
        "operates": {
          "qubits": [
            64,
            54
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u146": {
        "operates": {
          "qubits": [
            64,
            63
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u147": {
        "operates": {
          "qubits": [
            64,
            65
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u148": {
        "operates": {
          "qubits": [
            65,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u149": {
        "operates": {
          "qubits": [
            65,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u15": {
        "operates": {
          "qubits": [
            7,
            6
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u150": {
        "operates": {
          "qubits": [
            66,
            65
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u151": {
        "operates": {
          "qubits": [
            66,
            67
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u152": {
        "operates": {
          "qubits": [
            66,
            73
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u153": {
        "operates": {
          "qubits": [
            67,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u154": {
        "operates": {
          "qubits": [
            67,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u155": {
        "operates": {
          "qubits": [
            68,
            55
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u156": {
        "operates": {
          "qubits": [
            68,
            67
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u157": {
        "operates": {
          "qubits": [
            68,
            69
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u158": {
        "operates": {
          "qubits": [
            69,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u159": {
        "operates": {
          "qubits": [
            69,
            70
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u16": {
        "operates": {
          "qubits": [
            7,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u160": {
        "operates": {
          "qubits": [
            70,
            69
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u161": {
        "operates": {
          "qubits": [
            70,
            74
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u162": {
        "operates": {
          "qubits": [
            71,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u163": {
        "operates": {
          "qubits": [
            71,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u164": {
        "operates": {
          "qubits": [
            72,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u165": {
        "operates": {
          "qubits": [
            72,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u166": {
        "operates": {
          "qubits": [
            73,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u167": {
        "operates": {
          "qubits": [
            73,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u168": {
        "operates": {
          "qubits": [
            74,
            70
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u169": {
        "operates": {
          "qubits": [
            74,
            89
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u17": {
        "operates": {
          "qubits": [
            8,
            7
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u170": {
        "operates": {
          "qubits": [
            75,
            76
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u171": {
        "operates": {
          "qubits": [
            75,
            90
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u172": {
        "operates": {
          "qubits": [
            76,
            75
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u173": {
        "operates": {
          "qubits": [
            76,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u174": {
        "operates": {
          "qubits": [
            77,
            71
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u175": {
        "operates": {
          "qubits": [
            77,
            76
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u176": {
        "operates": {
          "qubits": [
            77,
            78
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u177": {
        "operates": {
          "qubits": [
            78,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u178": {
        "operates": {
          "qubits": [
            78,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u179": {
        "operates": {
          "qubits": [
            79,
            78
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u18": {
        "operates": {
          "qubits": [
            8,
            9
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u180": {
        "operates": {
          "qubits": [
            79,
            80
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u181": {
        "operates": {
          "qubits": [
            79,
            91
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u182": {
        "operates": {
          "qubits": [
            80,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u183": {
        "operates": {
          "qubits": [
            80,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u184": {
        "operates": {
          "qubits": [
            81,
            72
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u185": {
        "operates": {
          "qubits": [
            81,
            80
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u186": {
        "operates": {
          "qubits": [
            81,
            82
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u187": {
        "operates": {
          "qubits": [
            82,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u188": {
        "operates": {
          "qubits": [
            82,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u189": {
        "operates": {
          "qubits": [
            83,
            82
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u19": {
        "operates": {
          "qubits": [
            8,
            16
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u190": {
        "operates": {
          "qubits": [
            83,
            84
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u191": {
        "operates": {
          "qubits": [
            83,
            92
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u192": {
        "operates": {
          "qubits": [
            84,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u193": {
        "operates": {
          "qubits": [
            84,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u194": {
        "operates": {
          "qubits": [
            85,
            73
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u195": {
        "operates": {
          "qubits": [
            85,
            84
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u196": {
        "operates": {
          "qubits": [
            85,
            86
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u197": {
        "operates": {
          "qubits": [
            86,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u198": {
        "operates": {
          "qubits": [
            86,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u199": {
        "operates": {
          "qubits": [
            87,
            86
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u2": {
        "operates": {
          "qubits": [
            1,
            0
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u20": {
        "operates": {
          "qubits": [
            9,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u200": {
        "operates": {
          "qubits": [
            87,
            88
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u201": {
        "operates": {
          "qubits": [
            87,
            93
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u202": {
        "operates": {
          "qubits": [
            88,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u203": {
        "operates": {
          "qubits": [
            88,
            89
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u204": {
        "operates": {
          "qubits": [
            89,
            74
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u205": {
        "operates": {
          "qubits": [
            89,
            88
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u206": {
        "operates": {
          "qubits": [
            90,
            75
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u207": {
        "operates": {
          "qubits": [
            90,
            94
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u208": {
        "operates": {
          "qubits": [
            91,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u209": {
        "operates": {
          "qubits": [
            91,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u21": {
        "operates": {
          "qubits": [
            9,
            10
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u210": {
        "operates": {
          "qubits": [
            92,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u211": {
        "operates": {
          "qubits": [
            92,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u212": {
        "operates": {
          "qubits": [
            93,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u213": {
        "operates": {
          "qubits": [
            93,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u214": {
        "operates": {
          "qubits": [
            94,
            90
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u215": {
        "operates": {
          "qubits": [
            94,
            95
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u216": {
        "operates": {
          "qubits": [
            95,
            94
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u217": {
        "operates": {
          "qubits": [
            95,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u218": {
        "operates": {
          "qubits": [
            96,
            95
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u219": {
        "operates": {
          "qubits": [
            96,
            97
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u22": {
        "operates": {
          "qubits": [
            10,
            9
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u220": {
        "operates": {
          "qubits": [
            96,
            109
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u221": {
        "operates": {
          "qubits": [
            97,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u222": {
        "operates": {
          "qubits": [
            97,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u223": {
        "operates": {
          "qubits": [
            98,
            91
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u224": {
        "operates": {
          "qubits": [
            98,
            97
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u225": {
        "operates": {
          "qubits": [
            98,
            99
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u226": {
        "operates": {
          "qubits": [
            99,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u227": {
        "operates": {
          "qubits": [
            99,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u228": {
        "operates": {
          "qubits": [
            100,
            99
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u229": {
        "operates": {
          "qubits": [
            100,
            101
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u23": {
        "operates": {
          "qubits": [
            10,
            11
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u230": {
        "operates": {
          "qubits": [
            100,
            110
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u231": {
        "operates": {
          "qubits": [
            101,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u232": {
        "operates": {
          "qubits": [
            101,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u233": {
        "operates": {
          "qubits": [
            102,
            92
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u234": {
        "operates": {
          "qubits": [
            102,
            101
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u235": {
        "operates": {
          "qubits": [
            102,
            103
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u236": {
        "operates": {
          "qubits": [
            103,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u237": {
        "operates": {
          "qubits": [
            103,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u238": {
        "operates": {
          "qubits": [
            104,
            103
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u239": {
        "operates": {
          "qubits": [
            104,
            105
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u24": {
        "operates": {
          "qubits": [
            11,
            10
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u240": {
        "operates": {
          "qubits": [
            104,
            111
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u241": {
        "operates": {
          "qubits": [
            105,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u242": {
        "operates": {
          "qubits": [
            105,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u243": {
        "operates": {
          "qubits": [
            106,
            93
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u244": {
        "operates": {
          "qubits": [
            106,
            105
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u245": {
        "operates": {
          "qubits": [
            106,
            107
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u246": {
        "operates": {
          "qubits": [
            107,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u247": {
        "operates": {
          "qubits": [
            107,
            108
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u248": {
        "operates": {
          "qubits": [
            108,
            107
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u249": {
        "operates": {
          "qubits": [
            108,
            112
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u25": {
        "operates": {
          "qubits": [
            11,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u250": {
        "operates": {
          "qubits": [
            109,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u251": {
        "operates": {
          "qubits": [
            109,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u252": {
        "operates": {
          "qubits": [
            110,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u253": {
        "operates": {
          "qubits": [
            110,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u254": {
        "operates": {
          "qubits": [
            111,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u255": {
        "operates": {
          "qubits": [
            111,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u256": {
        "operates": {
          "qubits": [
            112,
            108
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u257": {
        "operates": {
          "qubits": [
            112,
            126
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u258": {
        "operates": {
          "qubits": [
            113,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u259": {
        "operates": {
          "qubits": [
            114,
            109
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u26": {
        "operates": {
          "qubits": [
            12,
            11
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u260": {
        "operates": {
          "qubits": [
            114,
            113
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u261": {
        "operates": {
          "qubits": [
            114,
            115
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u262": {
        "operates": {
          "qubits": [
            115,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u263": {
        "operates": {
          "qubits": [
            115,
            116
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u264": {
        "operates": {
          "qubits": [
            116,
            115
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u265": {
        "operates": {
          "qubits": [
            116,
            117
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u266": {
        "operates": {
          "qubits": [
            117,
            116
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u267": {
        "operates": {
          "qubits": [
            117,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u268": {
        "operates": {
          "qubits": [
            118,
            110
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u269": {
        "operates": {
          "qubits": [
            118,
            117
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u27": {
        "operates": {
          "qubits": [
            12,
            13
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u270": {
        "operates": {
          "qubits": [
            118,
            119
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u271": {
        "operates": {
          "qubits": [
            119,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u272": {
        "operates": {
          "qubits": [
            119,
            120
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u273": {
        "operates": {
          "qubits": [
            120,
            119
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u274": {
        "operates": {
          "qubits": [
            120,
            121
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u275": {
        "operates": {
          "qubits": [
            121,
            120
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u276": {
        "operates": {
          "qubits": [
            121,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u277": {
        "operates": {
          "qubits": [
            122,
            111
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u278": {
        "operates": {
          "qubits": [
            122,
            121
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u279": {
        "operates": {
          "qubits": [
            122,
            123
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u28": {
        "operates": {
          "qubits": [
            12,
            17
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u280": {
        "operates": {
          "qubits": [
            123,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u281": {
        "operates": {
          "qubits": [
            123,
            124
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u282": {
        "operates": {
          "qubits": [
            124,
            123
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u283": {
        "operates": {
          "qubits": [
            124,
            125
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u284": {
        "operates": {
          "qubits": [
            125,
            124
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u285": {
        "operates": {
          "qubits": [
            125,
            126
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u286": {
        "operates": {
          "qubits": [
            126,
            112
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u287": {
        "operates": {
          "qubits": [
            126,
            125
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u29": {
        "operates": {
          "qubits": [
            13,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u3": {
        "operates": {
          "qubits": [
            1,
            2
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u30": {
        "operates": {
          "qubits": [
            14,
            0
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u31": {
        "operates": {
          "qubits": [
            14,
            18
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u32": {
        "operates": {
          "qubits": [
            15,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u33": {
        "operates": {
          "qubits": [
            15,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u34": {
        "operates": {
          "qubits": [
            16,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u35": {
        "operates": {
          "qubits": [
            16,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u36": {
        "operates": {
          "qubits": [
            17,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u37": {
        "operates": {
          "qubits": [
            17,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u38": {
        "operates": {
          "qubits": [
            18,
            14
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u39": {
        "operates": {
          "qubits": [
            18,
            19
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u4": {
        "operates": {
          "qubits": [
            2,
            1
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u40": {
        "operates": {
          "qubits": [
            19,
            18
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u41": {
        "operates": {
          "qubits": [
            19,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u42": {
        "operates": {
          "qubits": [
            20,
            19
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u43": {
        "operates": {
          "qubits": [
            20,
            21
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u44": {
        "operates": {
          "qubits": [
            20,
            33
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u45": {
        "operates": {
          "qubits": [
            21,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u46": {
        "operates": {
          "qubits": [
            21,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u47": {
        "operates": {
          "qubits": [
            22,
            15
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u48": {
        "operates": {
          "qubits": [
            22,
            21
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u49": {
        "operates": {
          "qubits": [
            22,
            23
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u5": {
        "operates": {
          "qubits": [
            2,
            3
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u50": {
        "operates": {
          "qubits": [
            23,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u51": {
        "operates": {
          "qubits": [
            23,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u52": {
        "operates": {
          "qubits": [
            24,
            23
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u53": {
        "operates": {
          "qubits": [
            24,
            25
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u54": {
        "operates": {
          "qubits": [
            24,
            34
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u55": {
        "operates": {
          "qubits": [
            25,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u56": {
        "operates": {
          "qubits": [
            25,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u57": {
        "operates": {
          "qubits": [
            26,
            16
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u58": {
        "operates": {
          "qubits": [
            26,
            25
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u59": {
        "operates": {
          "qubits": [
            26,
            27
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u6": {
        "operates": {
          "qubits": [
            3,
            2
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u60": {
        "operates": {
          "qubits": [
            27,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u61": {
        "operates": {
          "qubits": [
            27,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u62": {
        "operates": {
          "qubits": [
            28,
            27
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u63": {
        "operates": {
          "qubits": [
            28,
            29
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u64": {
        "operates": {
          "qubits": [
            28,
            35
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u65": {
        "operates": {
          "qubits": [
            29,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u66": {
        "operates": {
          "qubits": [
            29,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u67": {
        "operates": {
          "qubits": [
            30,
            17
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u68": {
        "operates": {
          "qubits": [
            30,
            29
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u69": {
        "operates": {
          "qubits": [
            30,
            31
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u7": {
        "operates": {
          "qubits": [
            3,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u70": {
        "operates": {
          "qubits": [
            31,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u71": {
        "operates": {
          "qubits": [
            31,
            32
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u72": {
        "operates": {
          "qubits": [
            32,
            31
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u73": {
        "operates": {
          "qubits": [
            32,
            36
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u74": {
        "operates": {
          "qubits": [
            33,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u75": {
        "operates": {
          "qubits": [
            33,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u76": {
        "operates": {
          "qubits": [
            34,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u77": {
        "operates": {
          "qubits": [
            34,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u78": {
        "operates": {
          "qubits": [
            35,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u79": {
        "operates": {
          "qubits": [
            35,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u8": {
        "operates": {
          "qubits": [
            4,
            3
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u80": {
        "operates": {
          "qubits": [
            36,
            32
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u81": {
        "operates": {
          "qubits": [
            36,
            51
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u82": {
        "operates": {
          "qubits": [
            37,
            38
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u83": {
        "operates": {
          "qubits": [
            37,
            52
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u84": {
        "operates": {
          "qubits": [
            38,
            37
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u85": {
        "operates": {
          "qubits": [
            38,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u86": {
        "operates": {
          "qubits": [
            39,
            33
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u87": {
        "operates": {
          "qubits": [
            39,
            38
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u88": {
        "operates": {
          "qubits": [
            39,
            40
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u89": {
        "operates": {
          "qubits": [
            40,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u9": {
        "operates": {
          "qubits": [
            4,
            5
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u90": {
        "operates": {
          "qubits": [
            40,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u91": {
        "operates": {
          "qubits": [
            41,
            40
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u92": {
        "operates": {
          "qubits": [
            41,
            42
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u93": {
        "operates": {
          "qubits": [
            41,
            53
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u94": {
        "operates": {
          "qubits": [
            42,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u95": {
        "operates": {
          "qubits": [
            42,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u96": {
        "operates": {
          "qubits": [
            43,
            34
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u97": {
        "operates": {
          "qubits": [
            43,
            42
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u98": {
        "operates": {
          "qubits": [
            43,
            44
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u99": {
        "operates": {
          "qubits": [
            44,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      }
    },
    "clops": null,
    "clops_h": 260000,
    "clops_v": "None",
    "conditional": false,
    "conditional_latency": [],
    "coords": [
      [
        1,
        1
      ],
      [
        2,
        1
      ],
      [
        3,
        1
      ],
      [
        4,
        1
      ],
      [
        5,
        1
      ],
      [
        6,
        1
      ],
      [
        7,
        1
      ],
      [
        8,
        1
      ],
      [
        9,
        1
      ],
      [
        10,
        1
      ],
      [
        11,
        1
      ],
      [
        12,
        1
      ],
      [
        13,
        1
      ],
      [
        14,
        1
      ],
      [
        1,
        2
      ],
      [
        5,
        2
      ],
      [
        9,
        2
      ],
      [
        13,
        2
      ],
      [
        1,
        3
      ],
      [
        2,
        3
      ],
      [
        3,
        3
      ],
      [
        4,
        3
      ],
      [
        5,
        3
      ],
      [
        6,
        3
      ],
      [
        7,
        3
      ],
      [
        8,
        3
      ],
      [
        9,
        3
      ],
      [
        10,
        3
      ],
      [
        11,
        3
      ],
      [
        12,
        3
      ],
      [
        13,
        3
      ],
      [
        14,
        3
      ],
      [
        15,
        3
      ],
      [
        3,
        4
      ],
      [
        7,
        4
      ],
      [
        11,
        4
      ],
      [
        15,
        4
      ],
      [
        1,
        5
      ],
      [
        2,
        5
      ],
      [
        3,
        5
      ],
      [
        4,
        5
      ],
      [
        5,
        5
      ],
      [
        6,
        5
      ],
      [
        7,
        5
      ],
      [
        8,
        5
      ],
      [
        9,
        5
      ],
      [
        10,
        5
      ],
      [
        11,
        5
      ],
      [
        12,
        5
      ],
      [
        13,
        5
      ],
      [
        14,
        5
      ],
      [
        15,
        5
      ],
      [
        1,
        6
      ],
      [
        5,
        6
      ],
      [
        9,
        6
      ],
      [
        13,
        6
      ],
      [
        1,
        7
      ],
      [
        2,
        7
      ],
      [
        3,
        7
      ],
      [
        4,
        7
      ],
      [
        5,
        7
      ],
      [
        6,
        7
      ],
      [
        7,
        7
      ],
      [
        8,
        7
      ],
      [
        9,
        7
      ],
      [
        10,
        7
      ],
      [
        11,
        7
      ],
      [
        12,
        7
      ],
      [
        13,
        7
      ],
      [
        14,
        7
      ],
      [
        15,
        7
      ],
      [
        3,
        8
      ],
      [
        7,
        8
      ],
      [
        11,
        8
      ],
      [
        15,
        8
      ],
      [
        1,
        9
      ],
      [
        2,
        9
      ],
      [
        3,
        9
      ],
      [
        4,
        9
      ],
      [
        5,
        9
      ],
      [
        6,
        9
      ],
      [
        7,
        9
      ],
      [
        8,
        9
      ],
      [
        9,
        9
      ],
      [
        10,
        9
      ],
      [
        11,
        9
      ],
      [
        12,
        9
      ],
      [
        13,
        9
      ],
      [
        14,
        9
      ],
      [
        15,
        9
      ],
      [
        1,
        10
      ],
      [
        5,
        10
      ],
      [
        9,
        10
      ],
      [
        13,
        10
      ],
      [
        1,
        11
      ],
      [
        2,
        11
      ],
      [
        3,
        11
      ],
      [
        4,
        11
      ],
      [
        5,
        11
      ],
      [
        6,
        11
      ],
      [
        7,
        11
      ],
      [
        8,
        11
      ],
      [
        9,
        11
      ],
      [
        10,
        11
      ],
      [
        11,
        11
      ],
      [
        12,
        11
      ],
      [
        13,
        11
      ],
      [
        14,
        11
      ],
      [
        15,
        11
      ],
      [
        3,
        12
      ],
      [
        7,
        12
      ],
      [
        11,
        12
      ],
      [
        15,
        12
      ],
      [
        2,
        13
      ],
      [
        3,
        13
      ],
      [
        4,
        13
      ],
      [
        5,
        13
      ],
      [
        6,
        13
      ],
      [
        7,
        13
      ],
      [
        8,
        13
      ],
      [
        9,
        13
      ],
      [
        10,
        13
      ],
      [
        11,
        13
      ],
      [
        12,
        13
      ],
      [
        13,
        13
      ],
      [
        14,
        13
      ],
      [
        15,
        13
      ]
    ],
    "coupling_map": [
      [
        0,
        1
      ],
      [
        0,
        14
      ],
      [
        2,
        1
      ],
      [
        3,
        2
      ],
      [
        3,
        4
      ],
      [
        4,
        5
      ],
      [
        4,
        15
      ],
      [
        5,
        6
      ],
      [
        7,
        6
      ],
      [
        7,
        8
      ],
      [
        8,
        9
      ],
      [
        10,
        9
      ],
      [
        10,
        11
      ],
      [
        12,
        11
      ],
      [
        13,
        12
      ],
      [
        16,
        8
      ],
      [
        17,
        12
      ],
      [
        17,
        30
      ],
      [
        18,
        14
      ],
      [
        19,
        18
      ],
      [
        20,
        19
      ],
      [
        20,
        21
      ],
      [
        21,
        22
      ],
      [
        22,
        15
      ],
      [
        23,
        22
      ],
      [
        23,
        24
      ],
      [
        24,
        25
      ],
      [
        25,
        26
      ],
      [
        26,
        16
      ],
      [
        27,
        26
      ],
      [
        27,
        28
      ],
      [
        28,
        35
      ],
      [
        29,
        28
      ],
      [
        30,
        29
      ],
      [
        31,
        30
      ],
      [
        31,
        32
      ],
      [
        33,
        20
      ],
      [
        33,
        39
      ],
      [
        34,
        24
      ],
      [
        36,
        32
      ],
      [
        36,
        51
      ],
      [
        37,
        52
      ],
      [
        38,
        37
      ],
      [
        39,
        38
      ],
      [
        40,
        39
      ],
      [
        41,
        40
      ],
      [
        42,
        41
      ],
      [
        43,
        34
      ],
      [
        43,
        42
      ],
      [
        43,
        44
      ],
      [
        44,
        45
      ],
      [
        46,
        45
      ],
      [
        47,
        35
      ],
      [
        47,
        46
      ],
      [
        47,
        48
      ],
      [
        49,
        48
      ],
      [
        49,
        50
      ],
      [
        51,
        50
      ],
      [
        52,
        56
      ],
      [
        53,
        41
      ],
      [
        53,
        60
      ],
      [
        54,
        45
      ],
      [
        55,
        49
      ],
      [
        57,
        56
      ],
      [
        57,
        58
      ],
      [
        58,
        59
      ],
      [
        58,
        71
      ],
      [
        59,
        60
      ],
      [
        61,
        60
      ],
      [
        62,
        61
      ],
      [
        62,
        63
      ],
      [
        62,
        72
      ],
      [
        64,
        54
      ],
      [
        64,
        63
      ],
      [
        64,
        65
      ],
      [
        65,
        66
      ],
      [
        66,
        73
      ],
      [
        67,
        66
      ],
      [
        68,
        55
      ],
      [
        68,
        67
      ],
      [
        68,
        69
      ],
      [
        69,
        70
      ],
      [
        70,
        74
      ],
      [
        72,
        81
      ],
      [
        73,
        85
      ],
      [
        74,
        89
      ],
      [
        75,
        90
      ],
      [
        76,
        75
      ],
      [
        76,
        77
      ],
      [
        77,
        71
      ],
      [
        78,
        77
      ],
      [
        79,
        78
      ],
      [
        80,
        79
      ],
      [
        81,
        80
      ],
      [
        82,
        81
      ],
      [
        83,
        82
      ],
      [
        83,
        84
      ],
      [
        84,
        85
      ],
      [
        86,
        85
      ],
      [
        87,
        86
      ],
      [
        87,
        88
      ],
      [
        88,
        89
      ],
      [
        90,
        94
      ],
      [
        91,
        79
      ],
      [
        91,
        98
      ],
      [
        92,
        83
      ],
      [
        92,
        102
      ],
      [
        93,
        87
      ],
      [
        94,
        95
      ],
      [
        96,
        95
      ],
      [
        96,
        97
      ],
      [
        97,
        98
      ],
      [
        99,
        98
      ],
      [
        99,
        100
      ],
      [
        100,
        110
      ],
      [
        101,
        100
      ],
      [
        101,
        102
      ],
      [
        102,
        103
      ],
      [
        104,
        103
      ],
      [
        104,
        105
      ],
      [
        104,
        111
      ],
      [
        105,
        106
      ],
      [
        106,
        93
      ],
      [
        107,
        106
      ],
      [
        107,
        108
      ],
      [
        109,
        96
      ],
      [
        111,
        122
      ],
      [
        112,
        108
      ],
      [
        113,
        114
      ],
      [
        114,
        109
      ],
      [
        114,
        115
      ],
      [
        116,
        115
      ],
      [
        117,
        116
      ],
      [
        117,
        118
      ],
      [
        118,
        110
      ],
      [
        119,
        118
      ],
      [
        120,
        119
      ],
      [
        120,
        121
      ],
      [
        122,
        121
      ],
      [
        123,
        122
      ],
      [
        123,
        124
      ],
      [
        125,
        124
      ],
      [
        125,
        126
      ],
      [
        126,
        112
      ]
    ],
    "credits_required": true,
    "default_rep_delay": 250.0,
    "description": "127 qubit device",
    "discriminators": [
      "hw_qmfk",
      "quadratic_discriminator",
      "linear_discriminator"
    ],
    "dt": 0.2222222222222222,
    "dtm": 0.2222222222222222,
    "dynamic_reprate_enabled": true,
    "gates": [
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "id",
        "parameters": [],
        "qasm_def": "gate id q { U(0, 0, 0) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "rz",
        "parameters": [
          "theta"
        ],
        "qasm_def": "gate rz(theta) q { U(0, 0, theta) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "sx",
        "parameters": [],
        "qasm_def": "gate sx q { U(pi/2, 3*pi/2, pi/2) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "x",
        "parameters": [],
        "qasm_def": "gate x q { U(pi, 0, pi) q; }"
      },
      {
        "coupling_map": [
          [
            0,
            1
          ],
          [
            0,
            14
          ],
          [
            2,
            1
          ],
          [
            3,
            2
          ],
          [
            3,
            4
          ],
          [
            4,
            5
          ],
          [
            4,
            15
          ],
          [
            5,
            6
          ],
          [
            7,
            6
          ],
          [
            7,
            8
          ],
          [
            8,
            9
          ],
          [
            10,
            9
          ],
          [
            10,
            11
          ],
          [
            12,
            11
          ],
          [
            13,
            12
          ],
          [
            16,
            8
          ],
          [
            17,
            12
          ],
          [
            17,
            30
          ],
          [
            18,
            14
          ],
          [
            19,
            18
          ],
          [
            20,
            19
          ],
          [
            20,
            21
          ],
          [
            21,
            22
          ],
          [
            22,
            15
          ],
          [
            23,
            22
          ],
          [
            23,
            24
          ],
          [
            24,
            25
          ],
          [
            25,
            26
          ],
          [
            26,
            16
          ],
          [
            27,
            26
          ],
          [
            27,
            28
          ],
          [
            28,
            35
          ],
          [
            29,
            28
          ],
          [
            30,
            29
          ],
          [
            31,
            30
          ],
          [
            31,
            32
          ],
          [
            33,
            20
          ],
          [
            33,
            39
          ],
          [
            34,
            24
          ],
          [
            36,
            32
          ],
          [
            36,
            51
          ],
          [
            37,
            52
          ],
          [
            38,
            37
          ],
          [
            39,
            38
          ],
          [
            40,
            39
          ],
          [
            41,
            40
          ],
          [
            42,
            41
          ],
          [
            43,
            34
          ],
          [
            43,
            42
          ],
          [
            43,
            44
          ],
          [
            44,
            45
          ],
          [
            46,
            45
          ],
          [
            47,
            35
          ],
          [
            47,
            46
          ],
          [
            47,
            48
          ],
          [
            49,
            48
          ],
          [
            49,
            50
          ],
          [
            51,
            50
          ],
          [
            52,
            56
          ],
          [
            53,
            41
          ],
          [
            53,
            60
          ],
          [
            54,
            45
          ],
          [
            55,
            49
          ],
          [
            57,
            56
          ],
          [
            57,
            58
          ],
          [
            58,
            59
          ],
          [
            58,
            71
          ],
          [
            59,
            60
          ],
          [
            61,
            60
          ],
          [
            62,
            61
          ],
          [
            62,
            63
          ],
          [
            62,
            72
          ],
          [
            64,
            54
          ],
          [
            64,
            63
          ],
          [
            64,
            65
          ],
          [
            65,
            66
          ],
          [
            66,
            73
          ],
          [
            67,
            66
          ],
          [
            68,
            55
          ],
          [
            68,
            67
          ],
          [
            68,
            69
          ],
          [
            69,
            70
          ],
          [
            70,
            74
          ],
          [
            72,
            81
          ],
          [
            73,
            85
          ],
          [
            74,
            89
          ],
          [
            75,
            90
          ],
          [
            76,
            75
          ],
          [
            76,
            77
          ],
          [
            77,
            71
          ],
          [
            78,
            77
          ],
          [
            79,
            78
          ],
          [
            80,
            79
          ],
          [
            81,
            80
          ],
          [
            82,
            81
          ],
          [
            83,
            82
          ],
          [
            83,
            84
          ],
          [
            84,
            85
          ],
          [
            86,
            85
          ],
          [
            87,
            86
          ],
          [
            87,
            88
          ],
          [
            88,
            89
          ],
          [
            90,
            94
          ],
          [
            91,
            79
          ],
          [
            91,
            98
          ],
          [
            92,
            83
          ],
          [
            92,
            102
          ],
          [
            93,
            87
          ],
          [
            94,
            95
          ],
          [
            96,
            95
          ],
          [
            96,
            97
          ],
          [
            97,
            98
          ],
          [
            99,
            98
          ],
          [
            99,
            100
          ],
          [
            100,
            110
          ],
          [
            101,
            100
          ],
          [
            101,
            102
          ],
          [
            102,
            103
          ],
          [
            104,
            103
          ],
          [
            104,
            105
          ],
          [
            104,
            111
          ],
          [
            105,
            106
          ],
          [
            106,
            93
          ],
          [
            107,
            106
          ],
          [
            107,
            108
          ],
          [
            109,
            96
          ],
          [
            111,
            122
          ],
          [
            112,
            108
          ],
          [
            113,
            114
          ],
          [
            114,
            109
          ],
          [
            114,
            115
          ],
          [
            116,
            115
          ],
          [
            117,
            116
          ],
          [
            117,
            118
          ],
          [
            118,
            110
          ],
          [
            119,
            118
          ],
          [
            120,
            119
          ],
          [
            120,
            121
          ],
          [
            122,
            121
          ],
          [
            123,
            122
          ],
          [
            123,
            124
          ],
          [
            125,
            124
          ],
          [
            125,
            126
          ],
          [
            126,
            112
          ]
        ],
        "name": "ecr",
        "parameters": [],
        "qasm_def": "gate ecr q0, q1 { U(pi, pi/2, 7*pi/2) q0; U(pi, 7*pi/2, pi/2) q1; CX q0, q1; U(0, 0, 7*pi/2) q0; U(pi/2, 7*pi/2, pi/2) q1; }"
      },
      {
        "name": "reset",
        "parameters": [],
        "qasm_def": null
      },
      {
        "name": "measure",
        "parameters": [],
        "qasm_def": null
      }
    ],
    "hamiltonian": {
      "description": "Qubits are modeled as Duffing oscillators. In this case, the system includes higher energy states, i.e. not just |0> and |1>. The Pauli operators are generalized via the following set of transformations:\n\n$(\\mathbb{I}-\\sigma_{i}^z)/2 \\rightarrow O_i \\equiv b^\\dagger_{i} b_{i}$,\n\n$\\sigma_{+} \\rightarrow b^\\dagger$,\n\n$\\sigma_{-} \\rightarrow b$,\n\n$\\sigma_{i}^X \\rightarrow b^\\dagger_{i} + b_{i}$.\n\nQubits are coupled through resonator buses. The provided Hamiltonian has been projected into the zero excitation subspace of the resonator buses leading to an effective qubit-qubit flip-flop interaction. The qubit resonance frequencies in the Hamiltonian are the cavity dressed frequencies and not exactly what is returned by the backend defaults, which also includes the dressing due to the qubit-qubit interactions.\n\nQuantities are returned in angular frequencies, with units 2*pi*GHz.\n\nWARNING: Currently not all system Hamiltonian information is available to the public, missing values have been replaced with 0.\n",
      "h_latex": "\\begin{align} \\mathcal{H}/\\hbar = & \\sum_{i=0}^{126}\\left(\\frac{\\omega_{q,i}}{2}(\\mathbb{I}-\\sigma_i^{z})+\\frac{\\Delta_{i}}{2}(O_i^2-O_i)+\\Omega_{d,i}D_i(t)\\sigma_i^{X}\\right) \\\\ & + J_{62,72}(\\sigma_{62}^{+}\\sigma_{72}^{-}+\\sigma_{62}^{-}\\sigma_{72}^{+}) + J_{67,68}(\\sigma_{67}^{+}\\sigma_{68}^{-}+\\sigma_{67}^{-}\\sigma_{68}^{+}) + J_{99,100}(\\sigma_{99}^{+}\\sigma_{100}^{-}+\\sigma_{99}^{-}\\sigma_{100}^{+}) + J_{44,45}(\\sigma_{44}^{+}\\sigma_{45}^{-}+\\sigma_{44}^{-}\\sigma_{45}^{+}) \\\\ & + J_{108,112}(\\sigma_{108}^{+}\\sigma_{112}^{-}+\\sigma_{108}^{-}\\sigma_{112}^{+}) + J_{8,9}(\\sigma_{8}^{+}\\sigma_{9}^{-}+\\sigma_{8}^{-}\\sigma_{9}^{+}) + J_{40,41}(\\sigma_{40}^{+}\\sigma_{41}^{-}+\\sigma_{40}^{-}\\sigma_{41}^{+}) + J_{0,14}(\\sigma_{0}^{+}\\sigma_{14}^{-}+\\sigma_{0}^{-}\\sigma_{14}^{+}) \\\\ & + J_{17,30}(\\sigma_{17}^{+}\\sigma_{30}^{-}+\\sigma_{17}^{-}\\sigma_{30}^{+}) + J_{100,101}(\\sigma_{100}^{+}\\sigma_{101}^{-}+\\sigma_{100}^{-}\\sigma_{101}^{+}) + J_{91,98}(\\sigma_{91}^{+}\\sigma_{98}^{-}+\\sigma_{91}^{-}\\sigma_{98}^{+}) + J_{100,110}(\\sigma_{100}^{+}\\sigma_{110}^{-}+\\sigma_{100}^{-}\\sigma_{110}^{+}) \\\\ & + J_{75,90}(\\sigma_{75}^{+}\\sigma_{90}^{-}+\\sigma_{75}^{-}\\sigma_{90}^{+}) + J_{96,97}(\\sigma_{96}^{+}\\sigma_{97}^{-}+\\sigma_{96}^{-}\\sigma_{97}^{+}) + J_{41,42}(\\sigma_{41}^{+}\\sigma_{42}^{-}+\\sigma_{41}^{-}\\sigma_{42}^{+}) + J_{18,19}(\\sigma_{18}^{+}\\sigma_{19}^{-}+\\sigma_{18}^{-}\\sigma_{19}^{+}) \\\\ & + J_{55,68}(\\sigma_{55}^{+}\\sigma_{68}^{-}+\\sigma_{55}^{-}\\sigma_{68}^{+}) + J_{9,10}(\\sigma_{9}^{+}\\sigma_{10}^{-}+\\sigma_{9}^{-}\\sigma_{10}^{+}) + J_{49,55}(\\sigma_{49}^{+}\\sigma_{55}^{-}+\\sigma_{49}^{-}\\sigma_{55}^{+}) + J_{106,107}(\\sigma_{106}^{+}\\sigma_{107}^{-}+\\sigma_{106}^{-}\\sigma_{107}^{+}) \\\\ & + J_{47,48}(\\sigma_{47}^{+}\\sigma_{48}^{-}+\\sigma_{47}^{-}\\sigma_{48}^{+}) + J_{42,43}(\\sigma_{42}^{+}\\sigma_{43}^{-}+\\sigma_{42}^{-}\\sigma_{43}^{+}) + J_{107,108}(\\sigma_{107}^{+}\\sigma_{108}^{-}+\\sigma_{107}^{-}\\sigma_{108}^{+}) + J_{73,85}(\\sigma_{73}^{+}\\sigma_{85}^{-}+\\sigma_{73}^{-}\\sigma_{85}^{+}) \\\\ & + J_{38,39}(\\sigma_{38}^{+}\\sigma_{39}^{-}+\\sigma_{38}^{-}\\sigma_{39}^{+}) + J_{20,33}(\\sigma_{20}^{+}\\sigma_{33}^{-}+\\sigma_{20}^{-}\\sigma_{33}^{+}) + J_{48,49}(\\sigma_{48}^{+}\\sigma_{49}^{-}+\\sigma_{48}^{-}\\sigma_{49}^{+}) + J_{103,104}(\\sigma_{103}^{+}\\sigma_{104}^{-}+\\sigma_{103}^{-}\\sigma_{104}^{+}) \\\\ & + J_{80,81}(\\sigma_{80}^{+}\\sigma_{81}^{-}+\\sigma_{80}^{-}\\sigma_{81}^{+}) + J_{75,76}(\\sigma_{75}^{+}\\sigma_{76}^{-}+\\sigma_{75}^{-}\\sigma_{76}^{+}) + J_{66,73}(\\sigma_{66}^{+}\\sigma_{73}^{-}+\\sigma_{66}^{-}\\sigma_{73}^{+}) + J_{85,86}(\\sigma_{85}^{+}\\sigma_{86}^{-}+\\sigma_{85}^{-}\\sigma_{86}^{+}) \\\\ & + J_{81,82}(\\sigma_{81}^{+}\\sigma_{82}^{-}+\\sigma_{81}^{-}\\sigma_{82}^{+}) + J_{110,118}(\\sigma_{110}^{+}\\sigma_{118}^{-}+\\sigma_{110}^{-}\\sigma_{118}^{+}) + J_{16,26}(\\sigma_{16}^{+}\\sigma_{26}^{-}+\\sigma_{16}^{-}\\sigma_{26}^{+}) + J_{90,94}(\\sigma_{90}^{+}\\sigma_{94}^{-}+\\sigma_{90}^{-}\\sigma_{94}^{+}) \\\\ & + J_{118,119}(\\sigma_{118}^{+}\\sigma_{119}^{-}+\\sigma_{118}^{-}\\sigma_{119}^{+}) + J_{12,13}(\\sigma_{12}^{+}\\sigma_{13}^{-}+\\sigma_{12}^{-}\\sigma_{13}^{+}) + J_{77,78}(\\sigma_{77}^{+}\\sigma_{78}^{-}+\\sigma_{77}^{-}\\sigma_{78}^{+}) + J_{22,23}(\\sigma_{22}^{+}\\sigma_{23}^{-}+\\sigma_{22}^{-}\\sigma_{23}^{+}) \\\\ & + J_{49,50}(\\sigma_{49}^{+}\\sigma_{50}^{-}+\\sigma_{49}^{-}\\sigma_{50}^{+}) + J_{104,105}(\\sigma_{104}^{+}\\sigma_{105}^{-}+\\sigma_{104}^{-}\\sigma_{105}^{+}) + J_{114,115}(\\sigma_{114}^{+}\\sigma_{115}^{-}+\\sigma_{114}^{-}\\sigma_{115}^{+}) + J_{45,46}(\\sigma_{45}^{+}\\sigma_{46}^{-}+\\sigma_{45}^{-}\\sigma_{46}^{+}) \\\\ & + J_{50,51}(\\sigma_{50}^{+}\\sigma_{51}^{-}+\\sigma_{50}^{-}\\sigma_{51}^{+}) + J_{105,106}(\\sigma_{105}^{+}\\sigma_{106}^{-}+\\sigma_{105}^{-}\\sigma_{106}^{+}) + J_{72,81}(\\sigma_{72}^{+}\\sigma_{81}^{-}+\\sigma_{72}^{-}\\sigma_{81}^{+}) + J_{82,83}(\\sigma_{82}^{+}\\sigma_{83}^{-}+\\sigma_{82}^{-}\\sigma_{83}^{+}) \\\\ & + J_{46,47}(\\sigma_{46}^{+}\\sigma_{47}^{-}+\\sigma_{46}^{-}\\sigma_{47}^{+}) + J_{78,79}(\\sigma_{78}^{+}\\sigma_{79}^{-}+\\sigma_{78}^{-}\\sigma_{79}^{+}) + J_{23,24}(\\sigma_{23}^{+}\\sigma_{24}^{-}+\\sigma_{23}^{-}\\sigma_{24}^{+}) + J_{83,84}(\\sigma_{83}^{+}\\sigma_{84}^{-}+\\sigma_{83}^{-}\\sigma_{84}^{+}) \\\\ & + J_{115,116}(\\sigma_{115}^{+}\\sigma_{116}^{-}+\\sigma_{115}^{-}\\sigma_{116}^{+}) + J_{19,20}(\\sigma_{19}^{+}\\sigma_{20}^{-}+\\sigma_{19}^{-}\\sigma_{20}^{+}) + J_{24,25}(\\sigma_{24}^{+}\\sigma_{25}^{-}+\\sigma_{24}^{-}\\sigma_{25}^{+}) + J_{79,80}(\\sigma_{79}^{+}\\sigma_{80}^{-}+\\sigma_{79}^{-}\\sigma_{80}^{+}) \\\\ & + J_{56,57}(\\sigma_{56}^{+}\\sigma_{57}^{-}+\\sigma_{56}^{-}\\sigma_{57}^{+}) + J_{93,106}(\\sigma_{93}^{+}\\sigma_{106}^{-}+\\sigma_{93}^{-}\\sigma_{106}^{+}) + J_{116,117}(\\sigma_{116}^{+}\\sigma_{117}^{-}+\\sigma_{116}^{-}\\sigma_{117}^{+}) + J_{20,21}(\\sigma_{20}^{+}\\sigma_{21}^{-}+\\sigma_{20}^{-}\\sigma_{21}^{+}) \\\\ & + J_{12,17}(\\sigma_{12}^{+}\\sigma_{17}^{-}+\\sigma_{12}^{-}\\sigma_{17}^{+}) + J_{41,53}(\\sigma_{41}^{+}\\sigma_{53}^{-}+\\sigma_{41}^{-}\\sigma_{53}^{+}) + J_{57,58}(\\sigma_{57}^{+}\\sigma_{58}^{-}+\\sigma_{57}^{-}\\sigma_{58}^{+}) + J_{87,93}(\\sigma_{87}^{+}\\sigma_{93}^{-}+\\sigma_{87}^{-}\\sigma_{93}^{+}) \\\\ & + J_{30,31}(\\sigma_{30}^{+}\\sigma_{31}^{-}+\\sigma_{30}^{-}\\sigma_{31}^{+}) + J_{25,26}(\\sigma_{25}^{+}\\sigma_{26}^{-}+\\sigma_{25}^{-}\\sigma_{26}^{+}) + J_{79,91}(\\sigma_{79}^{+}\\sigma_{91}^{-}+\\sigma_{79}^{-}\\sigma_{91}^{+}) + J_{26,27}(\\sigma_{26}^{+}\\sigma_{27}^{-}+\\sigma_{26}^{-}\\sigma_{27}^{+}) \\\\ & + J_{21,22}(\\sigma_{21}^{+}\\sigma_{22}^{-}+\\sigma_{21}^{-}\\sigma_{22}^{+}) + J_{58,71}(\\sigma_{58}^{+}\\sigma_{71}^{-}+\\sigma_{58}^{-}\\sigma_{71}^{+}) + J_{31,32}(\\sigma_{31}^{+}\\sigma_{32}^{-}+\\sigma_{31}^{-}\\sigma_{32}^{+}) + J_{4,15}(\\sigma_{4}^{+}\\sigma_{15}^{-}+\\sigma_{4}^{-}\\sigma_{15}^{+}) \\\\ & + J_{86,87}(\\sigma_{86}^{+}\\sigma_{87}^{-}+\\sigma_{86}^{-}\\sigma_{87}^{+}) + J_{113,114}(\\sigma_{113}^{+}\\sigma_{114}^{-}+\\sigma_{113}^{-}\\sigma_{114}^{+}) + J_{104,111}(\\sigma_{104}^{+}\\sigma_{111}^{-}+\\sigma_{104}^{-}\\sigma_{111}^{+}) + J_{123,124}(\\sigma_{123}^{+}\\sigma_{124}^{-}+\\sigma_{123}^{-}\\sigma_{124}^{+}) \\\\ & + J_{27,28}(\\sigma_{27}^{+}\\sigma_{28}^{-}+\\sigma_{27}^{-}\\sigma_{28}^{+}) + J_{34,43}(\\sigma_{34}^{+}\\sigma_{43}^{-}+\\sigma_{34}^{-}\\sigma_{43}^{+}) + J_{64,65}(\\sigma_{64}^{+}\\sigma_{65}^{-}+\\sigma_{64}^{-}\\sigma_{65}^{+}) + J_{119,120}(\\sigma_{119}^{+}\\sigma_{120}^{-}+\\sigma_{119}^{-}\\sigma_{120}^{+}) \\\\ & + J_{54,64}(\\sigma_{54}^{+}\\sigma_{64}^{-}+\\sigma_{54}^{-}\\sigma_{64}^{+}) + J_{32,36}(\\sigma_{32}^{+}\\sigma_{36}^{-}+\\sigma_{32}^{-}\\sigma_{36}^{+}) + J_{5,6}(\\sigma_{5}^{+}\\sigma_{6}^{-}+\\sigma_{5}^{-}\\sigma_{6}^{+}) + J_{60,61}(\\sigma_{60}^{+}\\sigma_{61}^{-}+\\sigma_{60}^{-}\\sigma_{61}^{+}) \\\\ & + J_{14,18}(\\sigma_{14}^{+}\\sigma_{18}^{-}+\\sigma_{14}^{-}\\sigma_{18}^{+}) + J_{87,88}(\\sigma_{87}^{+}\\sigma_{88}^{-}+\\sigma_{87}^{-}\\sigma_{88}^{+}) + J_{97,98}(\\sigma_{97}^{+}\\sigma_{98}^{-}+\\sigma_{97}^{-}\\sigma_{98}^{+}) + J_{1,2}(\\sigma_{1}^{+}\\sigma_{2}^{-}+\\sigma_{1}^{-}\\sigma_{2}^{+}) \\\\ & + J_{112,126}(\\sigma_{112}^{+}\\sigma_{126}^{-}+\\sigma_{112}^{-}\\sigma_{126}^{+}) + J_{28,29}(\\sigma_{28}^{+}\\sigma_{29}^{-}+\\sigma_{28}^{-}\\sigma_{29}^{+}) + J_{45,54}(\\sigma_{45}^{+}\\sigma_{54}^{-}+\\sigma_{45}^{-}\\sigma_{54}^{+}) + J_{36,51}(\\sigma_{36}^{+}\\sigma_{51}^{-}+\\sigma_{36}^{-}\\sigma_{51}^{+}) \\\\ & + J_{88,89}(\\sigma_{88}^{+}\\sigma_{89}^{-}+\\sigma_{88}^{-}\\sigma_{89}^{+}) + J_{120,121}(\\sigma_{120}^{+}\\sigma_{121}^{-}+\\sigma_{120}^{-}\\sigma_{121}^{+}) + J_{15,22}(\\sigma_{15}^{+}\\sigma_{22}^{-}+\\sigma_{15}^{-}\\sigma_{22}^{+}) + J_{24,34}(\\sigma_{24}^{+}\\sigma_{34}^{-}+\\sigma_{24}^{-}\\sigma_{34}^{+}) \\\\ & + J_{29,30}(\\sigma_{29}^{+}\\sigma_{30}^{-}+\\sigma_{29}^{-}\\sigma_{30}^{+}) + J_{84,85}(\\sigma_{84}^{+}\\sigma_{85}^{-}+\\sigma_{84}^{-}\\sigma_{85}^{+}) + J_{61,62}(\\sigma_{61}^{+}\\sigma_{62}^{-}+\\sigma_{61}^{-}\\sigma_{62}^{+}) + J_{70,74}(\\sigma_{70}^{+}\\sigma_{74}^{-}+\\sigma_{70}^{-}\\sigma_{74}^{+}) \\\\ & + J_{121,122}(\\sigma_{121}^{+}\\sigma_{122}^{-}+\\sigma_{121}^{-}\\sigma_{122}^{+}) + J_{2,3}(\\sigma_{2}^{+}\\sigma_{3}^{-}+\\sigma_{2}^{-}\\sigma_{3}^{+}) + J_{122,123}(\\sigma_{122}^{+}\\sigma_{123}^{-}+\\sigma_{122}^{-}\\sigma_{123}^{+}) + J_{62,63}(\\sigma_{62}^{+}\\sigma_{63}^{-}+\\sigma_{62}^{-}\\sigma_{63}^{+}) \\\\ & + J_{117,118}(\\sigma_{117}^{+}\\sigma_{118}^{-}+\\sigma_{117}^{-}\\sigma_{118}^{+}) + J_{109,114}(\\sigma_{109}^{+}\\sigma_{114}^{-}+\\sigma_{109}^{-}\\sigma_{114}^{+}) + J_{94,95}(\\sigma_{94}^{+}\\sigma_{95}^{-}+\\sigma_{94}^{-}\\sigma_{95}^{+}) + J_{37,52}(\\sigma_{37}^{+}\\sigma_{52}^{-}+\\sigma_{37}^{-}\\sigma_{52}^{+}) \\\\ & + J_{3,4}(\\sigma_{3}^{+}\\sigma_{4}^{-}+\\sigma_{3}^{-}\\sigma_{4}^{+}) + J_{58,59}(\\sigma_{58}^{+}\\sigma_{59}^{-}+\\sigma_{58}^{-}\\sigma_{59}^{+}) + J_{33,39}(\\sigma_{33}^{+}\\sigma_{39}^{-}+\\sigma_{33}^{-}\\sigma_{39}^{+}) + J_{95,96}(\\sigma_{95}^{+}\\sigma_{96}^{-}+\\sigma_{95}^{-}\\sigma_{96}^{+}) \\\\ & + J_{68,69}(\\sigma_{68}^{+}\\sigma_{69}^{-}+\\sigma_{68}^{-}\\sigma_{69}^{+}) + J_{63,64}(\\sigma_{63}^{+}\\sigma_{64}^{-}+\\sigma_{63}^{-}\\sigma_{64}^{+}) + J_{71,77}(\\sigma_{71}^{+}\\sigma_{77}^{-}+\\sigma_{71}^{-}\\sigma_{77}^{+}) + J_{111,122}(\\sigma_{111}^{+}\\sigma_{122}^{-}+\\sigma_{111}^{-}\\sigma_{122}^{+}) \\\\ & + J_{4,5}(\\sigma_{4}^{+}\\sigma_{5}^{-}+\\sigma_{4}^{-}\\sigma_{5}^{+}) + J_{59,60}(\\sigma_{59}^{+}\\sigma_{60}^{-}+\\sigma_{59}^{-}\\sigma_{60}^{+}) + J_{96,109}(\\sigma_{96}^{+}\\sigma_{109}^{-}+\\sigma_{96}^{-}\\sigma_{109}^{+}) + J_{124,125}(\\sigma_{124}^{+}\\sigma_{125}^{-}+\\sigma_{124}^{-}\\sigma_{125}^{+}) \\\\ & + J_{69,70}(\\sigma_{69}^{+}\\sigma_{70}^{-}+\\sigma_{69}^{-}\\sigma_{70}^{+}) + J_{35,47}(\\sigma_{35}^{+}\\sigma_{47}^{-}+\\sigma_{35}^{-}\\sigma_{47}^{+}) + J_{101,102}(\\sigma_{101}^{+}\\sigma_{102}^{-}+\\sigma_{101}^{-}\\sigma_{102}^{+}) + J_{0,1}(\\sigma_{0}^{+}\\sigma_{1}^{-}+\\sigma_{0}^{-}\\sigma_{1}^{+}) \\\\ & + J_{10,11}(\\sigma_{10}^{+}\\sigma_{11}^{-}+\\sigma_{10}^{-}\\sigma_{11}^{+}) + J_{65,66}(\\sigma_{65}^{+}\\sigma_{66}^{-}+\\sigma_{65}^{-}\\sigma_{66}^{+}) + J_{37,38}(\\sigma_{37}^{+}\\sigma_{38}^{-}+\\sigma_{37}^{-}\\sigma_{38}^{+}) + J_{28,35}(\\sigma_{28}^{+}\\sigma_{35}^{-}+\\sigma_{28}^{-}\\sigma_{35}^{+}) \\\\ & + J_{102,103}(\\sigma_{102}^{+}\\sigma_{103}^{-}+\\sigma_{102}^{-}\\sigma_{103}^{+}) + J_{92,102}(\\sigma_{92}^{+}\\sigma_{102}^{-}+\\sigma_{92}^{-}\\sigma_{102}^{+}) + J_{6,7}(\\sigma_{6}^{+}\\sigma_{7}^{-}+\\sigma_{6}^{-}\\sigma_{7}^{+}) + J_{98,99}(\\sigma_{98}^{+}\\sigma_{99}^{-}+\\sigma_{98}^{-}\\sigma_{99}^{+}) \\\\ & + J_{43,44}(\\sigma_{43}^{+}\\sigma_{44}^{-}+\\sigma_{43}^{-}\\sigma_{44}^{+}) + J_{52,56}(\\sigma_{52}^{+}\\sigma_{56}^{-}+\\sigma_{52}^{-}\\sigma_{56}^{+}) + J_{125,126}(\\sigma_{125}^{+}\\sigma_{126}^{-}+\\sigma_{125}^{-}\\sigma_{126}^{+}) + J_{39,40}(\\sigma_{39}^{+}\\sigma_{40}^{-}+\\sigma_{39}^{-}\\sigma_{40}^{+}) \\\\ & + J_{8,16}(\\sigma_{8}^{+}\\sigma_{16}^{-}+\\sigma_{8}^{-}\\sigma_{16}^{+}) + J_{11,12}(\\sigma_{11}^{+}\\sigma_{12}^{-}+\\sigma_{11}^{-}\\sigma_{12}^{+}) + J_{66,67}(\\sigma_{66}^{+}\\sigma_{67}^{-}+\\sigma_{66}^{-}\\sigma_{67}^{+}) + J_{76,77}(\\sigma_{76}^{+}\\sigma_{77}^{-}+\\sigma_{76}^{-}\\sigma_{77}^{+}) \\\\ & + J_{83,92}(\\sigma_{83}^{+}\\sigma_{92}^{-}+\\sigma_{83}^{-}\\sigma_{92}^{+}) + J_{74,89}(\\sigma_{74}^{+}\\sigma_{89}^{-}+\\sigma_{74}^{-}\\sigma_{89}^{+}) + J_{7,8}(\\sigma_{7}^{+}\\sigma_{8}^{-}+\\sigma_{7}^{-}\\sigma_{8}^{+}) + J_{53,60}(\\sigma_{53}^{+}\\sigma_{60}^{-}+\\sigma_{53}^{-}\\sigma_{60}^{+}) \\\\ & + \\Omega_{d,0}(U_{0}^{(0,1)}(t)+U_{1}^{(0,14)}(t))\\sigma_{0}^{X} + \\Omega_{d,1}(U_{3}^{(1,2)}(t)+U_{2}^{(1,0)}(t))\\sigma_{1}^{X} \\\\ & + \\Omega_{d,2}(U_{5}^{(2,3)}(t)+U_{4}^{(2,1)}(t))\\sigma_{2}^{X} + \\Omega_{d,3}(U_{7}^{(3,4)}(t)+U_{6}^{(3,2)}(t))\\sigma_{3}^{X} \\\\ & + \\Omega_{d,4}(U_{10}^{(4,15)}(t)+U_{9}^{(4,5)}(t)+U_{8}^{(4,3)}(t))\\sigma_{4}^{X} + \\Omega_{d,5}(U_{12}^{(5,6)}(t)+U_{11}^{(5,4)}(t))\\sigma_{5}^{X} \\\\ & + \\Omega_{d,6}(U_{14}^{(6,7)}(t)+U_{13}^{(6,5)}(t))\\sigma_{6}^{X} + \\Omega_{d,7}(U_{16}^{(7,8)}(t)+U_{15}^{(7,6)}(t))\\sigma_{7}^{X} \\\\ & + \\Omega_{d,8}(U_{18}^{(8,9)}(t)+U_{17}^{(8,7)}(t)+U_{19}^{(8,16)}(t))\\sigma_{8}^{X} + \\Omega_{d,9}(U_{21}^{(9,10)}(t)+U_{20}^{(9,8)}(t))\\sigma_{9}^{X} \\\\ & + \\Omega_{d,10}(U_{23}^{(10,11)}(t)+U_{22}^{(10,9)}(t))\\sigma_{10}^{X} + \\Omega_{d,11}(U_{25}^{(11,12)}(t)+U_{24}^{(11,10)}(t))\\sigma_{11}^{X} \\\\ & + \\Omega_{d,12}(U_{27}^{(12,13)}(t)+U_{28}^{(12,17)}(t)+U_{26}^{(12,11)}(t))\\sigma_{12}^{X} + \\Omega_{d,13}(U_{29}^{(13,12)}(t))\\sigma_{13}^{X} \\\\ & + \\Omega_{d,14}(U_{31}^{(14,18)}(t)+U_{30}^{(14,0)}(t))\\sigma_{14}^{X} + \\Omega_{d,15}(U_{32}^{(15,4)}(t)+U_{33}^{(15,22)}(t))\\sigma_{15}^{X} \\\\ & + \\Omega_{d,16}(U_{35}^{(16,26)}(t)+U_{34}^{(16,8)}(t))\\sigma_{16}^{X} + \\Omega_{d,17}(U_{36}^{(17,12)}(t)+U_{37}^{(17,30)}(t))\\sigma_{17}^{X} \\\\ & + \\Omega_{d,18}(U_{39}^{(18,19)}(t)+U_{38}^{(18,14)}(t))\\sigma_{18}^{X} + \\Omega_{d,19}(U_{41}^{(19,20)}(t)+U_{40}^{(19,18)}(t))\\sigma_{19}^{X} \\\\ & + \\Omega_{d,20}(U_{43}^{(20,21)}(t)+U_{42}^{(20,19)}(t)+U_{44}^{(20,33)}(t))\\sigma_{20}^{X} + \\Omega_{d,21}(U_{46}^{(21,22)}(t)+U_{45}^{(21,20)}(t))\\sigma_{21}^{X} \\\\ & + \\Omega_{d,22}(U_{49}^{(22,23)}(t)+U_{48}^{(22,21)}(t)+U_{47}^{(22,15)}(t))\\sigma_{22}^{X} + \\Omega_{d,23}(U_{50}^{(23,22)}(t)+U_{51}^{(23,24)}(t))\\sigma_{23}^{X} \\\\ & + \\Omega_{d,24}(U_{52}^{(24,23)}(t)+U_{54}^{(24,34)}(t)+U_{53}^{(24,25)}(t))\\sigma_{24}^{X} + \\Omega_{d,25}(U_{56}^{(25,26)}(t)+U_{55}^{(25,24)}(t))\\sigma_{25}^{X} \\\\ & + \\Omega_{d,26}(U_{58}^{(26,25)}(t)+U_{59}^{(26,27)}(t)+U_{57}^{(26,16)}(t))\\sigma_{26}^{X} + \\Omega_{d,27}(U_{61}^{(27,28)}(t)+U_{60}^{(27,26)}(t))\\sigma_{27}^{X} \\\\ & + \\Omega_{d,28}(U_{63}^{(28,29)}(t)+U_{62}^{(28,27)}(t)+U_{64}^{(28,35)}(t))\\sigma_{28}^{X} + \\Omega_{d,29}(U_{66}^{(29,30)}(t)+U_{65}^{(29,28)}(t))\\sigma_{29}^{X} \\\\ & + \\Omega_{d,30}(U_{67}^{(30,17)}(t)+U_{69}^{(30,31)}(t)+U_{68}^{(30,29)}(t))\\sigma_{30}^{X} + \\Omega_{d,31}(U_{70}^{(31,30)}(t)+U_{71}^{(31,32)}(t))\\sigma_{31}^{X} \\\\ & + \\Omega_{d,32}(U_{73}^{(32,36)}(t)+U_{72}^{(32,31)}(t))\\sigma_{32}^{X} + \\Omega_{d,33}(U_{75}^{(33,39)}(t)+U_{74}^{(33,20)}(t))\\sigma_{33}^{X} \\\\ & + \\Omega_{d,34}(U_{77}^{(34,43)}(t)+U_{76}^{(34,24)}(t))\\sigma_{34}^{X} + \\Omega_{d,35}(U_{79}^{(35,47)}(t)+U_{78}^{(35,28)}(t))\\sigma_{35}^{X} \\\\ & + \\Omega_{d,36}(U_{81}^{(36,51)}(t)+U_{80}^{(36,32)}(t))\\sigma_{36}^{X} + \\Omega_{d,37}(U_{83}^{(37,52)}(t)+U_{82}^{(37,38)}(t))\\sigma_{37}^{X} \\\\ & + \\Omega_{d,38}(U_{85}^{(38,39)}(t)+U_{84}^{(38,37)}(t))\\sigma_{38}^{X} + \\Omega_{d,39}(U_{86}^{(39,33)}(t)+U_{88}^{(39,40)}(t)+U_{87}^{(39,38)}(t))\\sigma_{39}^{X} \\\\ & + \\Omega_{d,40}(U_{90}^{(40,41)}(t)+U_{89}^{(40,39)}(t))\\sigma_{40}^{X} + \\Omega_{d,41}(U_{93}^{(41,53)}(t)+U_{92}^{(41,42)}(t)+U_{91}^{(41,40)}(t))\\sigma_{41}^{X} \\\\ & + \\Omega_{d,42}(U_{95}^{(42,43)}(t)+U_{94}^{(42,41)}(t))\\sigma_{42}^{X} + \\Omega_{d,43}(U_{96}^{(43,34)}(t)+U_{98}^{(43,44)}(t)+U_{97}^{(43,42)}(t))\\sigma_{43}^{X} \\\\ & + \\Omega_{d,44}(U_{100}^{(44,45)}(t)+U_{99}^{(44,43)}(t))\\sigma_{44}^{X} + \\Omega_{d,45}(U_{103}^{(45,54)}(t)+U_{102}^{(45,46)}(t)+U_{101}^{(45,44)}(t))\\sigma_{45}^{X} \\\\ & + \\Omega_{d,46}(U_{104}^{(46,45)}(t)+U_{105}^{(46,47)}(t))\\sigma_{46}^{X} + \\Omega_{d,47}(U_{106}^{(47,35)}(t)+U_{108}^{(47,48)}(t)+U_{107}^{(47,46)}(t))\\sigma_{47}^{X} \\\\ & + \\Omega_{d,48}(U_{109}^{(48,47)}(t)+U_{110}^{(48,49)}(t))\\sigma_{48}^{X} + \\Omega_{d,49}(U_{113}^{(49,55)}(t)+U_{111}^{(49,48)}(t)+U_{112}^{(49,50)}(t))\\sigma_{49}^{X} \\\\ & + \\Omega_{d,50}(U_{115}^{(50,51)}(t)+U_{114}^{(50,49)}(t))\\sigma_{50}^{X} + \\Omega_{d,51}(U_{117}^{(51,50)}(t)+U_{116}^{(51,36)}(t))\\sigma_{51}^{X} \\\\ & + \\Omega_{d,52}(U_{119}^{(52,56)}(t)+U_{118}^{(52,37)}(t))\\sigma_{52}^{X} + \\Omega_{d,53}(U_{121}^{(53,60)}(t)+U_{120}^{(53,41)}(t))\\sigma_{53}^{X} \\\\ & + \\Omega_{d,54}(U_{123}^{(54,64)}(t)+U_{122}^{(54,45)}(t))\\sigma_{54}^{X} + \\Omega_{d,55}(U_{125}^{(55,68)}(t)+U_{124}^{(55,49)}(t))\\sigma_{55}^{X} \\\\ & + \\Omega_{d,56}(U_{126}^{(56,52)}(t)+U_{127}^{(56,57)}(t))\\sigma_{56}^{X} + \\Omega_{d,57}(U_{129}^{(57,58)}(t)+U_{128}^{(57,56)}(t))\\sigma_{57}^{X} \\\\ & + \\Omega_{d,58}(U_{132}^{(58,71)}(t)+U_{131}^{(58,59)}(t)+U_{130}^{(58,57)}(t))\\sigma_{58}^{X} + \\Omega_{d,59}(U_{133}^{(59,58)}(t)+U_{134}^{(59,60)}(t))\\sigma_{59}^{X} \\\\ & + \\Omega_{d,60}(U_{137}^{(60,61)}(t)+U_{136}^{(60,59)}(t)+U_{135}^{(60,53)}(t))\\sigma_{60}^{X} + \\Omega_{d,61}(U_{139}^{(61,62)}(t)+U_{138}^{(61,60)}(t))\\sigma_{61}^{X} \\\\ & + \\Omega_{d,62}(U_{142}^{(62,72)}(t)+U_{140}^{(62,61)}(t)+U_{141}^{(62,63)}(t))\\sigma_{62}^{X} + \\Omega_{d,63}(U_{144}^{(63,64)}(t)+U_{143}^{(63,62)}(t))\\sigma_{63}^{X} \\\\ & + \\Omega_{d,64}(U_{147}^{(64,65)}(t)+U_{145}^{(64,54)}(t)+U_{146}^{(64,63)}(t))\\sigma_{64}^{X} + \\Omega_{d,65}(U_{149}^{(65,66)}(t)+U_{148}^{(65,64)}(t))\\sigma_{65}^{X} \\\\ & + \\Omega_{d,66}(U_{151}^{(66,67)}(t)+U_{152}^{(66,73)}(t)+U_{150}^{(66,65)}(t))\\sigma_{66}^{X} + \\Omega_{d,67}(U_{154}^{(67,68)}(t)+U_{153}^{(67,66)}(t))\\sigma_{67}^{X} \\\\ & + \\Omega_{d,68}(U_{156}^{(68,67)}(t)+U_{155}^{(68,55)}(t)+U_{157}^{(68,69)}(t))\\sigma_{68}^{X} + \\Omega_{d,69}(U_{158}^{(69,68)}(t)+U_{159}^{(69,70)}(t))\\sigma_{69}^{X} \\\\ & + \\Omega_{d,70}(U_{160}^{(70,69)}(t)+U_{161}^{(70,74)}(t))\\sigma_{70}^{X} + \\Omega_{d,71}(U_{163}^{(71,77)}(t)+U_{162}^{(71,58)}(t))\\sigma_{71}^{X} \\\\ & + \\Omega_{d,72}(U_{165}^{(72,81)}(t)+U_{164}^{(72,62)}(t))\\sigma_{72}^{X} + \\Omega_{d,73}(U_{167}^{(73,85)}(t)+U_{166}^{(73,66)}(t))\\sigma_{73}^{X} \\\\ & + \\Omega_{d,74}(U_{168}^{(74,70)}(t)+U_{169}^{(74,89)}(t))\\sigma_{74}^{X} + \\Omega_{d,75}(U_{170}^{(75,76)}(t)+U_{171}^{(75,90)}(t))\\sigma_{75}^{X} \\\\ & + \\Omega_{d,76}(U_{173}^{(76,77)}(t)+U_{172}^{(76,75)}(t))\\sigma_{76}^{X} + \\Omega_{d,77}(U_{176}^{(77,78)}(t)+U_{174}^{(77,71)}(t)+U_{175}^{(77,76)}(t))\\sigma_{77}^{X} \\\\ & + \\Omega_{d,78}(U_{178}^{(78,79)}(t)+U_{177}^{(78,77)}(t))\\sigma_{78}^{X} + \\Omega_{d,79}(U_{180}^{(79,80)}(t)+U_{181}^{(79,91)}(t)+U_{179}^{(79,78)}(t))\\sigma_{79}^{X} \\\\ & + \\Omega_{d,80}(U_{183}^{(80,81)}(t)+U_{182}^{(80,79)}(t))\\sigma_{80}^{X} + \\Omega_{d,81}(U_{185}^{(81,80)}(t)+U_{184}^{(81,72)}(t)+U_{186}^{(81,82)}(t))\\sigma_{81}^{X} \\\\ & + \\Omega_{d,82}(U_{187}^{(82,81)}(t)+U_{188}^{(82,83)}(t))\\sigma_{82}^{X} + \\Omega_{d,83}(U_{191}^{(83,92)}(t)+U_{190}^{(83,84)}(t)+U_{189}^{(83,82)}(t))\\sigma_{83}^{X} \\\\ & + \\Omega_{d,84}(U_{192}^{(84,83)}(t)+U_{193}^{(84,85)}(t))\\sigma_{84}^{X} + \\Omega_{d,85}(U_{194}^{(85,73)}(t)+U_{196}^{(85,86)}(t)+U_{195}^{(85,84)}(t))\\sigma_{85}^{X} \\\\ & + \\Omega_{d,86}(U_{198}^{(86,87)}(t)+U_{197}^{(86,85)}(t))\\sigma_{86}^{X} + \\Omega_{d,87}(U_{200}^{(87,88)}(t)+U_{199}^{(87,86)}(t)+U_{201}^{(87,93)}(t))\\sigma_{87}^{X} \\\\ & + \\Omega_{d,88}(U_{203}^{(88,89)}(t)+U_{202}^{(88,87)}(t))\\sigma_{88}^{X} + \\Omega_{d,89}(U_{204}^{(89,74)}(t)+U_{205}^{(89,88)}(t))\\sigma_{89}^{X} \\\\ & + \\Omega_{d,90}(U_{207}^{(90,94)}(t)+U_{206}^{(90,75)}(t))\\sigma_{90}^{X} + \\Omega_{d,91}(U_{209}^{(91,98)}(t)+U_{208}^{(91,79)}(t))\\sigma_{91}^{X} \\\\ & + \\Omega_{d,92}(U_{211}^{(92,102)}(t)+U_{210}^{(92,83)}(t))\\sigma_{92}^{X} + \\Omega_{d,93}(U_{213}^{(93,106)}(t)+U_{212}^{(93,87)}(t))\\sigma_{93}^{X} \\\\ & + \\Omega_{d,94}(U_{214}^{(94,90)}(t)+U_{215}^{(94,95)}(t))\\sigma_{94}^{X} + \\Omega_{d,95}(U_{216}^{(95,94)}(t)+U_{217}^{(95,96)}(t))\\sigma_{95}^{X} \\\\ & + \\Omega_{d,96}(U_{220}^{(96,109)}(t)+U_{219}^{(96,97)}(t)+U_{218}^{(96,95)}(t))\\sigma_{96}^{X} + \\Omega_{d,97}(U_{221}^{(97,96)}(t)+U_{222}^{(97,98)}(t))\\sigma_{97}^{X} \\\\ & + \\Omega_{d,98}(U_{223}^{(98,91)}(t)+U_{225}^{(98,99)}(t)+U_{224}^{(98,97)}(t))\\sigma_{98}^{X} + \\Omega_{d,99}(U_{227}^{(99,100)}(t)+U_{226}^{(99,98)}(t))\\sigma_{99}^{X} \\\\ & + \\Omega_{d,100}(U_{229}^{(100,101)}(t)+U_{228}^{(100,99)}(t)+U_{230}^{(100,110)}(t))\\sigma_{100}^{X} + \\Omega_{d,101}(U_{232}^{(101,102)}(t)+U_{231}^{(101,100)}(t))\\sigma_{101}^{X} \\\\ & + \\Omega_{d,102}(U_{233}^{(102,92)}(t)+U_{234}^{(102,101)}(t)+U_{235}^{(102,103)}(t))\\sigma_{102}^{X} + \\Omega_{d,103}(U_{237}^{(103,104)}(t)+U_{236}^{(103,102)}(t))\\sigma_{103}^{X} \\\\ & + \\Omega_{d,104}(U_{239}^{(104,105)}(t)+U_{238}^{(104,103)}(t)+U_{240}^{(104,111)}(t))\\sigma_{104}^{X} + \\Omega_{d,105}(U_{241}^{(105,104)}(t)+U_{242}^{(105,106)}(t))\\sigma_{105}^{X} \\\\ & + \\Omega_{d,106}(U_{245}^{(106,107)}(t)+U_{244}^{(106,105)}(t)+U_{243}^{(106,93)}(t))\\sigma_{106}^{X} + \\Omega_{d,107}(U_{247}^{(107,108)}(t)+U_{246}^{(107,106)}(t))\\sigma_{107}^{X} \\\\ & + \\Omega_{d,108}(U_{248}^{(108,107)}(t)+U_{249}^{(108,112)}(t))\\sigma_{108}^{X} + \\Omega_{d,109}(U_{250}^{(109,96)}(t)+U_{251}^{(109,114)}(t))\\sigma_{109}^{X} \\\\ & + \\Omega_{d,110}(U_{253}^{(110,118)}(t)+U_{252}^{(110,100)}(t))\\sigma_{110}^{X} + \\Omega_{d,111}(U_{255}^{(111,122)}(t)+U_{254}^{(111,104)}(t))\\sigma_{111}^{X} \\\\ & + \\Omega_{d,112}(U_{256}^{(112,108)}(t)+U_{257}^{(112,126)}(t))\\sigma_{112}^{X} + \\Omega_{d,113}(U_{258}^{(113,114)}(t))\\sigma_{113}^{X} \\\\ & + \\Omega_{d,114}(U_{261}^{(114,115)}(t)+U_{260}^{(114,113)}(t)+U_{259}^{(114,109)}(t))\\sigma_{114}^{X} + \\Omega_{d,115}(U_{263}^{(115,116)}(t)+U_{262}^{(115,114)}(t))\\sigma_{115}^{X} \\\\ & + \\Omega_{d,116}(U_{265}^{(116,117)}(t)+U_{264}^{(116,115)}(t))\\sigma_{116}^{X} + \\Omega_{d,117}(U_{267}^{(117,118)}(t)+U_{266}^{(117,116)}(t))\\sigma_{117}^{X} \\\\ & + \\Omega_{d,118}(U_{270}^{(118,119)}(t)+U_{269}^{(118,117)}(t)+U_{268}^{(118,110)}(t))\\sigma_{118}^{X} + \\Omega_{d,119}(U_{272}^{(119,120)}(t)+U_{271}^{(119,118)}(t))\\sigma_{119}^{X} \\\\ & + \\Omega_{d,120}(U_{274}^{(120,121)}(t)+U_{273}^{(120,119)}(t))\\sigma_{120}^{X} + \\Omega_{d,121}(U_{276}^{(121,122)}(t)+U_{275}^{(121,120)}(t))\\sigma_{121}^{X} \\\\ & + \\Omega_{d,122}(U_{279}^{(122,123)}(t)+U_{277}^{(122,111)}(t)+U_{278}^{(122,121)}(t))\\sigma_{122}^{X} + \\Omega_{d,123}(U_{281}^{(123,124)}(t)+U_{280}^{(123,122)}(t))\\sigma_{123}^{X} \\\\ & + \\Omega_{d,124}(U_{283}^{(124,125)}(t)+U_{282}^{(124,123)}(t))\\sigma_{124}^{X} + \\Omega_{d,125}(U_{285}^{(125,126)}(t)+U_{284}^{(125,124)}(t))\\sigma_{125}^{X} \\\\ & + \\Omega_{d,126}(U_{286}^{(126,112)}(t)+U_{287}^{(126,125)}(t))\\sigma_{126}^{X} \\\\ \\end{align}",
      "h_str": [
        "_SUM[i,0,126,wq{i}/2*(I{i}-Z{i})]",
        "_SUM[i,0,126,delta{i}/2*O{i}*O{i}]",
        "_SUM[i,0,126,-delta{i}/2*O{i}]",
        "_SUM[i,0,126,omegad{i}*X{i}||D{i}]",
        "jq62q72*Sp62*Sm72",
        "jq62q72*Sm62*Sp72",
        "jq67q68*Sp67*Sm68",
        "jq67q68*Sm67*Sp68",
        "jq99q100*Sp99*Sm100",
        "jq99q100*Sm99*Sp100",
        "jq44q45*Sp44*Sm45",
        "jq44q45*Sm44*Sp45",
        "jq108q112*Sp108*Sm112",
        "jq108q112*Sm108*Sp112",
        "jq8q9*Sp8*Sm9",
        "jq8q9*Sm8*Sp9",
        "jq40q41*Sp40*Sm41",
        "jq40q41*Sm40*Sp41",
        "jq0q14*Sp0*Sm14",
        "jq0q14*Sm0*Sp14",
        "jq17q30*Sp17*Sm30",
        "jq17q30*Sm17*Sp30",
        "jq100q101*Sp100*Sm101",
        "jq100q101*Sm100*Sp101",
        "jq91q98*Sp91*Sm98",
        "jq91q98*Sm91*Sp98",
        "jq100q110*Sp100*Sm110",
        "jq100q110*Sm100*Sp110",
        "jq75q90*Sp75*Sm90",
        "jq75q90*Sm75*Sp90",
        "jq96q97*Sp96*Sm97",
        "jq96q97*Sm96*Sp97",
        "jq41q42*Sp41*Sm42",
        "jq41q42*Sm41*Sp42",
        "jq18q19*Sp18*Sm19",
        "jq18q19*Sm18*Sp19",
        "jq55q68*Sp55*Sm68",
        "jq55q68*Sm55*Sp68",
        "jq9q10*Sp9*Sm10",
        "jq9q10*Sm9*Sp10",
        "jq49q55*Sp49*Sm55",
        "jq49q55*Sm49*Sp55",
        "jq106q107*Sp106*Sm107",
        "jq106q107*Sm106*Sp107",
        "jq47q48*Sp47*Sm48",
        "jq47q48*Sm47*Sp48",
        "jq42q43*Sp42*Sm43",
        "jq42q43*Sm42*Sp43",
        "jq107q108*Sp107*Sm108",
        "jq107q108*Sm107*Sp108",
        "jq73q85*Sp73*Sm85",
        "jq73q85*Sm73*Sp85",
        "jq38q39*Sp38*Sm39",
        "jq38q39*Sm38*Sp39",
        "jq20q33*Sp20*Sm33",
        "jq20q33*Sm20*Sp33",
        "jq48q49*Sp48*Sm49",
        "jq48q49*Sm48*Sp49",
        "jq103q104*Sp103*Sm104",
        "jq103q104*Sm103*Sp104",
        "jq80q81*Sp80*Sm81",
        "jq80q81*Sm80*Sp81",
        "jq75q76*Sp75*Sm76",
        "jq75q76*Sm75*Sp76",
        "jq66q73*Sp66*Sm73",
        "jq66q73*Sm66*Sp73",
        "jq85q86*Sp85*Sm86",
        "jq85q86*Sm85*Sp86",
        "jq81q82*Sp81*Sm82",
        "jq81q82*Sm81*Sp82",
        "jq110q118*Sp110*Sm118",
        "jq110q118*Sm110*Sp118",
        "jq16q26*Sp16*Sm26",
        "jq16q26*Sm16*Sp26",
        "jq90q94*Sp90*Sm94",
        "jq90q94*Sm90*Sp94",
        "jq118q119*Sp118*Sm119",
        "jq118q119*Sm118*Sp119",
        "jq12q13*Sp12*Sm13",
        "jq12q13*Sm12*Sp13",
        "jq77q78*Sp77*Sm78",
        "jq77q78*Sm77*Sp78",
        "jq22q23*Sp22*Sm23",
        "jq22q23*Sm22*Sp23",
        "jq49q50*Sp49*Sm50",
        "jq49q50*Sm49*Sp50",
        "jq104q105*Sp104*Sm105",
        "jq104q105*Sm104*Sp105",
        "jq114q115*Sp114*Sm115",
        "jq114q115*Sm114*Sp115",
        "jq45q46*Sp45*Sm46",
        "jq45q46*Sm45*Sp46",
        "jq50q51*Sp50*Sm51",
        "jq50q51*Sm50*Sp51",
        "jq105q106*Sp105*Sm106",
        "jq105q106*Sm105*Sp106",
        "jq72q81*Sp72*Sm81",
        "jq72q81*Sm72*Sp81",
        "jq82q83*Sp82*Sm83",
        "jq82q83*Sm82*Sp83",
        "jq46q47*Sp46*Sm47",
        "jq46q47*Sm46*Sp47",
        "jq78q79*Sp78*Sm79",
        "jq78q79*Sm78*Sp79",
        "jq23q24*Sp23*Sm24",
        "jq23q24*Sm23*Sp24",
        "jq83q84*Sp83*Sm84",
        "jq83q84*Sm83*Sp84",
        "jq115q116*Sp115*Sm116",
        "jq115q116*Sm115*Sp116",
        "jq19q20*Sp19*Sm20",
        "jq19q20*Sm19*Sp20",
        "jq24q25*Sp24*Sm25",
        "jq24q25*Sm24*Sp25",
        "jq79q80*Sp79*Sm80",
        "jq79q80*Sm79*Sp80",
        "jq56q57*Sp56*Sm57",
        "jq56q57*Sm56*Sp57",
        "jq93q106*Sp93*Sm106",
        "jq93q106*Sm93*Sp106",
        "jq116q117*Sp116*Sm117",
        "jq116q117*Sm116*Sp117",
        "jq20q21*Sp20*Sm21",
        "jq20q21*Sm20*Sp21",
        "jq12q17*Sp12*Sm17",
        "jq12q17*Sm12*Sp17",
        "jq41q53*Sp41*Sm53",
        "jq41q53*Sm41*Sp53",
        "jq57q58*Sp57*Sm58",
        "jq57q58*Sm57*Sp58",
        "jq87q93*Sp87*Sm93",
        "jq87q93*Sm87*Sp93",
        "jq30q31*Sp30*Sm31",
        "jq30q31*Sm30*Sp31",
        "jq25q26*Sp25*Sm26",
        "jq25q26*Sm25*Sp26",
        "jq79q91*Sp79*Sm91",
        "jq79q91*Sm79*Sp91",
        "jq26q27*Sp26*Sm27",
        "jq26q27*Sm26*Sp27",
        "jq21q22*Sp21*Sm22",
        "jq21q22*Sm21*Sp22",
        "jq58q71*Sp58*Sm71",
        "jq58q71*Sm58*Sp71",
        "jq31q32*Sp31*Sm32",
        "jq31q32*Sm31*Sp32",
        "jq4q15*Sp4*Sm15",
        "jq4q15*Sm4*Sp15",
        "jq86q87*Sp86*Sm87",
        "jq86q87*Sm86*Sp87",
        "jq113q114*Sp113*Sm114",
        "jq113q114*Sm113*Sp114",
        "jq104q111*Sp104*Sm111",
        "jq104q111*Sm104*Sp111",
        "jq123q124*Sp123*Sm124",
        "jq123q124*Sm123*Sp124",
        "jq27q28*Sp27*Sm28",
        "jq27q28*Sm27*Sp28",
        "jq34q43*Sp34*Sm43",
        "jq34q43*Sm34*Sp43",
        "jq64q65*Sp64*Sm65",
        "jq64q65*Sm64*Sp65",
        "jq119q120*Sp119*Sm120",
        "jq119q120*Sm119*Sp120",
        "jq54q64*Sp54*Sm64",
        "jq54q64*Sm54*Sp64",
        "jq32q36*Sp32*Sm36",
        "jq32q36*Sm32*Sp36",
        "jq5q6*Sp5*Sm6",
        "jq5q6*Sm5*Sp6",
        "jq60q61*Sp60*Sm61",
        "jq60q61*Sm60*Sp61",
        "jq14q18*Sp14*Sm18",
        "jq14q18*Sm14*Sp18",
        "jq87q88*Sp87*Sm88",
        "jq87q88*Sm87*Sp88",
        "jq97q98*Sp97*Sm98",
        "jq97q98*Sm97*Sp98",
        "jq1q2*Sp1*Sm2",
        "jq1q2*Sm1*Sp2",
        "jq112q126*Sp112*Sm126",
        "jq112q126*Sm112*Sp126",
        "jq28q29*Sp28*Sm29",
        "jq28q29*Sm28*Sp29",
        "jq45q54*Sp45*Sm54",
        "jq45q54*Sm45*Sp54",
        "jq36q51*Sp36*Sm51",
        "jq36q51*Sm36*Sp51",
        "jq88q89*Sp88*Sm89",
        "jq88q89*Sm88*Sp89",
        "jq120q121*Sp120*Sm121",
        "jq120q121*Sm120*Sp121",
        "jq15q22*Sp15*Sm22",
        "jq15q22*Sm15*Sp22",
        "jq24q34*Sp24*Sm34",
        "jq24q34*Sm24*Sp34",
        "jq29q30*Sp29*Sm30",
        "jq29q30*Sm29*Sp30",
        "jq84q85*Sp84*Sm85",
        "jq84q85*Sm84*Sp85",
        "jq61q62*Sp61*Sm62",
        "jq61q62*Sm61*Sp62",
        "jq70q74*Sp70*Sm74",
        "jq70q74*Sm70*Sp74",
        "jq121q122*Sp121*Sm122",
        "jq121q122*Sm121*Sp122",
        "jq2q3*Sp2*Sm3",
        "jq2q3*Sm2*Sp3",
        "jq122q123*Sp122*Sm123",
        "jq122q123*Sm122*Sp123",
        "jq62q63*Sp62*Sm63",
        "jq62q63*Sm62*Sp63",
        "jq117q118*Sp117*Sm118",
        "jq117q118*Sm117*Sp118",
        "jq109q114*Sp109*Sm114",
        "jq109q114*Sm109*Sp114",
        "jq94q95*Sp94*Sm95",
        "jq94q95*Sm94*Sp95",
        "jq37q52*Sp37*Sm52",
        "jq37q52*Sm37*Sp52",
        "jq3q4*Sp3*Sm4",
        "jq3q4*Sm3*Sp4",
        "jq58q59*Sp58*Sm59",
        "jq58q59*Sm58*Sp59",
        "jq33q39*Sp33*Sm39",
        "jq33q39*Sm33*Sp39",
        "jq95q96*Sp95*Sm96",
        "jq95q96*Sm95*Sp96",
        "jq68q69*Sp68*Sm69",
        "jq68q69*Sm68*Sp69",
        "jq63q64*Sp63*Sm64",
        "jq63q64*Sm63*Sp64",
        "jq71q77*Sp71*Sm77",
        "jq71q77*Sm71*Sp77",
        "jq111q122*Sp111*Sm122",
        "jq111q122*Sm111*Sp122",
        "jq4q5*Sp4*Sm5",
        "jq4q5*Sm4*Sp5",
        "jq59q60*Sp59*Sm60",
        "jq59q60*Sm59*Sp60",
        "jq96q109*Sp96*Sm109",
        "jq96q109*Sm96*Sp109",
        "jq124q125*Sp124*Sm125",
        "jq124q125*Sm124*Sp125",
        "jq69q70*Sp69*Sm70",
        "jq69q70*Sm69*Sp70",
        "jq35q47*Sp35*Sm47",
        "jq35q47*Sm35*Sp47",
        "jq101q102*Sp101*Sm102",
        "jq101q102*Sm101*Sp102",
        "jq0q1*Sp0*Sm1",
        "jq0q1*Sm0*Sp1",
        "jq10q11*Sp10*Sm11",
        "jq10q11*Sm10*Sp11",
        "jq65q66*Sp65*Sm66",
        "jq65q66*Sm65*Sp66",
        "jq37q38*Sp37*Sm38",
        "jq37q38*Sm37*Sp38",
        "jq28q35*Sp28*Sm35",
        "jq28q35*Sm28*Sp35",
        "jq102q103*Sp102*Sm103",
        "jq102q103*Sm102*Sp103",
        "jq92q102*Sp92*Sm102",
        "jq92q102*Sm92*Sp102",
        "jq6q7*Sp6*Sm7",
        "jq6q7*Sm6*Sp7",
        "jq98q99*Sp98*Sm99",
        "jq98q99*Sm98*Sp99",
        "jq43q44*Sp43*Sm44",
        "jq43q44*Sm43*Sp44",
        "jq52q56*Sp52*Sm56",
        "jq52q56*Sm52*Sp56",
        "jq125q126*Sp125*Sm126",
        "jq125q126*Sm125*Sp126",
        "jq39q40*Sp39*Sm40",
        "jq39q40*Sm39*Sp40",
        "jq8q16*Sp8*Sm16",
        "jq8q16*Sm8*Sp16",
        "jq11q12*Sp11*Sm12",
        "jq11q12*Sm11*Sp12",
        "jq66q67*Sp66*Sm67",
        "jq66q67*Sm66*Sp67",
        "jq76q77*Sp76*Sm77",
        "jq76q77*Sm76*Sp77",
        "jq83q92*Sp83*Sm92",
        "jq83q92*Sm83*Sp92",
        "jq74q89*Sp74*Sm89",
        "jq74q89*Sm74*Sp89",
        "jq7q8*Sp7*Sm8",
        "jq7q8*Sm7*Sp8",
        "jq53q60*Sp53*Sm60",
        "jq53q60*Sm53*Sp60",
        "omegad1*X0||U0",
        "omegad14*X0||U1",
        "omegad2*X1||U3",
        "omegad0*X1||U2",
        "omegad3*X2||U5",
        "omegad1*X2||U4",
        "omegad4*X3||U7",
        "omegad2*X3||U6",
        "omegad15*X4||U10",
        "omegad5*X4||U9",
        "omegad3*X4||U8",
        "omegad6*X5||U12",
        "omegad4*X5||U11",
        "omegad7*X6||U14",
        "omegad5*X6||U13",
        "omegad8*X7||U16",
        "omegad6*X7||U15",
        "omegad9*X8||U18",
        "omegad7*X8||U17",
        "omegad16*X8||U19",
        "omegad10*X9||U21",
        "omegad8*X9||U20",
        "omegad11*X10||U23",
        "omegad9*X10||U22",
        "omegad12*X11||U25",
        "omegad10*X11||U24",
        "omegad13*X12||U27",
        "omegad17*X12||U28",
        "omegad11*X12||U26",
        "omegad12*X13||U29",
        "omegad18*X14||U31",
        "omegad0*X14||U30",
        "omegad4*X15||U32",
        "omegad22*X15||U33",
        "omegad26*X16||U35",
        "omegad8*X16||U34",
        "omegad12*X17||U36",
        "omegad30*X17||U37",
        "omegad19*X18||U39",
        "omegad14*X18||U38",
        "omegad20*X19||U41",
        "omegad18*X19||U40",
        "omegad21*X20||U43",
        "omegad19*X20||U42",
        "omegad33*X20||U44",
        "omegad22*X21||U46",
        "omegad20*X21||U45",
        "omegad23*X22||U49",
        "omegad21*X22||U48",
        "omegad15*X22||U47",
        "omegad22*X23||U50",
        "omegad24*X23||U51",
        "omegad23*X24||U52",
        "omegad34*X24||U54",
        "omegad25*X24||U53",
        "omegad26*X25||U56",
        "omegad24*X25||U55",
        "omegad25*X26||U58",
        "omegad27*X26||U59",
        "omegad16*X26||U57",
        "omegad28*X27||U61",
        "omegad26*X27||U60",
        "omegad29*X28||U63",
        "omegad27*X28||U62",
        "omegad35*X28||U64",
        "omegad30*X29||U66",
        "omegad28*X29||U65",
        "omegad17*X30||U67",
        "omegad31*X30||U69",
        "omegad29*X30||U68",
        "omegad30*X31||U70",
        "omegad32*X31||U71",
        "omegad36*X32||U73",
        "omegad31*X32||U72",
        "omegad39*X33||U75",
        "omegad20*X33||U74",
        "omegad43*X34||U77",
        "omegad24*X34||U76",
        "omegad47*X35||U79",
        "omegad28*X35||U78",
        "omegad51*X36||U81",
        "omegad32*X36||U80",
        "omegad52*X37||U83",
        "omegad38*X37||U82",
        "omegad39*X38||U85",
        "omegad37*X38||U84",
        "omegad33*X39||U86",
        "omegad40*X39||U88",
        "omegad38*X39||U87",
        "omegad41*X40||U90",
        "omegad39*X40||U89",
        "omegad53*X41||U93",
        "omegad42*X41||U92",
        "omegad40*X41||U91",
        "omegad43*X42||U95",
        "omegad41*X42||U94",
        "omegad34*X43||U96",
        "omegad44*X43||U98",
        "omegad42*X43||U97",
        "omegad45*X44||U100",
        "omegad43*X44||U99",
        "omegad54*X45||U103",
        "omegad46*X45||U102",
        "omegad44*X45||U101",
        "omegad45*X46||U104",
        "omegad47*X46||U105",
        "omegad35*X47||U106",
        "omegad48*X47||U108",
        "omegad46*X47||U107",
        "omegad47*X48||U109",
        "omegad49*X48||U110",
        "omegad55*X49||U113",
        "omegad48*X49||U111",
        "omegad50*X49||U112",
        "omegad51*X50||U115",
        "omegad49*X50||U114",
        "omegad50*X51||U117",
        "omegad36*X51||U116",
        "omegad56*X52||U119",
        "omegad37*X52||U118",
        "omegad60*X53||U121",
        "omegad41*X53||U120",
        "omegad64*X54||U123",
        "omegad45*X54||U122",
        "omegad68*X55||U125",
        "omegad49*X55||U124",
        "omegad52*X56||U126",
        "omegad57*X56||U127",
        "omegad58*X57||U129",
        "omegad56*X57||U128",
        "omegad71*X58||U132",
        "omegad59*X58||U131",
        "omegad57*X58||U130",
        "omegad58*X59||U133",
        "omegad60*X59||U134",
        "omegad61*X60||U137",
        "omegad59*X60||U136",
        "omegad53*X60||U135",
        "omegad62*X61||U139",
        "omegad60*X61||U138",
        "omegad72*X62||U142",
        "omegad61*X62||U140",
        "omegad63*X62||U141",
        "omegad64*X63||U144",
        "omegad62*X63||U143",
        "omegad65*X64||U147",
        "omegad54*X64||U145",
        "omegad63*X64||U146",
        "omegad66*X65||U149",
        "omegad64*X65||U148",
        "omegad67*X66||U151",
        "omegad73*X66||U152",
        "omegad65*X66||U150",
        "omegad68*X67||U154",
        "omegad66*X67||U153",
        "omegad67*X68||U156",
        "omegad55*X68||U155",
        "omegad69*X68||U157",
        "omegad68*X69||U158",
        "omegad70*X69||U159",
        "omegad69*X70||U160",
        "omegad74*X70||U161",
        "omegad77*X71||U163",
        "omegad58*X71||U162",
        "omegad81*X72||U165",
        "omegad62*X72||U164",
        "omegad85*X73||U167",
        "omegad66*X73||U166",
        "omegad70*X74||U168",
        "omegad89*X74||U169",
        "omegad76*X75||U170",
        "omegad90*X75||U171",
        "omegad77*X76||U173",
        "omegad75*X76||U172",
        "omegad78*X77||U176",
        "omegad71*X77||U174",
        "omegad76*X77||U175",
        "omegad79*X78||U178",
        "omegad77*X78||U177",
        "omegad80*X79||U180",
        "omegad91*X79||U181",
        "omegad78*X79||U179",
        "omegad81*X80||U183",
        "omegad79*X80||U182",
        "omegad80*X81||U185",
        "omegad72*X81||U184",
        "omegad82*X81||U186",
        "omegad81*X82||U187",
        "omegad83*X82||U188",
        "omegad92*X83||U191",
        "omegad84*X83||U190",
        "omegad82*X83||U189",
        "omegad83*X84||U192",
        "omegad85*X84||U193",
        "omegad73*X85||U194",
        "omegad86*X85||U196",
        "omegad84*X85||U195",
        "omegad87*X86||U198",
        "omegad85*X86||U197",
        "omegad88*X87||U200",
        "omegad86*X87||U199",
        "omegad93*X87||U201",
        "omegad89*X88||U203",
        "omegad87*X88||U202",
        "omegad74*X89||U204",
        "omegad88*X89||U205",
        "omegad94*X90||U207",
        "omegad75*X90||U206",
        "omegad98*X91||U209",
        "omegad79*X91||U208",
        "omegad102*X92||U211",
        "omegad83*X92||U210",
        "omegad106*X93||U213",
        "omegad87*X93||U212",
        "omegad90*X94||U214",
        "omegad95*X94||U215",
        "omegad94*X95||U216",
        "omegad96*X95||U217",
        "omegad109*X96||U220",
        "omegad97*X96||U219",
        "omegad95*X96||U218",
        "omegad96*X97||U221",
        "omegad98*X97||U222",
        "omegad91*X98||U223",
        "omegad99*X98||U225",
        "omegad97*X98||U224",
        "omegad100*X99||U227",
        "omegad98*X99||U226",
        "omegad101*X100||U229",
        "omegad99*X100||U228",
        "omegad110*X100||U230",
        "omegad102*X101||U232",
        "omegad100*X101||U231",
        "omegad92*X102||U233",
        "omegad101*X102||U234",
        "omegad103*X102||U235",
        "omegad104*X103||U237",
        "omegad102*X103||U236",
        "omegad105*X104||U239",
        "omegad103*X104||U238",
        "omegad111*X104||U240",
        "omegad104*X105||U241",
        "omegad106*X105||U242",
        "omegad107*X106||U245",
        "omegad105*X106||U244",
        "omegad93*X106||U243",
        "omegad108*X107||U247",
        "omegad106*X107||U246",
        "omegad107*X108||U248",
        "omegad112*X108||U249",
        "omegad96*X109||U250",
        "omegad114*X109||U251",
        "omegad118*X110||U253",
        "omegad100*X110||U252",
        "omegad122*X111||U255",
        "omegad104*X111||U254",
        "omegad108*X112||U256",
        "omegad126*X112||U257",
        "omegad114*X113||U258",
        "omegad115*X114||U261",
        "omegad113*X114||U260",
        "omegad109*X114||U259",
        "omegad116*X115||U263",
        "omegad114*X115||U262",
        "omegad117*X116||U265",
        "omegad115*X116||U264",
        "omegad118*X117||U267",
        "omegad116*X117||U266",
        "omegad119*X118||U270",
        "omegad117*X118||U269",
        "omegad110*X118||U268",
        "omegad120*X119||U272",
        "omegad118*X119||U271",
        "omegad121*X120||U274",
        "omegad119*X120||U273",
        "omegad122*X121||U276",
        "omegad120*X121||U275",
        "omegad123*X122||U279",
        "omegad111*X122||U277",
        "omegad121*X122||U278",
        "omegad124*X123||U281",
        "omegad122*X123||U280",
        "omegad125*X124||U283",
        "omegad123*X124||U282",
        "omegad126*X125||U285",
        "omegad124*X125||U284",
        "omegad112*X126||U286",
        "omegad125*X126||U287"
      ],
      "osc": {},
      "qub": {
        "0": 3,
        "1": 3,
        "10": 3,
        "100": 3,
        "101": 3,
        "102": 3,
        "103": 3,
        "104": 3,
        "105": 3,
        "106": 3,
        "107": 3,
        "108": 3,
        "109": 3,
        "11": 3,
        "110": 3,
        "111": 3,
        "112": 3,
        "113": 3,
        "114": 3,
        "115": 3,
        "116": 3,
        "117": 3,
        "118": 3,
        "119": 3,
        "12": 3,
        "120": 3,
        "121": 3,
        "122": 3,
        "123": 3,
        "124": 3,
        "125": 3,
        "126": 3,
        "13": 3,
        "14": 3,
        "15": 3,
        "16": 3,
        "17": 3,
        "18": 3,
        "19": 3,
        "2": 3,
        "20": 3,
        "21": 3,
        "22": 3,
        "23": 3,
        "24": 3,
        "25": 3,
        "26": 3,
        "27": 3,
        "28": 3,
        "29": 3,
        "3": 3,
        "30": 3,
        "31": 3,
        "32": 3,
        "33": 3,
        "34": 3,
        "35": 3,
        "36": 3,
        "37": 3,
        "38": 3,
        "39": 3,
        "4": 3,
        "40": 3,
        "41": 3,
        "42": 3,
        "43": 3,
        "44": 3,
        "45": 3,
        "46": 3,
        "47": 3,
        "48": 3,
        "49": 3,
        "5": 3,
        "50": 3,
        "51": 3,
        "52": 3,
        "53": 3,
        "54": 3,
        "55": 3,
        "56": 3,
        "57": 3,
        "58": 3,
        "59": 3,
        "6": 3,
        "60": 3,
        "61": 3,
        "62": 3,
        "63": 3,
        "64": 3,
        "65": 3,
        "66": 3,
        "67": 3,
        "68": 3,
        "69": 3,
        "7": 3,
        "70": 3,
        "71": 3,
        "72": 3,
        "73": 3,
        "74": 3,
        "75": 3,
        "76": 3,
        "77": 3,
        "78": 3,
        "79": 3,
        "8": 3,
        "80": 3,
        "81": 3,
        "82": 3,
        "83": 3,
        "84": 3,
        "85": 3,
        "86": 3,
        "87": 3,
        "88": 3,
        "89": 3,
        "9": 3,
        "90": 3,
        "91": 3,
        "92": 3,
        "93": 3,
        "94": 3,
        "95": 3,
        "96": 3,
        "97": 3,
        "98": 3,
        "99": 3
      },
      "vars": {
        "delta0": -1.92970753159043,
        "delta1": -1.9402099698897324,
        "delta10": -1.9599787828779356,
        "delta100": -1.799813102579763,
        "delta101": -1.9207749408406132,
        "delta102": -1.9360719592987112,
        "delta103": -1.9552055880702168,
        "delta104": -1.9302985422947612,
        "delta105": -1.9345071524056277,
        "delta106": -1.9402624877631884,
        "delta107": -1.926292742727222,
        "delta108": -2.1853835266810084,
        "delta109": -1.9355842856887069,
        "delta11": -1.7938106255088426,
        "delta110": -1.9303227811759671,
        "delta111": -1.9046014200732109,
        "delta112": -1.9314477404946588,
        "delta113": -1.9252716947753394,
        "delta114": -1.9361436555783622,
        "delta115": -2.1543462207758224,
        "delta116": -1.9253637086572386,
        "delta117": -1.9168546816843666,
        "delta118": -1.9308537572805398,
        "delta119": -1.931060059780501,
        "delta12": -1.981569627372495,
        "delta120": -1.9210188158406716,
        "delta121": -1.9448271274206939,
        "delta122": -1.9199758109114575,
        "delta123": -1.915166314431548,
        "delta124": -1.9178099587320536,
        "delta125": -1.9150190052686968,
        "delta126": -1.9345710868397126,
        "delta13": -1.9575228619338747,
        "delta14": -1.9340745700114672,
        "delta15": -1.729642196066443,
        "delta16": -1.9353617833763574,
        "delta17": -1.9611678601840654,
        "delta18": -1.9371515787717206,
        "delta19": -1.9398461070908952,
        "delta2": -1.942649350293168,
        "delta20": -1.9599548372512983,
        "delta21": 0,
        "delta22": -1.943103535967261,
        "delta23": -1.9437151748660075,
        "delta24": -1.950234530969045,
        "delta25": -1.9336846444556937,
        "delta26": 0,
        "delta27": -1.9251328675553303,
        "delta28": -1.9536450973986625,
        "delta29": -1.9401542284077682,
        "delta3": -1.9626564603350234,
        "delta30": -1.8641730969723995,
        "delta31": -1.9591596498537323,
        "delta32": -1.948981577580548,
        "delta33": -1.9297610368049476,
        "delta34": -1.9292018276369072,
        "delta35": 0,
        "delta36": -1.9279969115716502,
        "delta37": 0,
        "delta38": -1.9327818822460585,
        "delta39": -1.946323783315473,
        "delta4": -1.9358186347001842,
        "delta40": -1.9580999031840467,
        "delta41": -1.9398535474772092,
        "delta42": -1.8504562505269737,
        "delta43": -1.9497566996787885,
        "delta44": -1.9559342962394337,
        "delta45": 0,
        "delta46": -1.9464994166261937,
        "delta47": -1.9385054714022552,
        "delta48": -1.8632241686797515,
        "delta49": -1.948919365686283,
        "delta5": -1.9512275413310975,
        "delta50": -1.9419196907726406,
        "delta51": -1.9444081686542058,
        "delta52": -1.9343419811879217,
        "delta53": -1.9396003671273354,
        "delta54": -1.9418801203708007,
        "delta55": -1.9314532965301896,
        "delta56": -1.9364095924372582,
        "delta57": -1.9264721287956272,
        "delta58": -1.9381826846183048,
        "delta59": -1.9457256446443734,
        "delta6": -1.9470784956638072,
        "delta60": -1.9461458912356635,
        "delta61": -1.9453525078898848,
        "delta62": -1.9454438456842502,
        "delta63": -1.9345230497773933,
        "delta64": -1.9282323950086764,
        "delta65": -1.9390117198739993,
        "delta66": -1.9251334739930115,
        "delta67": -1.9322446066711834,
        "delta68": -1.9417495788565087,
        "delta69": -1.9411270496043247,
        "delta7": -1.9385856859004038,
        "delta70": -1.9525226918336962,
        "delta71": -1.9460920674533408,
        "delta72": -1.928455359760416,
        "delta73": -1.9491470240817759,
        "delta74": 0,
        "delta75": -1.9329250424076654,
        "delta76": -1.947439659284117,
        "delta77": 0,
        "delta78": -1.900153060595279,
        "delta79": -1.9401238305140853,
        "delta8": -1.94567817775685,
        "delta80": -1.946432713337839,
        "delta81": -1.9378970545716638,
        "delta82": -1.9326615520871588,
        "delta83": -1.9477230973082658,
        "delta84": -1.9165474578952715,
        "delta85": -1.9442376558374213,
        "delta86": -1.9492590692982146,
        "delta87": -1.9277743747269611,
        "delta88": -1.9354380726125482,
        "delta89": -1.922938499484211,
        "delta9": -1.9634797676885372,
        "delta90": -1.9344916007468587,
        "delta91": -1.9394746553946332,
        "delta92": -1.9200288496934426,
        "delta93": -1.9321504832773704,
        "delta94": -1.9401717091115163,
        "delta95": -1.9366846297144684,
        "delta96": -1.9479139516871777,
        "delta97": -1.9312813735184924,
        "delta98": 0,
        "delta99": -1.9209780154130756,
        "jq0q1": 0.012812639897747195,
        "jq0q14": 0.012758980702323492,
        "jq100q101": 0.013539827584789627,
        "jq100q110": 0.013009292714249355,
        "jq101q102": 0.012881251632203468,
        "jq102q103": 0.012406661345048782,
        "jq103q104": 0.012506825645478488,
        "jq104q105": 0.013052257608503216,
        "jq104q111": 0.013222605326269048,
        "jq105q106": 0.012749156665177173,
        "jq106q107": 0.012801487378862183,
        "jq107q108": 0.013596726095546036,
        "jq108q112": 0.01514424201601529,
        "jq109q114": 0.012740042627760234,
        "jq10q11": 0.014158492722112401,
        "jq110q118": 0.012731130928188979,
        "jq111q122": 0.013881885191015707,
        "jq112q126": 0.012841513138062574,
        "jq113q114": 0.012802479953869024,
        "jq114q115": 0.014035256440089326,
        "jq115q116": 0.010692217184910523,
        "jq116q117": 0.013142406562640896,
        "jq117q118": 0.013253989556493685,
        "jq118q119": 0.012959398514453406,
        "jq119q120": 0.01299957721465512,
        "jq11q12": 0.011714137900055096,
        "jq120q121": 0.012882149452630741,
        "jq121q122": 0.012725777692148941,
        "jq122q123": 0.013137825585485262,
        "jq123q124": 0.013396299530770796,
        "jq124q125": 0.013281936159703156,
        "jq125q126": 0.012846132977594432,
        "jq12q13": 0.01196826971167268,
        "jq12q17": 0.011853660657689249,
        "jq14q18": 0.012618414257708217,
        "jq15q22": 0.013360801272999127,
        "jq16q26": 0.012551566624351638,
        "jq17q30": 0.01211309929822098,
        "jq18q19": 0.012711305558848553,
        "jq19q20": 0.012385996070419179,
        "jq1q2": 0.01257198870242486,
        "jq20q21": 0.012800330486213807,
        "jq20q33": 0.012370112866173484,
        "jq21q22": 0.012683455092644683,
        "jq22q23": 0.01254786735568735,
        "jq23q24": 0.01230099471498758,
        "jq24q25": 0.012590059656876679,
        "jq24q34": 0.012490249742671093,
        "jq25q26": 0.012298769876734257,
        "jq26q27": 0.012689429344029666,
        "jq27q28": 0.012541303146455164,
        "jq28q29": 0.012474590192329289,
        "jq28q35": 0.012735995259416572,
        "jq29q30": 0.012558963460219362,
        "jq2q3": 0.012495482188275227,
        "jq30q31": 0.012216769975326048,
        "jq31q32": 0.012268410802782424,
        "jq32q36": 0.01259235415989129,
        "jq33q39": 0.012845824440216527,
        "jq34q43": 0.012617186058354008,
        "jq35q47": 0.012464983646821503,
        "jq36q51": 0.012839293869334169,
        "jq37q38": 0.01313464873194043,
        "jq37q52": 0.013080874444499044,
        "jq38q39": 0.012836063323868675,
        "jq39q40": 0.012405862000889794,
        "jq3q4": 0.01256656553501572,
        "jq40q41": 0.01228483332655615,
        "jq41q42": 0.01301209148843903,
        "jq41q53": 0.012724886201136114,
        "jq42q43": 0.012403815303140935,
        "jq43q44": 0.012352087438430878,
        "jq44q45": 0.01231730682015678,
        "jq45q46": 0.012234213704757822,
        "jq45q54": 0.012224734314550408,
        "jq46q47": 0.01269458297040695,
        "jq47q48": 0.012264886834095762,
        "jq48q49": 0.012544117822769792,
        "jq49q50": 0.012431514315135337,
        "jq49q55": 0.012471625562144064,
        "jq4q15": 0.012748030293295748,
        "jq4q5": 0.012643247563714299,
        "jq50q51": 0.012476127382351557,
        "jq52q56": 0.01270722712609578,
        "jq53q60": 0.012530413311198687,
        "jq54q64": 0.012818069207617654,
        "jq55q68": 0,
        "jq56q57": 0.01267388879895422,
        "jq57q58": 0.012800726676176233,
        "jq58q59": 0.012929718267224128,
        "jq58q71": 0.012487233771898046,
        "jq59q60": 0.012460714180189706,
        "jq5q6": 0.012380333235659537,
        "jq60q61": 0.012370450033652367,
        "jq61q62": 0.01243675646159096,
        "jq62q63": 0.012676217608475732,
        "jq62q72": 0.012526936938563136,
        "jq63q64": 0.013083222596006212,
        "jq64q65": 0.012840865175505175,
        "jq65q66": 0.0127629798523744,
        "jq66q67": 0.01325207783721256,
        "jq66q73": 0.012676716932071308,
        "jq67q68": 0.0008861030844025116,
        "jq68q69": 0,
        "jq69q70": 0.012485686221127374,
        "jq6q7": 0.012500302340576764,
        "jq70q74": 0.012584042934193367,
        "jq71q77": 0.012744173360364828,
        "jq72q81": 0.012616093112564446,
        "jq73q85": 0.012457502513089453,
        "jq74q89": 0.012606075484684351,
        "jq75q76": 0.012570722785324681,
        "jq75q90": 0.012776195449040031,
        "jq76q77": 0.012673937521152869,
        "jq77q78": 0.012857158005016165,
        "jq78q79": 0.01262341594606282,
        "jq79q80": 0.012703884856024791,
        "jq79q91": 0.012992427557599313,
        "jq7q8": 0.012643526620759373,
        "jq80q81": 0.01260889074148966,
        "jq81q82": 0.013147999184313218,
        "jq82q83": 0.01274411739546027,
        "jq83q84": 0.012946708897765944,
        "jq83q92": 0.012769614361862029,
        "jq84q85": 0.012751497732662403,
        "jq85q86": 0.012351238668346394,
        "jq86q87": 0.01264082176711196,
        "jq87q88": 0.012848005620749708,
        "jq87q93": 0.012882955905808464,
        "jq88q89": 0.013011221289675612,
        "jq8q16": 0.012818846208953051,
        "jq8q9": 0.012199132345378342,
        "jq90q94": 0.012170370221474831,
        "jq91q98": 0.015470714437145578,
        "jq92q102": 0.012916645318614606,
        "jq93q106": 0.012703854634336202,
        "jq94q95": 0.012938003834416177,
        "jq95q96": 0.012631179305857623,
        "jq96q109": 0.01254229735885864,
        "jq96q97": 0.012850935070137227,
        "jq97q98": 0.01336728118499434,
        "jq98q99": 0.012837016375491464,
        "jq99q100": 0.01183272468344366,
        "jq9q10": 0.011892612688189736,
        "omegad0": 0.5150133967399597,
        "omegad1": 0.5743056535720825,
        "omegad10": 0.6164143085479736,
        "omegad100": 0.6746146082878113,
        "omegad101": 0.5567683577537537,
        "omegad102": 0.5607811212539673,
        "omegad103": 0.6452418565750122,
        "omegad104": 0.5998799800872803,
        "omegad105": 1.355190634727478,
        "omegad106": 0.6677950620651245,
        "omegad107": 0.4458743631839752,
        "omegad108": 0.5933084487915039,
        "omegad109": 0.6320762634277344,
        "omegad11": 0.9681702852249146,
        "omegad110": 0.41789373755455017,
        "omegad111": 0.5621878504753113,
        "omegad112": 0.5222564935684204,
        "omegad113": 0.5719860792160034,
        "omegad114": 0.5113590955734253,
        "omegad115": 0.5126600861549377,
        "omegad116": 0.5630290508270264,
        "omegad117": 0.5031564831733704,
        "omegad118": 0.6114893555641174,
        "omegad119": 0.5145109295845032,
        "omegad12": 0.6658700108528137,
        "omegad120": 0.5853748321533203,
        "omegad121": 0.6722804307937622,
        "omegad122": 0.5073017477989197,
        "omegad123": 0.5544942021369934,
        "omegad124": 0.5454084277153015,
        "omegad125": 0.6374942660331726,
        "omegad126": 0.5518113374710083,
        "omegad13": 0.643867015838623,
        "omegad14": 0.6250462532043457,
        "omegad15": 0.3485768437385559,
        "omegad16": 0.62742680311203,
        "omegad17": 0.6210544109344482,
        "omegad18": 0.5396526455879211,
        "omegad19": 0.3892144560813904,
        "omegad2": 0.5563981533050537,
        "omegad20": 0.6735543012619019,
        "omegad21": 0.4972362816333771,
        "omegad22": 0.5785496830940247,
        "omegad23": 0.5934271216392517,
        "omegad24": 1.23166024684906,
        "omegad25": 1.0652363300323486,
        "omegad26": 1.1676143407821655,
        "omegad27": 0.6076002717018127,
        "omegad28": 0.7743440866470337,
        "omegad29": 0.5664998292922974,
        "omegad3": 0.5271224975585938,
        "omegad30": 0.545369029045105,
        "omegad31": 0.5992257595062256,
        "omegad32": 0.6281459927558899,
        "omegad33": 0.5803194642066956,
        "omegad34": 0.5863730311393738,
        "omegad35": 0.5927120447158813,
        "omegad36": 0.5474812984466553,
        "omegad37": 0.7147818207740784,
        "omegad38": 0.6780943870544434,
        "omegad39": 0.6332681775093079,
        "omegad4": 0.617240846157074,
        "omegad40": 0.5401954054832458,
        "omegad41": 0.6176126003265381,
        "omegad42": 0.6501255631446838,
        "omegad43": 1.0910106897354126,
        "omegad44": 0.5356165766716003,
        "omegad45": 0.5315227508544922,
        "omegad46": 0.552805483341217,
        "omegad47": 0.6549180150032043,
        "omegad48": 0.5650885105133057,
        "omegad49": 0.5339764952659607,
        "omegad5": 0.5998403429985046,
        "omegad50": 0.6130222678184509,
        "omegad51": 0.5725988149642944,
        "omegad52": 0.590633749961853,
        "omegad53": 0.576449990272522,
        "omegad54": 0.5304170250892639,
        "omegad55": 0.5671398043632507,
        "omegad56": 0.5289700031280518,
        "omegad57": 0.5799422860145569,
        "omegad58": 0.58311927318573,
        "omegad59": 0.595582127571106,
        "omegad6": 0.5147370100021362,
        "omegad60": 0.5378777980804443,
        "omegad61": 0.599288821220398,
        "omegad62": 0.5414202213287354,
        "omegad63": 0.5733450055122375,
        "omegad64": 0.6098970174789429,
        "omegad65": 0.5614084005355835,
        "omegad66": 0.5489487051963806,
        "omegad67": 0.5928027033805847,
        "omegad68": 0.5423839688301086,
        "omegad69": 0.5572775602340698,
        "omegad7": 0.5203531980514526,
        "omegad70": 0.5620384812355042,
        "omegad71": 0.572960376739502,
        "omegad72": 0.6020788550376892,
        "omegad73": 0.38289469480514526,
        "omegad74": 0.5753594040870667,
        "omegad75": 0.49689850211143494,
        "omegad76": 0.6094415187835693,
        "omegad77": 0.6479583382606506,
        "omegad78": 0.7631702423095703,
        "omegad79": 0.6446099877357483,
        "omegad8": 0.7092227935791016,
        "omegad80": 0.5610624551773071,
        "omegad81": 0.6652431488037109,
        "omegad82": 0.5188688635826111,
        "omegad83": 0.9612166881561279,
        "omegad84": 0.5821382999420166,
        "omegad85": 0.6817835569381714,
        "omegad86": 0.6049824953079224,
        "omegad87": 0.5364079475402832,
        "omegad88": 0.5219454765319824,
        "omegad89": 0.5270060300827026,
        "omegad9": 0.6144856810569763,
        "omegad90": 0.5751416683197021,
        "omegad91": 0.5688198804855347,
        "omegad92": 0.6753333210945129,
        "omegad93": 0.5132120847702026,
        "omegad94": 0.5871624946594238,
        "omegad95": 0.5851488709449768,
        "omegad96": 0.5891556739807129,
        "omegad97": 0.6225242018699646,
        "omegad98": 0.695134699344635,
        "omegad99": 0.5925444960594177,
        "wq0": 31.046908440636063,
        "wq1": 29.95405273801555,
        "wq10": 29.27518176083173,
        "wq100": 31.149788387202967,
        "wq101": 31.640650544834465,
        "wq102": 30.31020816837393,
        "wq103": 29.497674507704453,
        "wq104": 31.254475504785386,
        "wq105": 30.763483664774363,
        "wq106": 30.38412109744227,
        "wq107": 30.903757720566023,
        "wq108": 29.993816850578686,
        "wq109": 30.552120323241247,
        "wq11": 28.833370586680513,
        "wq110": 30.558108998721977,
        "wq111": 32.8020426009728,
        "wq112": 30.6789548621826,
        "wq113": 31.359122671975975,
        "wq114": 30.13821081115046,
        "wq115": 29.393932199184242,
        "wq116": 31.063161735886737,
        "wq117": 31.64749175250425,
        "wq118": 31.119902764657255,
        "wq119": 30.79101821702054,
        "wq12": 28.556431688575767,
        "wq120": 31.400831454232367,
        "wq121": 30.118472736351396,
        "wq122": 31.349940216995066,
        "wq123": 31.816109647031126,
        "wq124": 31.41010125919874,
        "wq125": 31.846814398895265,
        "wq126": 30.234127268948527,
        "wq13": 29.005934052224866,
        "wq14": 30.457458576416613,
        "wq15": 30.191386083576262,
        "wq16": 30.628896602876143,
        "wq17": 29.344822240427735,
        "wq18": 30.717832578800795,
        "wq19": 30.243293305349454,
        "wq2": 30.34469283783329,
        "wq20": 29.239554724954314,
        "wq21": 30.06276859767187,
        "wq22": 30.394039202710395,
        "wq23": 29.929805858345805,
        "wq24": 29.46044981916624,
        "wq25": 30.869299116598594,
        "wq26": 30.048325821786992,
        "wq27": 31.226079889860596,
        "wq28": 29.845172634737256,
        "wq29": 30.20875680346398,
        "wq3": 29.814629206228663,
        "wq30": 29.092985547779556,
        "wq31": 29.475584822278503,
        "wq32": 29.86756512521499,
        "wq33": 30.903184752118847,
        "wq34": 31.027525223392505,
        "wq35": 29.565960526627133,
        "wq36": 30.918257642644623,
        "wq37": 31.111486902235306,
        "wq38": 30.755450640366895,
        "wq39": 30.193610342638504,
        "wq4": 30.578171432662447,
        "wq40": 29.23136750170119,
        "wq41": 30.577459869806898,
        "wq42": 30.96932005099091,
        "wq43": 29.768912369734515,
        "wq44": 30.078682205989978,
        "wq45": 28.999570720528467,
        "wq46": 30.032518307269374,
        "wq47": 30.640637648948793,
        "wq48": 29.27786622932248,
        "wq49": 29.828339945233207,
        "wq5": 30.069162783036273,
        "wq50": 30.37213283161001,
        "wq51": 29.917402062503616,
        "wq52": 30.375786748900893,
        "wq53": 29.998480840064314,
        "wq54": 30.083470768026967,
        "wq55": 31.045085534748143,
        "wq56": 30.57136816790805,
        "wq57": 30.978622825254966,
        "wq58": 30.701491325927666,
        "wq59": 30.22699966094383,
        "wq6": 29.646019676896113,
        "wq60": 29.62789246604557,
        "wq61": 30.136089813693516,
        "wq62": 29.772200920692942,
        "wq63": 30.712883071918267,
        "wq64": 31.306889004321405,
        "wq65": 30.176103627227555,
        "wq66": 31.430317141225785,
        "wq67": 30.953540642846676,
        "wq68": 30.452255312400943,
        "wq69": 30.018508229066786,
        "wq7": 30.50686681327852,
        "wq70": 29.55667610930826,
        "wq71": 29.895983687416997,
        "wq72": 31.041627896688368,
        "wq73": 29.930223349727207,
        "wq74": 29.936843264350248,
        "wq75": 30.44682214132841,
        "wq76": 29.726998375640722,
        "wq77": 30.268780754129338,
        "wq78": 29.62577618262249,
        "wq79": 30.350988175524463,
        "wq8": 30.019224558311407,
        "wq80": 29.778445370218986,
        "wq81": 30.68628972177439,
        "wq82": 31.03137539912982,
        "wq83": 30.10902342163871,
        "wq84": 31.636457407176742,
        "wq85": 30.255462389057417,
        "wq86": 29.7841963794599,
        "wq87": 31.19365219991976,
        "wq88": 30.50796123939671,
        "wq89": 31.465890558240257,
        "wq9": 28.73299380604121,
        "wq90": 30.645715460736266,
        "wq91": 30.668410790829434,
        "wq92": 31.5476664972051,
        "wq93": 30.7425313260511,
        "wq94": 30.273934890583014,
        "wq95": 30.808684078647385,
        "wq96": 30.008758866429808,
        "wq97": 30.98507941609651,
        "wq98": 30.25512862416374,
        "wq99": 31.433134289817943
      }
    },
    "instruction_signatures": [],
    "local": false,
    "max_experiments": 300,
    "max_shots": 100000,
    "meas_kernels": [
      "hw_qmfk"
    ],
    "meas_levels": [
      1,
      2
    ],
    "meas_lo_range": [
      [
        6.686483217,
        7.686483217
      ],
      [
        6.613560337,
        7.613560337000001
      ],
      [
        6.743758831,
        7.743758831
      ],
      [
        6.676243662,
        7.676243662
      ],
      [
        6.6130424670000005,
        7.6130424670000005
      ],
      [
        6.7332736120000005,
        7.7332736120000005
      ],
      [
        6.280588107000001,
        7.280588107000001
      ],
      [
        6.675655021000001,
        7.675655021000001
      ],
      [
        6.797959732000001,
        7.797959732000001
      ],
      [
        6.859744984000001,
        7.859744984000001
      ],
      [
        6.7318586080000005,
        7.7318586080000005
      ],
      [
        6.285814317000001,
        7.285814317000001
      ],
      [
        6.786214238,
        7.786214238
      ],
      [
        6.668117147,
        7.668117147
      ],
      [
        6.6169896360000005,
        7.6169896360000005
      ],
      [
        6.799236648000001,
        7.799236648000001
      ],
      [
        6.411671171,
        7.411671171
      ],
      [
        6.407247481000001,
        7.407247481000001
      ],
      [
        6.80351746,
        7.80351746
      ],
      [
        6.866438628,
        7.866438628000001
      ],
      [
        6.285736473,
        7.285736473
      ],
      [
        6.347788351,
        7.347788351
      ],
      [
        6.413895663000001,
        7.413895663000001
      ],
      [
        6.860397434,
        7.860397434
      ],
      [
        6.348675698,
        7.348675698
      ],
      [
        6.7366155910000005,
        7.7366155910000005
      ],
      [
        6.674861154,
        7.674861154
      ],
      [
        6.467481543000001,
        7.467481543000001
      ],
      [
        6.735106064,
        7.735106064000001
      ],
      [
        6.344407086,
        7.344407086
      ],
      [
        6.6740613600000005,
        7.6740613600000005
      ],
      [
        6.795786491,
        7.795786491
      ],
      [
        6.2821138240000005,
        7.2821138240000005
      ],
      [
        6.47127879,
        7.47127879
      ],
      [
        6.467407022000001,
        7.467407022000001
      ],
      [
        6.614567095000001,
        7.614567095000001
      ],
      [
        6.346078664,
        7.346078664
      ],
      [
        6.40491262,
        7.40491262
      ],
      [
        6.742664614000001,
        7.742664614000001
      ],
      [
        6.466712392000001,
        7.466712392000001
      ],
      [
        6.618151306000001,
        7.618151306000001
      ],
      [
        6.737370988,
        7.737370988
      ],
      [
        6.676733942,
        7.676733942
      ],
      [
        6.604265554,
        7.604265554
      ],
      [
        6.862574293000001,
        7.862574293000001
      ],
      [
        6.278308946,
        7.278308946
      ],
      [
        6.790398736,
        7.790398736
      ],
      [
        6.860423938,
        7.860423938
      ],
      [
        6.464062591,
        7.464062591
      ],
      [
        6.735971823000001,
        7.735971823000001
      ],
      [
        6.670194657000001,
        7.670194657000001
      ],
      [
        6.409275183,
        7.409275183
      ],
      [
        6.350555802000001,
        7.350555802000001
      ],
      [
        6.291595772,
        7.291595772000001
      ],
      [
        6.341472549000001,
        7.341472549000001
      ],
      [
        6.800175941,
        7.800175941000001
      ],
      [
        6.61693798,
        7.61693798
      ],
      [
        6.292616652,
        7.292616652
      ],
      [
        6.866650322000001,
        7.866650322000001
      ],
      [
        6.467127475000001,
        7.467127475000001
      ],
      [
        6.350524190000001,
        7.350524190000001
      ],
      [
        6.799726537000001,
        7.799726537000001
      ],
      [
        6.460689671000001,
        7.460689671000001
      ],
      [
        6.613356582000001,
        7.613356582000001
      ],
      [
        6.734436626000001,
        7.734436626000001
      ],
      [
        6.406205985000001,
        7.406205985000001
      ],
      [
        6.604684506000001,
        7.604684506000001
      ],
      [
        6.86161301,
        7.86161301
      ],
      [
        6.281855504,
        7.281855504
      ],
      [
        6.34652931,
        7.34652931
      ],
      [
        6.4089986130000005,
        7.4089986130000005
      ],
      [
        6.676792107000001,
        7.676792107000001
      ],
      [
        6.413648964,
        7.413648964
      ],
      [
        6.6699597630000005,
        7.6699597630000005
      ],
      [
        6.676958094000001,
        7.676958094000001
      ],
      [
        6.40449262,
        7.40449262
      ],
      [
        6.7433627540000005,
        7.7433627540000005
      ],
      [
        6.806494421,
        7.806494421000001
      ],
      [
        6.467841455,
        7.467841455
      ],
      [
        6.612855966000001,
        7.612855966000001
      ],
      [
        6.7398917890000005,
        7.7398917890000005
      ],
      [
        6.677125715000001,
        7.677125715000001
      ],
      [
        6.80088893,
        7.80088893
      ],
      [
        6.854430065000001,
        7.854430065000001
      ],
      [
        6.282476938,
        7.282476938
      ],
      [
        6.792799648000001,
        7.792799648000001
      ],
      [
        6.403484043000001,
        7.403484043000001
      ],
      [
        6.465594651,
        7.465594651000001
      ],
      [
        6.727338524,
        7.727338524
      ],
      [
        6.794376420000001,
        7.794376420000001
      ],
      [
        6.290054188,
        7.290054188
      ],
      [
        6.868995861,
        7.868995861
      ],
      [
        6.464743508000001,
        7.464743508000001
      ],
      [
        6.603773694,
        7.603773694000001
      ],
      [
        6.68178037,
        7.68178037
      ],
      [
        6.8015283250000005,
        7.8015283250000005
      ],
      [
        6.461555324000001,
        7.461555324000001
      ],
      [
        6.613848997000001,
        7.613848997000001
      ],
      [
        6.473854989,
        7.473854989
      ],
      [
        6.288992509000001,
        7.288992509000001
      ],
      [
        6.417032204000001,
        7.417032204000001
      ],
      [
        6.674855666,
        7.674855666000001
      ],
      [
        6.6057535210000005,
        7.6057535210000005
      ],
      [
        6.344146654,
        7.344146654
      ],
      [
        6.666440916,
        7.666440916000001
      ],
      [
        6.7824336370000005,
        7.7824336370000005
      ],
      [
        6.85148632,
        7.85148632
      ],
      [
        6.279926298,
        7.279926298
      ],
      [
        6.407645700000001,
        7.407645700000001
      ],
      [
        6.349636457000001,
        7.349636457000001
      ],
      [
        6.350116261,
        7.350116261
      ],
      [
        6.736506949000001,
        7.736506949000001
      ],
      [
        6.3445641440000005,
        7.3445641440000005
      ],
      [
        6.863960497000001,
        7.863960497000001
      ],
      [
        6.2907848500000005,
        7.2907848500000005
      ],
      [
        6.464394814,
        7.464394814
      ],
      [
        6.347580648,
        7.347580648
      ],
      [
        6.286775245,
        7.286775245
      ],
      [
        6.738546599,
        7.738546599
      ],
      [
        6.801994822,
        7.801994822
      ],
      [
        6.408358123,
        7.408358123
      ],
      [
        6.8549457920000005,
        7.8549457920000005
      ],
      [
        6.279527007,
        7.279527007
      ],
      [
        6.463461942,
        7.463461942
      ],
      [
        6.342484076000001,
        7.342484076000001
      ],
      [
        6.39407931,
        7.39407931
      ],
      [
        6.4590223600000005,
        7.4590223600000005
      ]
    ],
    "meas_map": [
      [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        117,
        118,
        119,
        120,
        121,
        122,
        123,
        124,
        125,
        126
      ]
    ],
    "measure_esp_enabled": false,
    "memory": true,
    "multi_meas_enabled": true,
    "n_qubits": 127,
    "n_registers": 1,
    "n_uchannels": 288,
    "online_date": "2023-12-13T05:00:00+00:00",
    "open_pulse": true,
    "parallel_compilation": true,
    "parametric_pulses": [
      "gaussian",
      "gaussian_square",
      "gaussian_square_drag",
      "drag",
      "constant"
    ],
    "processor_type": {
      "family": "Eagle",
      "revision": 3
    },
    "quantum_volume": null,
    "qubit_channel_mapping": [
      [
        "d0",
        "u1",
        "u30",
        "u0",
        "u2",
        "m0"
      ],
      [
        "u0",
        "m1",
        "u3",
        "u2",
        "d1",
        "u4"
      ],
      [
        "u3",
        "d2",
        "u6",
        "u5",
        "m2",
        "u4"
      ],
      [
        "u7",
        "d3",
        "u6",
        "u5",
        "m3",
        "u8"
      ],
      [
        "u9",
        "u7",
        "u32",
        "u11",
        "d4",
        "m4",
        "u10",
        "u8"
      ],
      [
        "u9",
        "u13",
        "d5",
        "u11",
        "u12",
        "m5"
      ],
      [
        "u13",
        "m6",
        "d6",
        "u14",
        "u12",
        "u15"
      ],
      [
        "u14",
        "u17",
        "u15",
        "m7",
        "u16",
        "d7"
      ],
      [
        "u19",
        "u34",
        "u18",
        "d8",
        "u20",
        "u17",
        "m8",
        "u16"
      ],
      [
        "u21",
        "m9",
        "u18",
        "d9",
        "u20",
        "u22"
      ],
      [
        "m10",
        "u21",
        "d10",
        "u22",
        "u23",
        "u24"
      ],
      [
        "u25",
        "d11",
        "u26",
        "u23",
        "m11",
        "u24"
      ],
      [
        "u28",
        "d12",
        "u25",
        "m12",
        "u29",
        "u27",
        "u26",
        "u36"
      ],
      [
        "u27",
        "u29",
        "d13",
        "m13"
      ],
      [
        "u31",
        "d14",
        "u1",
        "u30",
        "u38",
        "m14"
      ],
      [
        "d15",
        "u47",
        "u32",
        "u33",
        "m15",
        "u10"
      ],
      [
        "u19",
        "d16",
        "u57",
        "m16",
        "u35",
        "u34"
      ],
      [
        "u28",
        "m17",
        "d17",
        "u67",
        "u37",
        "u36"
      ],
      [
        "u31",
        "m18",
        "u39",
        "u38",
        "u40",
        "d18"
      ],
      [
        "u39",
        "u41",
        "u40",
        "m19",
        "d19",
        "u42"
      ],
      [
        "u74",
        "m20",
        "u41",
        "u44",
        "u42",
        "d20",
        "u45",
        "u43"
      ],
      [
        "d21",
        "m21",
        "u48",
        "u46",
        "u45",
        "u43"
      ],
      [
        "u47",
        "m22",
        "u49",
        "u33",
        "d22",
        "u50",
        "u48",
        "u46"
      ],
      [
        "m23",
        "u51",
        "u49",
        "u50",
        "d23",
        "u52"
      ],
      [
        "m24",
        "u55",
        "d24",
        "u51",
        "u76",
        "u54",
        "u53",
        "u52"
      ],
      [
        "d25",
        "u55",
        "u53",
        "u56",
        "m25",
        "u58"
      ],
      [
        "u60",
        "d26",
        "u57",
        "u59",
        "u35",
        "u56",
        "u58",
        "m26"
      ],
      [
        "u60",
        "m27",
        "u59",
        "u62",
        "d27",
        "u61"
      ],
      [
        "u63",
        "u78",
        "m28",
        "d28",
        "u65",
        "u62",
        "u64",
        "u61"
      ],
      [
        "u63",
        "u68",
        "m29",
        "u65",
        "u66",
        "d29"
      ],
      [
        "u69",
        "u68",
        "d30",
        "u70",
        "m30",
        "u66",
        "u67",
        "u37"
      ],
      [
        "u69",
        "u70",
        "m31",
        "u72",
        "u71",
        "d31"
      ],
      [
        "m32",
        "u72",
        "u73",
        "u71",
        "d32",
        "u80"
      ],
      [
        "u74",
        "u86",
        "u44",
        "d33",
        "m33",
        "u75"
      ],
      [
        "u96",
        "d34",
        "u76",
        "u54",
        "m34",
        "u77"
      ],
      [
        "u78",
        "d35",
        "u106",
        "u64",
        "m35",
        "u79"
      ],
      [
        "u116",
        "u81",
        "m36",
        "u73",
        "u80",
        "d36"
      ],
      [
        "u84",
        "d37",
        "m37",
        "u82",
        "u83",
        "u118"
      ],
      [
        "u87",
        "d38",
        "u85",
        "u84",
        "u82",
        "m38"
      ],
      [
        "d39",
        "u87",
        "u86",
        "m39",
        "u85",
        "u88",
        "u75",
        "u89"
      ],
      [
        "u88",
        "d40",
        "m40",
        "u91",
        "u90",
        "u89"
      ],
      [
        "u93",
        "u92",
        "u94",
        "u120",
        "u91",
        "m41",
        "d41",
        "u90"
      ],
      [
        "m42",
        "d42",
        "u95",
        "u94",
        "u92",
        "u97"
      ],
      [
        "u96",
        "m43",
        "d43",
        "u98",
        "u95",
        "u99",
        "u77",
        "u97"
      ],
      [
        "u100",
        "m44",
        "u98",
        "d44",
        "u99",
        "u101"
      ],
      [
        "u102",
        "u122",
        "m45",
        "u103",
        "u104",
        "u100",
        "d45",
        "u101"
      ],
      [
        "u102",
        "m46",
        "u105",
        "u107",
        "u104",
        "d46"
      ],
      [
        "m47",
        "u105",
        "u107",
        "u106",
        "u109",
        "u108",
        "d47",
        "u79"
      ],
      [
        "m48",
        "u111",
        "u109",
        "u108",
        "u110",
        "d48"
      ],
      [
        "d49",
        "u114",
        "u124",
        "u112",
        "u113",
        "u111",
        "u110",
        "m49"
      ],
      [
        "u114",
        "d50",
        "u112",
        "u117",
        "m50",
        "u115"
      ],
      [
        "u116",
        "u81",
        "m51",
        "u117",
        "d51",
        "u115"
      ],
      [
        "u126",
        "u119",
        "d52",
        "m52",
        "u83",
        "u118"
      ],
      [
        "u121",
        "m53",
        "u135",
        "u120",
        "d53",
        "u93"
      ],
      [
        "u122",
        "u145",
        "u123",
        "u103",
        "m54",
        "d54"
      ],
      [
        "m55",
        "d55",
        "u124",
        "u113",
        "u155",
        "u125"
      ],
      [
        "u126",
        "u119",
        "m56",
        "u127",
        "d56",
        "u128"
      ],
      [
        "m57",
        "u129",
        "d57",
        "u130",
        "u127",
        "u128"
      ],
      [
        "d58",
        "m58",
        "u132",
        "u129",
        "u162",
        "u130",
        "u133",
        "u131"
      ],
      [
        "m59",
        "u134",
        "u136",
        "d59",
        "u133",
        "u131"
      ],
      [
        "u121",
        "u137",
        "d60",
        "m60",
        "u134",
        "u136",
        "u138",
        "u135"
      ],
      [
        "u140",
        "u137",
        "m61",
        "u138",
        "u139",
        "d61"
      ],
      [
        "u140",
        "m62",
        "d62",
        "u164",
        "u141",
        "u143",
        "u142",
        "u139"
      ],
      [
        "u146",
        "m63",
        "d63",
        "u141",
        "u143",
        "u144"
      ],
      [
        "u147",
        "u145",
        "d64",
        "u123",
        "u146",
        "m64",
        "u148",
        "u144"
      ],
      [
        "u147",
        "m65",
        "u149",
        "d65",
        "u148",
        "u150"
      ],
      [
        "u166",
        "d66",
        "u151",
        "u153",
        "u149",
        "m66",
        "u150",
        "u152"
      ],
      [
        "u156",
        "d67",
        "u151",
        "m67",
        "u154",
        "u153"
      ],
      [
        "u158",
        "u156",
        "m68",
        "u154",
        "u157",
        "u155",
        "d68",
        "u125"
      ],
      [
        "u158",
        "u159",
        "d69",
        "u157",
        "m69",
        "u160"
      ],
      [
        "u159",
        "u161",
        "m70",
        "d70",
        "u168",
        "u160"
      ],
      [
        "u132",
        "m71",
        "u163",
        "d71",
        "u162",
        "u174"
      ],
      [
        "m72",
        "u165",
        "u184",
        "d72",
        "u164",
        "u142"
      ],
      [
        "m73",
        "u167",
        "u152",
        "d73",
        "u194",
        "u166"
      ],
      [
        "u161",
        "u204",
        "u169",
        "m74",
        "d74",
        "u168"
      ],
      [
        "m75",
        "u171",
        "u172",
        "d75",
        "u206",
        "u170"
      ],
      [
        "m76",
        "u172",
        "d76",
        "u175",
        "u170",
        "u173"
      ],
      [
        "u163",
        "u176",
        "m77",
        "u177",
        "u173",
        "u175",
        "d77",
        "u174"
      ],
      [
        "u178",
        "u179",
        "u176",
        "d78",
        "u177",
        "m78"
      ],
      [
        "u208",
        "u182",
        "u178",
        "u179",
        "u181",
        "d79",
        "m79",
        "u180"
      ],
      [
        "u182",
        "m80",
        "u185",
        "d80",
        "u183",
        "u180"
      ],
      [
        "u187",
        "m81",
        "u165",
        "u186",
        "u183",
        "u184",
        "d81",
        "u185"
      ],
      [
        "d82",
        "m82",
        "u187",
        "u186",
        "u189",
        "u188"
      ],
      [
        "u210",
        "d83",
        "u191",
        "m83",
        "u190",
        "u192",
        "u189",
        "u188"
      ],
      [
        "u195",
        "d84",
        "u190",
        "u192",
        "u193",
        "m84"
      ],
      [
        "u195",
        "u167",
        "u197",
        "u194",
        "d85",
        "m85",
        "u193",
        "u196"
      ],
      [
        "u198",
        "d86",
        "u197",
        "u199",
        "m86",
        "u196"
      ],
      [
        "u198",
        "u200",
        "u202",
        "d87",
        "m87",
        "u201",
        "u199",
        "u212"
      ],
      [
        "u202",
        "u200",
        "u205",
        "u203",
        "d88",
        "m88"
      ],
      [
        "u204",
        "u169",
        "d89",
        "u205",
        "u203",
        "m89"
      ],
      [
        "u207",
        "u171",
        "d90",
        "u214",
        "m90",
        "u206"
      ],
      [
        "d91",
        "u208",
        "u181",
        "u209",
        "u223",
        "m91"
      ],
      [
        "u210",
        "u191",
        "d92",
        "m92",
        "u211",
        "u233"
      ],
      [
        "u243",
        "u213",
        "d93",
        "u201",
        "m93",
        "u212"
      ],
      [
        "d94",
        "u207",
        "u215",
        "m94",
        "u216",
        "u214"
      ],
      [
        "u215",
        "u216",
        "u217",
        "m95",
        "u218",
        "d95"
      ],
      [
        "u250",
        "u221",
        "u219",
        "m96",
        "u217",
        "u220",
        "u218",
        "d96"
      ],
      [
        "u224",
        "u221",
        "u219",
        "m97",
        "u222",
        "d97"
      ],
      [
        "m98",
        "u224",
        "u225",
        "u209",
        "u223",
        "u222",
        "d98",
        "u226"
      ],
      [
        "m99",
        "u228",
        "u225",
        "d99",
        "u227",
        "u226"
      ],
      [
        "u228",
        "u231",
        "u230",
        "u252",
        "u227",
        "u229",
        "d100",
        "m100"
      ],
      [
        "u231",
        "u232",
        "d101",
        "u234",
        "u229",
        "m101"
      ],
      [
        "u236",
        "u232",
        "u233",
        "u234",
        "m102",
        "u235",
        "u211",
        "d102"
      ],
      [
        "d103",
        "u236",
        "u238",
        "u235",
        "u237",
        "m103"
      ],
      [
        "u240",
        "u254",
        "d104",
        "u238",
        "m104",
        "u241",
        "u237",
        "u239"
      ],
      [
        "u244",
        "d105",
        "u241",
        "m105",
        "u239",
        "u242"
      ],
      [
        "d106",
        "u243",
        "u244",
        "u213",
        "m106",
        "u246",
        "u242",
        "u245"
      ],
      [
        "u248",
        "u247",
        "m107",
        "d107",
        "u246",
        "u245"
      ],
      [
        "u249",
        "u248",
        "u256",
        "u247",
        "m108",
        "d108"
      ],
      [
        "u250",
        "d109",
        "u259",
        "u220",
        "u251",
        "m109"
      ],
      [
        "d110",
        "u268",
        "u252",
        "u253",
        "m110",
        "u230"
      ],
      [
        "u240",
        "u254",
        "d111",
        "u277",
        "u255",
        "m111"
      ],
      [
        "u249",
        "u256",
        "d112",
        "m112",
        "u257",
        "u286"
      ],
      [
        "u258",
        "m113",
        "d113",
        "u260"
      ],
      [
        "u262",
        "u258",
        "d114",
        "u261",
        "u260",
        "u259",
        "u251",
        "m114"
      ],
      [
        "u262",
        "m115",
        "u263",
        "u261",
        "u264",
        "d115"
      ],
      [
        "d116",
        "u263",
        "u264",
        "u265",
        "u266",
        "m116"
      ],
      [
        "u269",
        "u265",
        "m117",
        "u266",
        "d117",
        "u267"
      ],
      [
        "u269",
        "m118",
        "u268",
        "d118",
        "u253",
        "u271",
        "u270",
        "u267"
      ],
      [
        "d119",
        "m119",
        "u271",
        "u272",
        "u273",
        "u270"
      ],
      [
        "m120",
        "d120",
        "u274",
        "u272",
        "u273",
        "u275"
      ],
      [
        "d121",
        "u278",
        "u276",
        "u274",
        "u275",
        "m121"
      ],
      [
        "u280",
        "u279",
        "u278",
        "u276",
        "d122",
        "u277",
        "u255",
        "m122"
      ],
      [
        "u280",
        "u279",
        "d123",
        "u282",
        "m123",
        "u281"
      ],
      [
        "m124",
        "u283",
        "d124",
        "u282",
        "u284",
        "u281"
      ],
      [
        "u285",
        "u283",
        "d125",
        "u284",
        "m125",
        "u287"
      ],
      [
        "u285",
        "m126",
        "u287",
        "u257",
        "d126",
        "u286"
      ]
    ],
    "qubit_lo_range": [
      [
        4.441268946048718,
        5.441268946048718
      ],
      [
        4.267335558890497,
        5.267335558890497
      ],
      [
        4.329507861746401,
        5.329507861746401
      ],
      [
        4.245145614623284,
        5.245145614623284
      ],
      [
        4.366667134219611,
        5.366667134219612
      ],
      [
        4.285655891555074,
        5.285655891555075
      ],
      [
        4.21831057457761,
        5.21831057457761
      ],
      [
        4.355318651579374,
        5.355318651579374
      ],
      [
        4.277707976240879,
        5.27770797624088
      ],
      [
        4.0729979940602705,
        5.0729979940602705
      ],
      [
        4.1592898871500665,
        5.1592898871500665
      ],
      [
        4.088973454870666,
        5.088973454870666
      ],
      [
        4.044897260302872,
        5.044897260302873
      ],
      [
        4.116437783409118,
        5.116437783409118
      ],
      [
        4.347455086453346,
        5.347455086453346
      ],
      [
        4.305108333997021,
        5.305108333997021
      ],
      [
        4.374740295798299,
        5.374740295798299
      ],
      [
        4.170373513717061,
        5.170373513717061
      ],
      [
        4.388894895985409,
        5.388894895985409
      ],
      [
        4.313369624924392,
        5.313369624924392
      ],
      [
        4.153619668282463,
        5.153619668282463
      ],
      [
        4.284638225347285,
        5.284638225347285
      ],
      [
        4.337361579640208,
        5.337361579640208
      ],
      [
        4.263476548136502,
        5.263476548136502
      ],
      [
        4.188776214431041,
        5.188776214431041
      ],
      [
        4.413001544188944,
        5.413001544188944
      ],
      [
        4.282339586173237,
        5.282339586173238
      ],
      [
        4.469784967853741,
        5.469784967853741
      ],
      [
        4.2500067522494005,
        5.2500067522494005
      ],
      [
        4.307872969932216,
        5.307872969932216
      ],
      [
        4.130292459230188,
        5.130292459230189
      ],
      [
        4.191185024990069,
        5.191185024990069
      ],
      [
        4.253570627797069,
        5.25357062779707
      ],
      [
        4.418394610581803,
        5.418394610581803
      ],
      [
        4.438184011211381,
        5.438184011211382
      ],
      [
        4.205568765072565,
        5.205568765072566
      ],
      [
        4.420793535615663,
        5.420793535615663
      ],
      [
        4.451546927429508,
        5.451546927429508
      ],
      [
        4.39488199643319,
        5.39488199643319
      ],
      [
        4.305462335821494,
        5.305462335821494
      ],
      [
        4.152316631231532,
        5.152316631231532
      ],
      [
        4.366553885473831,
        5.366553885473831
      ],
      [
        4.428920370310151,
        5.428920370310151
      ],
      [
        4.237869554112716,
        5.2378695541127165
      ],
      [
        4.28717095477354,
        5.28717095477354
      ],
      [
        4.115425027715102,
        5.115425027715102
      ],
      [
        4.279823742099762,
        5.2798237420997625
      ],
      [
        4.376608941317832,
        5.376608941317832
      ],
      [
        4.159717133579943,
        5.159717133579944
      ],
      [
        4.247327746509299,
        5.2473277465093
      ],
      [
        4.333875072394377,
        5.3338750723943775
      ],
      [
        4.261502422715115,
        5.261502422715115
      ],
      [
        4.33445661139287,
        5.33445661139287
      ],
      [
        4.274406510943749,
        5.274406510943749
      ],
      [
        4.287933078092029,
        5.287933078092029
      ],
      [
        4.440978821565864,
        5.440978821565864
      ],
      [
        4.365584361004787,
        5.365584361004787
      ],
      [
        4.430400952818744,
        5.4304009528187445
      ],
      [
        4.386294104814336,
        5.386294104814336
      ],
      [
        4.310776410876255,
        5.310776410876255
      ],
      [
        4.215425539366277,
        5.215425539366277
      ],
      [
        4.296307659310639,
        5.296307659310639
      ],
      [
        4.23839294325336,
        5.238392943253359
      ],
      [
        4.388107157499188,
        5.388107157499188
      ],
      [
        4.482646137867057,
        5.482646137867057
      ],
      [
        4.302676055526538,
        5.302676055526538
      ],
      [
        4.502290335972013,
        5.502290335972013
      ],
      [
        4.426408999504932,
        5.426408999504932
      ],
      [
        4.34662696126504,
        5.34662696126504
      ],
      [
        4.2775939689007165,
        5.2775939689007165
      ],
      [
        4.204091104162538,
        5.204091104162539
      ],
      [
        4.258093582447083,
        5.258093582447084
      ],
      [
        4.440428521377228,
        5.440428521377228
      ],
      [
        4.263542993953551,
        5.263542993953551
      ],
      [
        4.264596586088653,
        5.264596586088654
      ],
      [
        4.345762245232183,
        5.345762245232183
      ],
      [
        4.231198734767965,
        5.231198734767965
      ],
      [
        4.317426078384512,
        5.317426078384512
      ],
      [
        4.2150887223985105,
        5.215088722398511
      ],
      [
        4.330509795858385,
        5.330509795858385
      ],
      [
        4.239386778262317,
        5.239386778262317
      ],
      [
        4.383874694370416,
        5.383874694370416
      ],
      [
        4.438796785711747,
        5.438796785711747
      ],
      [
        4.291999909223453,
        5.291999909223453
      ],
      [
        4.535098578268385,
        5.535098578268386
      ],
      [
        4.315306394749413,
        5.315306394749413
      ],
      [
        4.240302079810775,
        5.240302079810776
      ],
      [
        4.4646239407066055,
        5.4646239407066055
      ],
      [
        4.355492834905933,
        5.355492834905933
      ],
      [
        4.507952021132535,
        5.507952021132535
      ],
      [
        4.377417100163898,
        5.377417100163898
      ],
      [
        4.381029174133328,
        5.381029174133328
      ],
      [
        4.52096706604477,
        5.52096706604477
      ],
      [
        4.392825823698472,
        5.392825823698472
      ],
      [
        4.318246384678484,
        5.318246384678484
      ],
      [
        4.4033543612733075,
        5.4033543612733075
      ],
      [
        4.276042309645046,
        5.276042309645046
      ],
      [
        4.4314285511666975,
        5.4314285511666975
      ],
      [
        4.315253274416754,
        5.315253274416754
      ],
      [
        4.502738699095879,
        5.502738699095879
      ],
      [
        4.4576427980898705,
        5.4576427980898705
      ],
      [
        4.535765936853676,
        5.535765936853676
      ],
      [
        4.3240194561410545,
        5.3240194561410545
      ],
      [
        4.194700707616954,
        5.1947007076169545
      ],
      [
        4.474304270331155,
        5.474304270331155
      ],
      [
        4.396160491975616,
        5.396160491975616
      ],
      [
        4.335783064160681,
        5.335783064160681
      ],
      [
        4.418485801342406,
        5.418485801342406
      ],
      [
        4.273664213962582,
        5.273664213962582
      ],
      [
        4.3625209713821995,
        5.3625209713821995
      ],
      [
        4.363474098687531,
        5.363474098687531
      ],
      [
        4.720607223455753,
        5.720607223455753
      ],
      [
        4.3827073152094975,
        5.3827073152094975
      ],
      [
        4.490959384270101,
        5.490959384270101
      ],
      [
        4.296645226540197,
        5.296645226540197
      ],
      [
        4.178189606408197,
        5.178189606408198
      ],
      [
        4.443855738329394,
        5.443855738329395
      ],
      [
        4.536854748871042,
        5.536854748871042
      ],
      [
        4.452886353534342,
        5.452886353534343
      ],
      [
        4.400542752071417,
        5.400542752071417
      ],
      [
        4.497597543136549,
        5.497597543136549
      ],
      [
        4.293503814368808,
        5.293503814368808
      ],
      [
        4.489497951170171,
        5.489497951170171
      ],
      [
        4.563691120278741,
        5.563691120278741
      ],
      [
        4.4990728784184455,
        5.4990728784184455
      ],
      [
        4.568577933314329,
        5.568577933314329
      ],
      [
        4.311910804922624,
        5.311910804922624
      ]
    ],
    "rep_delay_range": [
      20.0,
      500.0
    ],
    "rep_times": [
      1000.0
    ],
    "sample_name": "family: Eagle, revision: 3",
    "simulator": false,
    "supported_features": [
      "qobj"
    ],
    "supported_instructions": [
      "u1",
      "acquire",
      "sx",
      "id",
      "rz",
      "play",
      "reset",
      "shiftf",
      "x",
      "ecr",
      "delay",
      "measure",
      "setf"
    ],
    "timing_constraints": {
      "acquire_alignment": 16,
      "granularity": 16,
      "min_length": 64,
      "pulse_alignment": 16
    },
    "u_channel_lo": [
      [
        {
          "q": 1,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 14,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 0,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 2,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 1,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 3,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 2,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 3,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 5,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 15,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 6,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 5,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 7,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 6,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 7,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 9,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 16,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 10,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 9,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 11,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 10,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 11,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 13,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 17,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 0,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 18,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 14,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 19,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 18,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 19,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 21,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 33,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 15,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 21,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 23,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 23,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 25,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 34,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 16,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 25,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 27,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 27,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 29,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 35,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 17,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 29,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 31,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 32,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 31,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 36,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 32,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 51,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 38,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 52,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 37,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 33,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 38,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 40,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 40,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 42,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 53,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 34,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 42,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 44,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 44,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 46,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 54,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 35,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 46,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 48,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 48,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 50,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 55,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 51,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 36,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 50,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 37,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 56,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 52,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 57,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 56,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 57,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 59,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 71,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 53,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 59,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 61,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 61,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 63,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 72,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 54,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 63,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 65,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 65,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 67,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 73,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 55,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 67,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 69,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 70,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 69,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 74,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 70,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 89,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 76,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 90,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 75,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 71,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 76,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 78,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 78,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 80,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 91,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 72,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 80,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 82,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 82,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 84,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 92,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 73,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 84,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 86,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 86,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 88,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 93,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 89,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 74,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 88,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 75,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 94,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 90,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 95,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 94,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 95,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 97,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 109,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 91,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 97,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 99,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 99,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 101,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 110,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 92,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 101,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 103,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 103,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 105,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 111,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 93,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 105,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 107,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 108,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 107,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 112,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 108,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 126,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 109,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 113,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 115,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 116,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 115,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 117,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 116,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 110,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 117,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 119,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 120,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 119,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 121,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 120,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 111,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 121,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 123,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 124,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 123,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 125,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 124,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 126,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 112,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 125,
          "scale": "(1+0j)"
        }
      ]
    ],
    "uchannels_enabled": true,
    "url": "None"
  },
  "backend_name": "ibm_rensselaer",
  "backend_options": "Options(shots=4000, memory=False, meas_level=<MeasLevel.CLASSIFIED: 2>, meas_return=<MeasReturnType.AVERAGE: 'avg'>, memory_slots=None, memory_slot_size=100, rep_time=None, rep_delay=None, init_qubits=True, use_measure_esp=None, use_fractional_gates=False, noise_model=None, seed_simulator=None)",
  "backend_properties": {
    "backend_name": "ibm_rensselaer",
    "backend_version": "1.1.223",
    "gates": [
      {
        "gate": "id",
        "name": "id0",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015739039879611238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "id",
        "name": "id1",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016259145785802256
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "id",
        "name": "id2",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046158084992795057
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "id",
        "name": "id3",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580831596362212
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "id",
        "name": "id4",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010619802843365835
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "id",
        "name": "id5",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001699340695434313
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "id",
        "name": "id6",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013794114359442922
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "id",
        "name": "id7",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011534208646890821
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "id",
        "name": "id8",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003339923986009391
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "id",
        "name": "id9",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011196811339457269
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "id",
        "name": "id10",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000321248991180167
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "id",
        "name": "id11",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018397034383989827
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "id",
        "name": "id12",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001749223238883936
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "id",
        "name": "id13",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018432072129457897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "id",
        "name": "id14",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004182037139524833
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "id",
        "name": "id15",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010651405083266863
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "id",
        "name": "id16",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020928006536842183
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "id",
        "name": "id17",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002901181491640989
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "id",
        "name": "id18",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013640973283861332
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "id",
        "name": "id19",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027791238654190797
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "id",
        "name": "id20",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001753662543693116
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "id",
        "name": "id21",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016892681976341975
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "id",
        "name": "id22",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026790761730747945
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "id",
        "name": "id23",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000139505255573817
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "id",
        "name": "id24",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005806539254761067
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "id",
        "name": "id25",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024622174475144733
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "id",
        "name": "id26",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002939958483844924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "id",
        "name": "id27",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016201750300665388
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "id",
        "name": "id28",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014673646276162433
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "id",
        "name": "id29",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014508014950805428
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "id",
        "name": "id30",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001132101340101442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "id",
        "name": "id31",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018324808273168812
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "id",
        "name": "id32",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034823007320115265
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "id",
        "name": "id33",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016115431906163494
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "id",
        "name": "id34",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010122187646537174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "id",
        "name": "id35",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003858045576241249
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "id",
        "name": "id36",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018765367108806446
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "id",
        "name": "id37",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013820364812280168
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "id",
        "name": "id38",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018471441461115907
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "id",
        "name": "id39",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004955996839008729
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "id",
        "name": "id40",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046073599034238415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "id",
        "name": "id41",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020185531205468455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "id",
        "name": "id42",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034979934625450275
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "id",
        "name": "id43",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002585132793493892
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "id",
        "name": "id44",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018503435383192276
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "id",
        "name": "id45",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006323034840575927
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "id",
        "name": "id46",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002473255040369862
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "id",
        "name": "id47",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026352083300775793
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "id",
        "name": "id48",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008332280595270832
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "id",
        "name": "id49",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032122266443845583
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "id",
        "name": "id50",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014774818393724953
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "id",
        "name": "id51",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001052385583254774
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "id",
        "name": "id52",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018965894471558963
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "id",
        "name": "id53",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003439284992267408
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "id",
        "name": "id54",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018319097488861958
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "id",
        "name": "id55",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029377227155488647
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "id",
        "name": "id56",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004145010303453141
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "id",
        "name": "id57",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015968604414099097
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "id",
        "name": "id58",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011240007272688203
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "id",
        "name": "id59",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017281569367212911
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "id",
        "name": "id60",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013809862588706875
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "id",
        "name": "id61",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030354523830242473
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "id",
        "name": "id62",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017588928878310242
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "id",
        "name": "id63",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000398952583157479
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "id",
        "name": "id64",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025475568290258415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "id",
        "name": "id65",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002230670173178338
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "id",
        "name": "id66",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035922049006750464
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "id",
        "name": "id67",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027704229857223217
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "id",
        "name": "id68",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013853568728338728
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "id",
        "name": "id69",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015261295437265016
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "id",
        "name": "id70",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005098321758590238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "id",
        "name": "id71",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027447556268277824
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "id",
        "name": "id72",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008459949038939287
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "id",
        "name": "id73",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005879813571431045
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "id",
        "name": "id74",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005174689137510021
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "id",
        "name": "id75",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001632068281821036
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "id",
        "name": "id76",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00267673790063142
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "id",
        "name": "id77",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001587439260000698
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "id",
        "name": "id78",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002651147583899745
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "id",
        "name": "id79",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015206296745253628
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "id",
        "name": "id80",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019187378305867177
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "id",
        "name": "id81",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001708673182620498
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "id",
        "name": "id82",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005999436367024058
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "id",
        "name": "id83",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001046816874270182
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "id",
        "name": "id84",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000247812462336861
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "id",
        "name": "id85",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040270446589230736
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "id",
        "name": "id86",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001974049810435466
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "id",
        "name": "id87",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972179992002789
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "id",
        "name": "id88",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027188468163252897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "id",
        "name": "id89",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037026250611074966
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "id",
        "name": "id90",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005877394025969136
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "id",
        "name": "id91",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041475452916931935
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "id",
        "name": "id92",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005296905321020632
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "id",
        "name": "id93",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030749926677136783
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "id",
        "name": "id94",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017705536426570803
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "id",
        "name": "id95",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005251595691826561
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "id",
        "name": "id96",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018502896748718992
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "id",
        "name": "id97",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003692399995013355
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "id",
        "name": "id98",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004985518705413469
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "id",
        "name": "id99",
        "parameters": [
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022677289871243922
          },
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "id",
        "name": "id100",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006251665596932334
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "id",
        "name": "id101",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003257087510043807
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "id",
        "name": "id102",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001886764361587657
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "id",
        "name": "id103",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004370224795234198
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "id",
        "name": "id104",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016102064735801442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "id",
        "name": "id105",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00033831838581790957
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "id",
        "name": "id106",
        "parameters": [
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017638360711342595
          },
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "id",
        "name": "id107",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021482129745832538
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "id",
        "name": "id108",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001913460814892887
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "id",
        "name": "id109",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041236495529094164
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "id",
        "name": "id110",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026448315778973075
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "id",
        "name": "id111",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005031963366674302
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "id",
        "name": "id112",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004244229932752924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "id",
        "name": "id113",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001471588985430078
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "id",
        "name": "id114",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026507249677278706
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "id",
        "name": "id115",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006958915988660455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "id",
        "name": "id116",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021944625088184174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "id",
        "name": "id117",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003568640090842286
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "id",
        "name": "id118",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000683904119677948
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "id",
        "name": "id119",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008388454569758451
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "id",
        "name": "id120",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018244561790480669
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "id",
        "name": "id121",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022066821555945492
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "id",
        "name": "id122",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021635430654620642
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "id",
        "name": "id123",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002884717584297902
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "id",
        "name": "id124",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023660821179985312
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "id",
        "name": "id125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "id",
        "name": "id126",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004591525182991421
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "rz",
        "name": "rz0",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rz",
        "name": "rz1",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rz",
        "name": "rz2",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rz",
        "name": "rz3",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rz",
        "name": "rz4",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rz",
        "name": "rz5",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rz",
        "name": "rz6",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rz",
        "name": "rz7",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rz",
        "name": "rz8",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rz",
        "name": "rz9",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rz",
        "name": "rz10",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rz",
        "name": "rz11",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rz",
        "name": "rz12",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rz",
        "name": "rz13",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rz",
        "name": "rz14",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rz",
        "name": "rz15",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rz",
        "name": "rz16",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rz",
        "name": "rz17",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rz",
        "name": "rz18",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rz",
        "name": "rz19",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rz",
        "name": "rz20",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rz",
        "name": "rz21",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rz",
        "name": "rz22",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rz",
        "name": "rz23",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rz",
        "name": "rz24",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rz",
        "name": "rz25",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rz",
        "name": "rz26",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rz",
        "name": "rz27",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rz",
        "name": "rz28",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rz",
        "name": "rz29",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rz",
        "name": "rz30",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rz",
        "name": "rz31",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rz",
        "name": "rz32",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rz",
        "name": "rz33",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rz",
        "name": "rz34",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rz",
        "name": "rz35",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rz",
        "name": "rz36",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rz",
        "name": "rz37",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rz",
        "name": "rz38",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rz",
        "name": "rz39",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rz",
        "name": "rz40",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rz",
        "name": "rz41",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rz",
        "name": "rz42",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rz",
        "name": "rz43",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rz",
        "name": "rz44",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rz",
        "name": "rz45",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rz",
        "name": "rz46",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rz",
        "name": "rz47",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rz",
        "name": "rz48",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rz",
        "name": "rz49",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rz",
        "name": "rz50",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rz",
        "name": "rz51",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rz",
        "name": "rz52",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rz",
        "name": "rz53",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rz",
        "name": "rz54",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rz",
        "name": "rz55",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rz",
        "name": "rz56",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rz",
        "name": "rz57",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rz",
        "name": "rz58",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rz",
        "name": "rz59",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rz",
        "name": "rz60",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rz",
        "name": "rz61",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rz",
        "name": "rz62",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rz",
        "name": "rz63",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rz",
        "name": "rz64",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rz",
        "name": "rz65",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rz",
        "name": "rz66",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rz",
        "name": "rz67",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rz",
        "name": "rz68",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rz",
        "name": "rz69",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rz",
        "name": "rz70",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rz",
        "name": "rz71",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rz",
        "name": "rz72",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rz",
        "name": "rz73",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rz",
        "name": "rz74",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rz",
        "name": "rz75",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rz",
        "name": "rz76",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rz",
        "name": "rz77",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rz",
        "name": "rz78",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rz",
        "name": "rz79",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rz",
        "name": "rz80",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rz",
        "name": "rz81",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rz",
        "name": "rz82",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rz",
        "name": "rz83",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rz",
        "name": "rz84",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rz",
        "name": "rz85",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rz",
        "name": "rz86",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rz",
        "name": "rz87",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rz",
        "name": "rz88",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rz",
        "name": "rz89",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rz",
        "name": "rz90",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rz",
        "name": "rz91",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rz",
        "name": "rz92",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rz",
        "name": "rz93",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rz",
        "name": "rz94",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rz",
        "name": "rz95",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rz",
        "name": "rz96",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rz",
        "name": "rz97",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rz",
        "name": "rz98",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rz",
        "name": "rz99",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rz",
        "name": "rz100",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rz",
        "name": "rz101",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rz",
        "name": "rz102",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rz",
        "name": "rz103",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rz",
        "name": "rz104",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rz",
        "name": "rz105",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rz",
        "name": "rz106",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rz",
        "name": "rz107",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rz",
        "name": "rz108",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rz",
        "name": "rz109",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rz",
        "name": "rz110",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rz",
        "name": "rz111",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rz",
        "name": "rz112",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rz",
        "name": "rz113",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rz",
        "name": "rz114",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rz",
        "name": "rz115",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rz",
        "name": "rz116",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rz",
        "name": "rz117",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rz",
        "name": "rz118",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rz",
        "name": "rz119",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rz",
        "name": "rz120",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "rz",
        "name": "rz121",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "rz",
        "name": "rz122",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "rz",
        "name": "rz123",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "rz",
        "name": "rz124",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "rz",
        "name": "rz125",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "rz",
        "name": "rz126",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "sx",
        "name": "sx0",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015739039879611238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "sx",
        "name": "sx1",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016259145785802256
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "sx",
        "name": "sx2",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046158084992795057
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "sx",
        "name": "sx3",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580831596362212
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "sx",
        "name": "sx4",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010619802843365835
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "sx",
        "name": "sx5",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001699340695434313
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "sx",
        "name": "sx6",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013794114359442922
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "sx",
        "name": "sx7",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011534208646890821
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "sx",
        "name": "sx8",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003339923986009391
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "sx",
        "name": "sx9",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011196811339457269
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "sx",
        "name": "sx10",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000321248991180167
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "sx",
        "name": "sx11",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018397034383989827
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "sx",
        "name": "sx12",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001749223238883936
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "sx",
        "name": "sx13",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018432072129457897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "sx",
        "name": "sx14",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004182037139524833
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "sx",
        "name": "sx15",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010651405083266863
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "sx",
        "name": "sx16",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020928006536842183
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "sx",
        "name": "sx17",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002901181491640989
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "sx",
        "name": "sx18",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013640973283861332
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "sx",
        "name": "sx19",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027791238654190797
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "sx",
        "name": "sx20",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001753662543693116
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "sx",
        "name": "sx21",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016892681976341975
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "sx",
        "name": "sx22",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026790761730747945
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "sx",
        "name": "sx23",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000139505255573817
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "sx",
        "name": "sx24",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005806539254761067
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "sx",
        "name": "sx25",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024622174475144733
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "sx",
        "name": "sx26",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002939958483844924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "sx",
        "name": "sx27",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016201750300665388
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "sx",
        "name": "sx28",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014673646276162433
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "sx",
        "name": "sx29",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014508014950805428
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "sx",
        "name": "sx30",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001132101340101442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "sx",
        "name": "sx31",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018324808273168812
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "sx",
        "name": "sx32",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034823007320115265
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "sx",
        "name": "sx33",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016115431906163494
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "sx",
        "name": "sx34",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010122187646537174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "sx",
        "name": "sx35",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003858045576241249
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "sx",
        "name": "sx36",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018765367108806446
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "sx",
        "name": "sx37",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013820364812280168
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "sx",
        "name": "sx38",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018471441461115907
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "sx",
        "name": "sx39",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004955996839008729
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "sx",
        "name": "sx40",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046073599034238415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "sx",
        "name": "sx41",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020185531205468455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "sx",
        "name": "sx42",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034979934625450275
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "sx",
        "name": "sx43",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002585132793493892
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "sx",
        "name": "sx44",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018503435383192276
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "sx",
        "name": "sx45",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006323034840575927
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "sx",
        "name": "sx46",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002473255040369862
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "sx",
        "name": "sx47",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026352083300775793
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "sx",
        "name": "sx48",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008332280595270832
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "sx",
        "name": "sx49",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032122266443845583
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "sx",
        "name": "sx50",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014774818393724953
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "sx",
        "name": "sx51",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001052385583254774
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "sx",
        "name": "sx52",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018965894471558963
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "sx",
        "name": "sx53",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003439284992267408
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "sx",
        "name": "sx54",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018319097488861958
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "sx",
        "name": "sx55",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029377227155488647
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "sx",
        "name": "sx56",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004145010303453141
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "sx",
        "name": "sx57",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015968604414099097
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "sx",
        "name": "sx58",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011240007272688203
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "sx",
        "name": "sx59",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017281569367212911
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "sx",
        "name": "sx60",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013809862588706875
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "sx",
        "name": "sx61",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030354523830242473
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "sx",
        "name": "sx62",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017588928878310242
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "sx",
        "name": "sx63",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000398952583157479
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "sx",
        "name": "sx64",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025475568290258415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "sx",
        "name": "sx65",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002230670173178338
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "sx",
        "name": "sx66",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035922049006750464
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "sx",
        "name": "sx67",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027704229857223217
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "sx",
        "name": "sx68",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013853568728338728
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "sx",
        "name": "sx69",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015261295437265016
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "sx",
        "name": "sx70",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005098321758590238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "sx",
        "name": "sx71",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027447556268277824
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "sx",
        "name": "sx72",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008459949038939287
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "sx",
        "name": "sx73",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005879813571431045
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "sx",
        "name": "sx74",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005174689137510021
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "sx",
        "name": "sx75",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001632068281821036
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "sx",
        "name": "sx76",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00267673790063142
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "sx",
        "name": "sx77",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001587439260000698
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "sx",
        "name": "sx78",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002651147583899745
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "sx",
        "name": "sx79",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015206296745253628
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "sx",
        "name": "sx80",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019187378305867177
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "sx",
        "name": "sx81",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001708673182620498
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "sx",
        "name": "sx82",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005999436367024058
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "sx",
        "name": "sx83",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001046816874270182
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "sx",
        "name": "sx84",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000247812462336861
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "sx",
        "name": "sx85",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040270446589230736
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "sx",
        "name": "sx86",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001974049810435466
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "sx",
        "name": "sx87",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972179992002789
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "sx",
        "name": "sx88",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027188468163252897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "sx",
        "name": "sx89",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037026250611074966
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "sx",
        "name": "sx90",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005877394025969136
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "sx",
        "name": "sx91",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041475452916931935
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "sx",
        "name": "sx92",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005296905321020632
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "sx",
        "name": "sx93",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030749926677136783
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "sx",
        "name": "sx94",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017705536426570803
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "sx",
        "name": "sx95",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005251595691826561
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "sx",
        "name": "sx96",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018502896748718992
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "sx",
        "name": "sx97",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003692399995013355
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "sx",
        "name": "sx98",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004985518705413469
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "sx",
        "name": "sx99",
        "parameters": [
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022677289871243922
          },
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "sx",
        "name": "sx100",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006251665596932334
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "sx",
        "name": "sx101",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003257087510043807
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "sx",
        "name": "sx102",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001886764361587657
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "sx",
        "name": "sx103",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004370224795234198
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "sx",
        "name": "sx104",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016102064735801442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "sx",
        "name": "sx105",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00033831838581790957
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "sx",
        "name": "sx106",
        "parameters": [
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017638360711342595
          },
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "sx",
        "name": "sx107",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021482129745832538
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "sx",
        "name": "sx108",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001913460814892887
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "sx",
        "name": "sx109",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041236495529094164
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "sx",
        "name": "sx110",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026448315778973075
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "sx",
        "name": "sx111",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005031963366674302
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "sx",
        "name": "sx112",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004244229932752924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "sx",
        "name": "sx113",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001471588985430078
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "sx",
        "name": "sx114",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026507249677278706
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "sx",
        "name": "sx115",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006958915988660455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "sx",
        "name": "sx116",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021944625088184174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "sx",
        "name": "sx117",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003568640090842286
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "sx",
        "name": "sx118",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000683904119677948
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "sx",
        "name": "sx119",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008388454569758451
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "sx",
        "name": "sx120",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018244561790480669
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "sx",
        "name": "sx121",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022066821555945492
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "sx",
        "name": "sx122",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021635430654620642
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "sx",
        "name": "sx123",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002884717584297902
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "sx",
        "name": "sx124",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023660821179985312
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "sx",
        "name": "sx125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "sx",
        "name": "sx126",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004591525182991421
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "x",
        "name": "x0",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015739039879611238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "x",
        "name": "x1",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016259145785802256
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "x",
        "name": "x2",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046158084992795057
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "x",
        "name": "x3",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580831596362212
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "x",
        "name": "x4",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010619802843365835
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "x",
        "name": "x5",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001699340695434313
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "x",
        "name": "x6",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013794114359442922
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "x",
        "name": "x7",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011534208646890821
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "x",
        "name": "x8",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003339923986009391
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "x",
        "name": "x9",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0011196811339457269
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "x",
        "name": "x10",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000321248991180167
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "x",
        "name": "x11",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018397034383989827
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "x",
        "name": "x12",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001749223238883936
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "x",
        "name": "x13",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018432072129457897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "x",
        "name": "x14",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004182037139524833
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "x",
        "name": "x15",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010651405083266863
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "x",
        "name": "x16",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020928006536842183
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "x",
        "name": "x17",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002901181491640989
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "x",
        "name": "x18",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013640973283861332
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "x",
        "name": "x19",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027791238654190797
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "x",
        "name": "x20",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001753662543693116
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "x",
        "name": "x21",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0016892681976341975
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "x",
        "name": "x22",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026790761730747945
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "x",
        "name": "x23",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000139505255573817
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "x",
        "name": "x24",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005806539254761067
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "x",
        "name": "x25",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024622174475144733
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "x",
        "name": "x26",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002939958483844924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "x",
        "name": "x27",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016201750300665388
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "x",
        "name": "x28",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014673646276162433
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "x",
        "name": "x29",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014508014950805428
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "x",
        "name": "x30",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001132101340101442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "x",
        "name": "x31",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018324808273168812
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "x",
        "name": "x32",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034823007320115265
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "x",
        "name": "x33",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016115431906163494
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "x",
        "name": "x34",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010122187646537174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "x",
        "name": "x35",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003858045576241249
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "x",
        "name": "x36",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018765367108806446
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "x",
        "name": "x37",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013820364812280168
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "x",
        "name": "x38",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018471441461115907
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "x",
        "name": "x39",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004955996839008729
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "x",
        "name": "x40",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00046073599034238415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "x",
        "name": "x41",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020185531205468455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "x",
        "name": "x42",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00034979934625450275
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "x",
        "name": "x43",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002585132793493892
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "x",
        "name": "x44",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018503435383192276
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "x",
        "name": "x45",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006323034840575927
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "x",
        "name": "x46",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002473255040369862
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "x",
        "name": "x47",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026352083300775793
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "x",
        "name": "x48",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008332280595270832
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "x",
        "name": "x49",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00032122266443845583
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "x",
        "name": "x50",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014774818393724953
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "x",
        "name": "x51",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001052385583254774
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "x",
        "name": "x52",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018965894471558963
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "x",
        "name": "x53",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003439284992267408
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "x",
        "name": "x54",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018319097488861958
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "x",
        "name": "x55",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029377227155488647
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "x",
        "name": "x56",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004145010303453141
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "x",
        "name": "x57",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015968604414099097
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "x",
        "name": "x58",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011240007272688203
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "x",
        "name": "x59",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017281569367212911
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "x",
        "name": "x60",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013809862588706875
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "x",
        "name": "x61",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030354523830242473
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "x",
        "name": "x62",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017588928878310242
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "x",
        "name": "x63",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000398952583157479
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "x",
        "name": "x64",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00025475568290258415
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "x",
        "name": "x65",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002230670173178338
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "x",
        "name": "x66",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00035922049006750464
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "x",
        "name": "x67",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027704229857223217
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "x",
        "name": "x68",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013853568728338728
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "x",
        "name": "x69",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015261295437265016
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "x",
        "name": "x70",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005098321758590238
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "x",
        "name": "x71",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027447556268277824
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "x",
        "name": "x72",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008459949038939287
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "x",
        "name": "x73",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005879813571431045
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "x",
        "name": "x74",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005174689137510021
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "x",
        "name": "x75",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001632068281821036
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "x",
        "name": "x76",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00267673790063142
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "x",
        "name": "x77",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001587439260000698
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "x",
        "name": "x78",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002651147583899745
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "x",
        "name": "x79",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015206296745253628
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "x",
        "name": "x80",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0019187378305867177
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "x",
        "name": "x81",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001708673182620498
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "x",
        "name": "x82",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005999436367024058
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "x",
        "name": "x83",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001046816874270182
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "x",
        "name": "x84",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000247812462336861
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "x",
        "name": "x85",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00040270446589230736
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "x",
        "name": "x86",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001974049810435466
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "x",
        "name": "x87",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001972179992002789
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "x",
        "name": "x88",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027188468163252897
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "x",
        "name": "x89",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037026250611074966
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "x",
        "name": "x90",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005877394025969136
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "x",
        "name": "x91",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041475452916931935
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "x",
        "name": "x92",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005296905321020632
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "x",
        "name": "x93",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030749926677136783
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "x",
        "name": "x94",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017705536426570803
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "x",
        "name": "x95",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005251595691826561
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "x",
        "name": "x96",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018502896748718992
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "x",
        "name": "x97",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003692399995013355
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "x",
        "name": "x98",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004985518705413469
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "x",
        "name": "x99",
        "parameters": [
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022677289871243922
          },
          {
            "date": "2026-01-20T21:17:44-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "x",
        "name": "x100",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006251665596932334
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "x",
        "name": "x101",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003257087510043807
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "x",
        "name": "x102",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001886764361587657
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "x",
        "name": "x103",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004370224795234198
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "x",
        "name": "x104",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016102064735801442
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "x",
        "name": "x105",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00033831838581790957
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "x",
        "name": "x106",
        "parameters": [
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017638360711342595
          },
          {
            "date": "2026-01-14T17:27:34-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "x",
        "name": "x107",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021482129745832538
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "x",
        "name": "x108",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001913460814892887
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "x",
        "name": "x109",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041236495529094164
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "x",
        "name": "x110",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026448315778973075
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "x",
        "name": "x111",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005031963366674302
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "x",
        "name": "x112",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004244229932752924
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "x",
        "name": "x113",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001471588985430078
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "x",
        "name": "x114",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026507249677278706
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "x",
        "name": "x115",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006958915988660455
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "x",
        "name": "x116",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021944625088184174
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "x",
        "name": "x117",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003568640090842286
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "x",
        "name": "x118",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000683904119677948
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "x",
        "name": "x119",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008388454569758451
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "x",
        "name": "x120",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018244561790480669
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "x",
        "name": "x121",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022066821555945492
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "x",
        "name": "x122",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021635430654620642
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "x",
        "name": "x123",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002884717584297902
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "x",
        "name": "x124",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023660821179985312
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "x",
        "name": "x125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "x",
        "name": "x126",
        "parameters": [
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004591525182991421
          },
          {
            "date": "2026-01-22T22:08:46-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr41_40",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005900338048993731
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          41,
          40
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr96_95",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01395586858030784
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          96,
          95
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_72",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015269534584966937
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          72
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr99_100",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008903219371761695
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          99,
          100
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr44_45",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009260058654245007
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          44,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr78_77",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007947038794489575
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          78,
          77
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr106_93",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00903717537862922
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          106,
          93
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr17_12",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003782314656409741
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          17,
          12
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr8_9",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010539330918310552
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          8,
          9
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr19_18",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010642177676834452
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          19,
          18
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr114_109",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008823468580402644
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          114,
          109
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr0_14",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009499943156321189
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          0,
          14
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr17_30",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008845049287284912
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          17,
          30
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr91_98",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0256125175919171
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          91,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr100_110",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012067792159659835
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          100,
          110
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr33_20",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004551656370183427
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          33,
          20
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr75_90",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011647974771004377
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          75,
          90
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr96_97",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0074851658509784424
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          96,
          97
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr42_41",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005718431310192285
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          42,
          41
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr107_106",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004126098084501206
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          107,
          106
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr26_16",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008968439201584799
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          26,
          16
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_48",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006563509889739694
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          48
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr81_80",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02306944413682127
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          81,
          80
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr126_112",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.052749877426078756
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          126,
          112
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr107_108",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008342158024959245
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          107,
          108
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr73_85",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005995828996916669
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          73,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr49_48",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006776826205989184
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          49,
          48
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr92_83",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006129032468967066
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          92,
          83
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr66_73",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009491412290256462
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          66,
          73
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr13_12",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00410961960792211
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          13,
          12
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr16_8",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220845643422161
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          16,
          8
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_34",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011826991539588438
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          34
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr18_14",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007540638257592297
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          18,
          14
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr82_81",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006358565577952474
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          82,
          81
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr90_94",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011533655314554386
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          90,
          94
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr118_110",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008826534573260991
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          118,
          110
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr51_50",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034818789440611564
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          51,
          50
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr46_45",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00872658286066108
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          46,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr23_22",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031823832576564903
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          23,
          22
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr49_50",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004569846457251114
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          49,
          50
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_105",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008825582079908051
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          105
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr83_82",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01580159484270674
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          83,
          82
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr114_115",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021036110159483923
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          114,
          115
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr53_41",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005460277461708324
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          53,
          41
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr79_78",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004859247850977549
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          79,
          78
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr105_106",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008868051154660717
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          105,
          106
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr72_81",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01614301832906001
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          72,
          81
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr116_115",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008019521761687048
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          116,
          115
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr20_19",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004661219199640548
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          20,
          19
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr77_71",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0049660803865958225
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          77,
          71
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr91_79",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005232244937831421
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          91,
          79
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr23_24",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008836442454771637
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          23,
          24
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr57_56",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004869187107824857
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          57,
          56
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr122_121",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004091567077144864
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          122,
          121
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr83_84",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009737936773349332
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          83,
          84
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr55_49",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007255316502026654
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          55,
          49
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr30_29",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008713337133320703
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          30,
          29
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr24_25",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010266802315992085
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          24,
          25
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr20_21",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023869189804304553
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          20,
          21
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr31_30",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008003899719866647
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          31,
          30
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr86_85",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036192579757856613
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          86,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr57_58",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0035625218599213138
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          57,
          58
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr109_96",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006129999540500419
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          109,
          96
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr123_122",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005562394625292011
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          123,
          122
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr27_26",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005168650410885767
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          27,
          26
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_54",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006272927153789715
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          54
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_63",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010338314465966197
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          63
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr119_118",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00966438145162693
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          119,
          118
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr25_26",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005995125231142928
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          25,
          26
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr21_22",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019095103320122236
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          21,
          22
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr58_71",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004100713941048495
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          58,
          71
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr31_32",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006771009819218882
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          31,
          32
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr4_15",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06093505483505127
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          4,
          15
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr87_86",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0047232131188261195
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          87,
          86
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr113_114",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006435717974984073
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          113,
          114
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_111",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011225663689784893
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          111
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr123_124",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008424858326380735
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          123,
          124
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr27_28",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038632766465707125
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          27,
          28
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_65",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005075129513261389
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          65
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr120_119",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006543250164123632
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          120,
          119
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr125_124",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004733931025924953
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          125,
          124
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr29_28",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003571433414328057
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          29,
          28
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr5_6",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003933287742839742
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          5,
          6
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr61_60",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00681840555847682
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          61,
          60
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr112_108",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04014646664405133
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          112,
          108
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr87_88",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005143696586468793
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          87,
          88
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr97_98",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01084464561077314
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          97,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr2_1",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004917904008689411
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          2,
          1
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_61",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005228807456822582
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          61
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr117_116",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007745965940733762
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          117,
          116
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr36_51",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005540593002977878
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          36,
          51
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr88_89",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006927070664915352
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          88,
          89
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr120_121",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004544801798969295
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          120,
          121
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr99_98",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009256905944305227
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          99,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr3_2",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004174356500431825
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          3,
          2
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr84_85",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004312581504307245
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          84,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr70_74",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007973701662806698
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          70,
          74
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_35",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005723492028647498
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          35
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr93_87",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005053619450735486
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          93,
          87
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_67",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005456088925555241
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          67
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_63",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011383250007200973
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          63
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr117_118",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010506693246522203
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          117,
          118
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr94_95",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010086593262960436
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 593.7777777777777
          }
        ],
        "qubits": [
          94,
          95
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr37_52",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004107929198701843
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          37,
          52
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr3_4",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01080532557316835
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          3,
          4
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr58_59",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004204066189338773
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          58,
          59
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr33_39",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00910004801510697
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          33,
          39
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr101_100",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009645130992221557
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          101,
          100
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr10_9",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0061886490521997906
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          10,
          9
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_69",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004929601666992911
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          69
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_46",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004489535046291904
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          46
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr111_122",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007756335885754528
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          111,
          122
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_42",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006540492836376172
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          42
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr4_5",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.048037103834019435
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          4,
          5
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr59_60",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004145734111153543
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          59,
          60
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr38_37",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004479999047940025
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          38,
          37
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr69_70",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0039595289779316145
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          69,
          70
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr101_102",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0066364062163546955
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          101,
          102
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr80_79",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012348899802373636
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          80,
          79
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr34_24",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015398295819553293
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          34,
          24
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr39_38",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005916785362697297
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          39,
          38
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr0_1",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003967668302888222
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          0,
          1
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr10_11",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006085822093013393
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          10,
          11
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr65_66",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008862683685615408
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          65,
          66
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr54_45",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008639487374831084
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          54,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr76_75",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013043593164944328
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          76,
          75
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr28_35",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005712006302212802
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          28,
          35
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr102_103",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005982382175828721
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          102,
          103
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr92_102",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006913711917091586
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          92,
          102
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr7_6",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003556389068810367
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          7,
          6
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr12_11",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016512990793480953
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          12,
          11
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_44",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006309568032081436
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          44
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr67_66",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011274042916095295
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          67,
          66
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr52_56",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00879243818251002
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          52,
          56
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr125_126",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0041065529703060155
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          125,
          126
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr22_15",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007392924224565028
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          22,
          15
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_103",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013321437604317254
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          103
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr40_39",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010815516217990345
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          40,
          39
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_55",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01122692008413545
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          55
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr36_32",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009445764268112805
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          36,
          32
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr76_77",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011869501747702321
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          76,
          77
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr74_89",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.022809228731880432
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          74,
          89
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr7_8",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003974187192027301
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          7,
          8
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr53_60",
        "parameters": [
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038482067211980386
          },
          {
            "date": "2026-01-22T22:32:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          53,
          60
        ]
      },
      {
        "gate": "reset",
        "name": "reset0",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "reset",
        "name": "reset1",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "reset",
        "name": "reset2",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "reset",
        "name": "reset3",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "reset",
        "name": "reset4",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "reset",
        "name": "reset5",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "reset",
        "name": "reset6",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "reset",
        "name": "reset7",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "reset",
        "name": "reset8",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "reset",
        "name": "reset9",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "reset",
        "name": "reset10",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "reset",
        "name": "reset11",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "reset",
        "name": "reset12",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "reset",
        "name": "reset13",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "reset",
        "name": "reset14",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "reset",
        "name": "reset15",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "reset",
        "name": "reset16",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "reset",
        "name": "reset17",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "reset",
        "name": "reset18",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "reset",
        "name": "reset19",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "reset",
        "name": "reset20",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "reset",
        "name": "reset21",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "reset",
        "name": "reset22",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "reset",
        "name": "reset23",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "reset",
        "name": "reset24",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "reset",
        "name": "reset25",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1187.5555555555554
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "reset",
        "name": "reset26",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "reset",
        "name": "reset27",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "reset",
        "name": "reset28",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1287.111111111111
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "reset",
        "name": "reset29",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "reset",
        "name": "reset30",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "reset",
        "name": "reset31",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1201.7777777777776
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "reset",
        "name": "reset32",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "reset",
        "name": "reset33",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "reset",
        "name": "reset34",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "reset",
        "name": "reset35",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1272.888888888889
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "reset",
        "name": "reset36",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "reset",
        "name": "reset37",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "reset",
        "name": "reset38",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "reset",
        "name": "reset39",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "reset",
        "name": "reset40",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "reset",
        "name": "reset41",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "reset",
        "name": "reset42",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "reset",
        "name": "reset43",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "reset",
        "name": "reset44",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "reset",
        "name": "reset45",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "reset",
        "name": "reset46",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "reset",
        "name": "reset47",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "reset",
        "name": "reset48",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "reset",
        "name": "reset49",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "reset",
        "name": "reset50",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "reset",
        "name": "reset51",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "reset",
        "name": "reset52",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "reset",
        "name": "reset53",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "reset",
        "name": "reset54",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "reset",
        "name": "reset55",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "reset",
        "name": "reset56",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "reset",
        "name": "reset57",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "reset",
        "name": "reset58",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "reset",
        "name": "reset59",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "reset",
        "name": "reset60",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "reset",
        "name": "reset61",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "reset",
        "name": "reset62",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1187.5555555555554
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "reset",
        "name": "reset63",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1756.4444444444443
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "reset",
        "name": "reset64",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "reset",
        "name": "reset65",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "reset",
        "name": "reset66",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "reset",
        "name": "reset67",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "reset",
        "name": "reset68",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "reset",
        "name": "reset69",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "reset",
        "name": "reset70",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "reset",
        "name": "reset71",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "reset",
        "name": "reset72",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "reset",
        "name": "reset73",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "reset",
        "name": "reset74",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "reset",
        "name": "reset75",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "reset",
        "name": "reset76",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "reset",
        "name": "reset77",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "reset",
        "name": "reset78",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "reset",
        "name": "reset79",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "reset",
        "name": "reset80",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "reset",
        "name": "reset81",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "reset",
        "name": "reset82",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "reset",
        "name": "reset83",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "reset",
        "name": "reset84",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "reset",
        "name": "reset85",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "reset",
        "name": "reset86",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "reset",
        "name": "reset87",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "reset",
        "name": "reset88",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "reset",
        "name": "reset89",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "reset",
        "name": "reset90",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "reset",
        "name": "reset91",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "reset",
        "name": "reset92",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "reset",
        "name": "reset93",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "reset",
        "name": "reset94",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "reset",
        "name": "reset95",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "reset",
        "name": "reset96",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "reset",
        "name": "reset97",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "reset",
        "name": "reset98",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "reset",
        "name": "reset99",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "reset",
        "name": "reset100",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "reset",
        "name": "reset101",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "reset",
        "name": "reset102",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "reset",
        "name": "reset103",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "reset",
        "name": "reset104",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "reset",
        "name": "reset105",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "reset",
        "name": "reset106",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "reset",
        "name": "reset107",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "reset",
        "name": "reset108",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "reset",
        "name": "reset109",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "reset",
        "name": "reset110",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "reset",
        "name": "reset111",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "reset",
        "name": "reset112",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "reset",
        "name": "reset113",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "reset",
        "name": "reset114",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "reset",
        "name": "reset115",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "reset",
        "name": "reset116",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "reset",
        "name": "reset117",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "reset",
        "name": "reset118",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "reset",
        "name": "reset119",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "reset",
        "name": "reset120",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "reset",
        "name": "reset121",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "reset",
        "name": "reset122",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "reset",
        "name": "reset123",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "reset",
        "name": "reset124",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "reset",
        "name": "reset125",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "reset",
        "name": "reset126",
        "parameters": [
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "measure",
        "name": "measure0",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00537109375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "measure",
        "name": "measure1",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "measure",
        "name": "measure2",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "measure",
        "name": "measure3",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005859375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "measure",
        "name": "measure4",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "measure",
        "name": "measure5",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006591796875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "measure",
        "name": "measure6",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "measure",
        "name": "measure7",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002685546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure8",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008544921875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "measure",
        "name": "measure9",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.033935546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "measure",
        "name": "measure10",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019287109375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "measure",
        "name": "measure11",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.061279296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "measure",
        "name": "measure12",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0361328125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "measure",
        "name": "measure13",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "measure",
        "name": "measure14",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "measure",
        "name": "measure15",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.052978515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "measure",
        "name": "measure16",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "measure",
        "name": "measure17",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07177734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "measure",
        "name": "measure18",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "measure",
        "name": "measure19",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0302734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "measure",
        "name": "measure20",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01513671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "measure",
        "name": "measure21",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.051513671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "measure",
        "name": "measure22",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.048583984375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "measure",
        "name": "measure23",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "measure",
        "name": "measure24",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017822265625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "measure",
        "name": "measure25",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00732421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "measure",
        "name": "measure26",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01611328125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "measure",
        "name": "measure27",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "measure",
        "name": "measure28",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02197265625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "measure",
        "name": "measure29",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "measure",
        "name": "measure30",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.151123046875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "measure",
        "name": "measure31",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.041259765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "measure",
        "name": "measure32",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "measure",
        "name": "measure33",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "measure",
        "name": "measure34",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.039794921875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "measure",
        "name": "measure35",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0283203125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "measure",
        "name": "measure36",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0087890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "measure",
        "name": "measure37",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "measure",
        "name": "measure38",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "measure",
        "name": "measure39",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.031005859375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "measure",
        "name": "measure40",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "measure",
        "name": "measure41",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "measure",
        "name": "measure42",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02490234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "measure",
        "name": "measure43",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0302734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "measure",
        "name": "measure44",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.032470703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "measure",
        "name": "measure45",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06201171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "measure",
        "name": "measure46",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "measure",
        "name": "measure47",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021728515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "measure",
        "name": "measure48",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.1171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "measure",
        "name": "measure49",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "measure",
        "name": "measure50",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "measure",
        "name": "measure51",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02001953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "measure",
        "name": "measure52",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "measure",
        "name": "measure53",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "measure",
        "name": "measure54",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021728515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "measure",
        "name": "measure55",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "measure",
        "name": "measure56",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.029296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "measure",
        "name": "measure57",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03955078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "measure",
        "name": "measure58",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009521484375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "measure",
        "name": "measure59",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016357421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "measure",
        "name": "measure60",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023681640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "measure",
        "name": "measure61",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "measure",
        "name": "measure62",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.032470703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "measure",
        "name": "measure63",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "measure",
        "name": "measure64",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0048828125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "measure",
        "name": "measure65",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.028076171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "measure",
        "name": "measure66",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "measure",
        "name": "measure67",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "measure",
        "name": "measure68",
        "parameters": [
          {
            "date": "2026-01-22T22:40:00-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.086181640625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "measure",
        "name": "measure69",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012939453125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "measure",
        "name": "measure70",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0244140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "measure",
        "name": "measure71",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00439453125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "measure",
        "name": "measure72",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01416015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "measure",
        "name": "measure73",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "measure",
        "name": "measure74",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01611328125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "measure",
        "name": "measure75",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02490234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "measure",
        "name": "measure76",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03759765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "measure",
        "name": "measure77",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0146484375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "measure",
        "name": "measure78",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08544921875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "measure",
        "name": "measure79",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "measure",
        "name": "measure80",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0185546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "measure",
        "name": "measure81",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0048828125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "measure",
        "name": "measure82",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "measure",
        "name": "measure83",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "measure",
        "name": "measure84",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.025146484375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "measure",
        "name": "measure85",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011962890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "measure",
        "name": "measure86",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016845703125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "measure",
        "name": "measure87",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015869140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "measure",
        "name": "measure88",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02734375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "measure",
        "name": "measure89",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0185546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "measure",
        "name": "measure90",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037109375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "measure",
        "name": "measure91",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0517578125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "measure",
        "name": "measure92",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017578125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "measure",
        "name": "measure93",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "measure",
        "name": "measure94",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01513671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "measure",
        "name": "measure95",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "measure",
        "name": "measure96",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "measure",
        "name": "measure97",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.161865234375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "measure",
        "name": "measure98",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.192626953125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "measure",
        "name": "measure99",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.10107421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "measure",
        "name": "measure100",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.034423828125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "measure",
        "name": "measure101",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.030029296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "measure",
        "name": "measure102",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02099609375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "measure",
        "name": "measure103",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014404296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "measure",
        "name": "measure104",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02685546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "measure",
        "name": "measure105",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.24560546875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "measure",
        "name": "measure106",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.119140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "measure",
        "name": "measure107",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "measure",
        "name": "measure108",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.05712890625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "measure",
        "name": "measure109",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01318359375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "measure",
        "name": "measure110",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011474609375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "measure",
        "name": "measure111",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.038330078125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "measure",
        "name": "measure112",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.051025390625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "measure",
        "name": "measure113",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.024658203125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "measure",
        "name": "measure114",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01123046875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "measure",
        "name": "measure115",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.1103515625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "measure",
        "name": "measure116",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08154296875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "measure",
        "name": "measure117",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "measure",
        "name": "measure118",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "measure",
        "name": "measure119",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010009765625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "measure",
        "name": "measure120",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "measure",
        "name": "measure121",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "measure",
        "name": "measure122",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006591796875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "measure",
        "name": "measure123",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00732421875
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "measure",
        "name": "measure124",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012939453125
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "measure",
        "name": "measure125",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.140869140625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "measure",
        "name": "measure126",
        "parameters": [
          {
            "date": "2026-01-22T22:40:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02197265625
          },
          {
            "date": "2026-01-23T06:14:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          126
        ]
      }
    ],
    "general": [
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6272",
        "unit": "GHz",
        "value": 0.0019937239355727774
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6272",
        "unit": "GHz",
        "value": -9.136196630540887e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6768",
        "unit": "GHz",
        "value": 0.00014102768597163467
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6768",
        "unit": "GHz",
        "value": 1.2035914821591265e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_99100",
        "unit": "GHz",
        "value": 0.001883236623615541
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_99100",
        "unit": "GHz",
        "value": -4.953946776036278e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4445",
        "unit": "GHz",
        "value": 0.0019603602660074665
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4445",
        "unit": "GHz",
        "value": -7.10251810550309e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_108112",
        "unit": "GHz",
        "value": 0.002410280976228804
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_108112",
        "unit": "GHz",
        "value": -8.151037606015732e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_89",
        "unit": "GHz",
        "value": 0.0019415522141991897
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_89",
        "unit": "GHz",
        "value": -8.643924561497384e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4041",
        "unit": "GHz",
        "value": 0.0019551919489814635
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4041",
        "unit": "GHz",
        "value": -9.544050475466928e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_014",
        "unit": "GHz",
        "value": 0.002030654847588886
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_014",
        "unit": "GHz",
        "value": -5.9203305201670274e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1730",
        "unit": "GHz",
        "value": 0.0019278596294748374
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1730",
        "unit": "GHz",
        "value": -4.941059194277414e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_100101",
        "unit": "GHz",
        "value": 0.002154930488731268
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_100101",
        "unit": "GHz",
        "value": -6.624835809079953e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9198",
        "unit": "GHz",
        "value": 0.002462240675834868
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9198",
        "unit": "GHz",
        "value": -7.946075164960348e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_100110",
        "unit": "GHz",
        "value": 0.002070493241602165
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_100110",
        "unit": "GHz",
        "value": -6.608253466456407e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7590",
        "unit": "GHz",
        "value": 0.0020333946596228984
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7590",
        "unit": "GHz",
        "value": -5.430876162613673e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9697",
        "unit": "GHz",
        "value": 0.0020452898397653324
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9697",
        "unit": "GHz",
        "value": -7.30401228792395e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4142",
        "unit": "GHz",
        "value": 0.0020709386803490497
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4142",
        "unit": "GHz",
        "value": -6.010913134736626e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1819",
        "unit": "GHz",
        "value": 0.0020230671128422346
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1819",
        "unit": "GHz",
        "value": -5.645075987712574e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5568",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5568",
        "unit": "GHz",
        "value": 0.0007095133156488175
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_910",
        "unit": "GHz",
        "value": 0.00189276809560279
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_910",
        "unit": "GHz",
        "value": -4.970220216654032e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4955",
        "unit": "GHz",
        "value": 0.0019849208566064657
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4955",
        "unit": "GHz",
        "value": -8.500844139797683e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_106107",
        "unit": "GHz",
        "value": 0.002037419995274427
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_106107",
        "unit": "GHz",
        "value": -5.829024395122007e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4748",
        "unit": "GHz",
        "value": 0.0019520173661090475
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4748",
        "unit": "GHz",
        "value": -9.747651119920508e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4243",
        "unit": "GHz",
        "value": 0.001974128518693776
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4243",
        "unit": "GHz",
        "value": -9.136665463599657e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_107108",
        "unit": "GHz",
        "value": 0.0021639861679727175
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_107108",
        "unit": "GHz",
        "value": -7.36127513452433e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7385",
        "unit": "GHz",
        "value": 0.001982673103537895
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7385",
        "unit": "GHz",
        "value": -5.2230644547463165e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3839",
        "unit": "GHz",
        "value": 0.0020429229278342838
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3839",
        "unit": "GHz",
        "value": -5.9166231862130226e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2033",
        "unit": "GHz",
        "value": 0.0019687646092561633
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2033",
        "unit": "GHz",
        "value": -0.00019589592827824062
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4849",
        "unit": "GHz",
        "value": 0.0019964583582209564
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4849",
        "unit": "GHz",
        "value": -5.654711473463464e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_103104",
        "unit": "GHz",
        "value": 0.001990523123866386
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_103104",
        "unit": "GHz",
        "value": -0.00029963236065677347
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8081",
        "unit": "GHz",
        "value": 0.002006767288413713
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8081",
        "unit": "GHz",
        "value": -6.685512146451685e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7576",
        "unit": "GHz",
        "value": 0.0020006926695223417
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7576",
        "unit": "GHz",
        "value": -6.0323160422374845e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6673",
        "unit": "GHz",
        "value": 0.0020175621619158753
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6673",
        "unit": "GHz",
        "value": -0.00013508623886614003
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8586",
        "unit": "GHz",
        "value": 0.001965760687375088
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8586",
        "unit": "GHz",
        "value": -5.3033516007259374e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8182",
        "unit": "GHz",
        "value": 0.0020925690619516568
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8182",
        "unit": "GHz",
        "value": -5.876455037290417e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_110118",
        "unit": "GHz",
        "value": 0.0020262224183713855
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_110118",
        "unit": "GHz",
        "value": -5.840303014147282e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1626",
        "unit": "GHz",
        "value": 0.0019976438718128176
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1626",
        "unit": "GHz",
        "value": -5.914824054138595e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9094",
        "unit": "GHz",
        "value": 0.0019369745800061242
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9094",
        "unit": "GHz",
        "value": -5.059651588810189e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_118119",
        "unit": "GHz",
        "value": 0.002062552333073025
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_118119",
        "unit": "GHz",
        "value": -5.703148794017511e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1213",
        "unit": "GHz",
        "value": 0.00190480928486972
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1213",
        "unit": "GHz",
        "value": -4.902424091428111e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7778",
        "unit": "GHz",
        "value": 0.0020462802506118543
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7778",
        "unit": "GHz",
        "value": -5.8731577758307224e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2223",
        "unit": "GHz",
        "value": 0.001997055114919072
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2223",
        "unit": "GHz",
        "value": -5.471436423672864e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4950",
        "unit": "GHz",
        "value": 0.0019785369533714472
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4950",
        "unit": "GHz",
        "value": -5.494247690001992e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_104105",
        "unit": "GHz",
        "value": 0.002077331316902087
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_104105",
        "unit": "GHz",
        "value": -6.0021416403334706e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_114115",
        "unit": "GHz",
        "value": 0.002233780440002574
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_114115",
        "unit": "GHz",
        "value": -7.426525506347419e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4546",
        "unit": "GHz",
        "value": 0.0019471355859548172
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4546",
        "unit": "GHz",
        "value": -6.80434695849825e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5051",
        "unit": "GHz",
        "value": 0.0019856373435453993
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5051",
        "unit": "GHz",
        "value": -5.3981802893656545e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_105106",
        "unit": "GHz",
        "value": 0.0020290913035159314
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_105106",
        "unit": "GHz",
        "value": -5.557922783896502e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7281",
        "unit": "GHz",
        "value": 0.0020079135813722473
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7281",
        "unit": "GHz",
        "value": -5.430147093018925e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8283",
        "unit": "GHz",
        "value": 0.0020282892788309127
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8283",
        "unit": "GHz",
        "value": -6.904623036727135e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4647",
        "unit": "GHz",
        "value": 0.002020405630230462
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4647",
        "unit": "GHz",
        "value": -5.86305401767937e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7879",
        "unit": "GHz",
        "value": 0.0020090790465209524
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7879",
        "unit": "GHz",
        "value": -5.9811489517193755e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2324",
        "unit": "GHz",
        "value": 0.001957764113837554
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2324",
        "unit": "GHz",
        "value": -5.255732471555285e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8384",
        "unit": "GHz",
        "value": 0.002060532717851274
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8384",
        "unit": "GHz",
        "value": -0.00015235556811561576
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_115116",
        "unit": "GHz",
        "value": 0.00170171921759062
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_115116",
        "unit": "GHz",
        "value": -0.00015233616943309154
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1920",
        "unit": "GHz",
        "value": 0.0019712924997240034
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1920",
        "unit": "GHz",
        "value": -6.86659959547189e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2425",
        "unit": "GHz",
        "value": 0.002003770228213775
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2425",
        "unit": "GHz",
        "value": -0.00011116777262578975
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7980",
        "unit": "GHz",
        "value": 0.0020218860713066165
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7980",
        "unit": "GHz",
        "value": -5.795780676202185e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5657",
        "unit": "GHz",
        "value": 0.0020171120505505687
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5657",
        "unit": "GHz",
        "value": -5.547323712840293e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_93106",
        "unit": "GHz",
        "value": 0.0020218812613754895
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_93106",
        "unit": "GHz",
        "value": -5.4992685975496544e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_116117",
        "unit": "GHz",
        "value": 0.0020916789685676636
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_116117",
        "unit": "GHz",
        "value": -6.316787577971292e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2021",
        "unit": "GHz",
        "value": 0.0020372358700908116
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2021",
        "unit": "GHz",
        "value": -6.842513844420948e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1217",
        "unit": "GHz",
        "value": 0.001886568687405171
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1217",
        "unit": "GHz",
        "value": -5.430046069336543e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4153",
        "unit": "GHz",
        "value": 0.0020252285391926628
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4153",
        "unit": "GHz",
        "value": -5.8336422288802225e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5758",
        "unit": "GHz",
        "value": 0.002037298925681735
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5758",
        "unit": "GHz",
        "value": -5.517053562177718e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8793",
        "unit": "GHz",
        "value": 0.0020503861140443434
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8793",
        "unit": "GHz",
        "value": -5.7939187384951396e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3031",
        "unit": "GHz",
        "value": 0.0019443593301897925
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3031",
        "unit": "GHz",
        "value": -5.130359143362963e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2526",
        "unit": "GHz",
        "value": 0.0019574100198319574
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2526",
        "unit": "GHz",
        "value": -6.309330663031236e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7991",
        "unit": "GHz",
        "value": 0.0020678090685552915
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7991",
        "unit": "GHz",
        "value": -5.692674296872772e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2627",
        "unit": "GHz",
        "value": 0.0020195854051176685
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2627",
        "unit": "GHz",
        "value": -8.700752124876658e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2122",
        "unit": "GHz",
        "value": 0.002018634573478475
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2122",
        "unit": "GHz",
        "value": -5.497196816903912e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5871",
        "unit": "GHz",
        "value": 0.001987404980341627
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5871",
        "unit": "GHz",
        "value": -6.186043419331941e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3132",
        "unit": "GHz",
        "value": 0.0019525782231448307
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3132",
        "unit": "GHz",
        "value": -5.1157637165325816e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_415",
        "unit": "GHz",
        "value": 0.002028912035863243
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_415",
        "unit": "GHz",
        "value": -5.777937578410015e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8687",
        "unit": "GHz",
        "value": 0.0020118492689794962
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8687",
        "unit": "GHz",
        "value": -0.00011324581342937821
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_113114",
        "unit": "GHz",
        "value": 0.0020375779684931555
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_113114",
        "unit": "GHz",
        "value": -9.073875222254848e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_104111",
        "unit": "GHz",
        "value": 0.002104442998228943
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_104111",
        "unit": "GHz",
        "value": -0.000172516041078615
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_123124",
        "unit": "GHz",
        "value": 0.0021320872894618104
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_123124",
        "unit": "GHz",
        "value": -6.242394571368699e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2728",
        "unit": "GHz",
        "value": 0.0019960103885722797
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2728",
        "unit": "GHz",
        "value": -0.00010706806695618143
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3443",
        "unit": "GHz",
        "value": 0.0020080875290971875
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3443",
        "unit": "GHz",
        "value": -9.152904333838332e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6465",
        "unit": "GHz",
        "value": 0.0020436871662582266
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6465",
        "unit": "GHz",
        "value": -8.292787198000052e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_119120",
        "unit": "GHz",
        "value": 0.002068946971817135
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_119120",
        "unit": "GHz",
        "value": -6.219046227267303e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5464",
        "unit": "GHz",
        "value": 0.002040059075286364
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5464",
        "unit": "GHz",
        "value": -9.071011157233188e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3236",
        "unit": "GHz",
        "value": 0.0020041354097104897
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3236",
        "unit": "GHz",
        "value": -7.442883318152139e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_56",
        "unit": "GHz",
        "value": 0.0019703912315800942
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_56",
        "unit": "GHz",
        "value": -5.2527554908013325e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6061",
        "unit": "GHz",
        "value": 0.0019688182711270776
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6061",
        "unit": "GHz",
        "value": -5.373617158186145e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1418",
        "unit": "GHz",
        "value": 0.002008283003095512
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1418",
        "unit": "GHz",
        "value": -5.3320670843972946e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8788",
        "unit": "GHz",
        "value": 0.002044823603414771
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8788",
        "unit": "GHz",
        "value": -6.233628066822829e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9798",
        "unit": "GHz",
        "value": 0.0021274688762911373
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9798",
        "unit": "GHz",
        "value": -6.691824492370129e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_12",
        "unit": "GHz",
        "value": 0.00200089414648638
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_12",
        "unit": "GHz",
        "value": -5.394268748783076e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_112126",
        "unit": "GHz",
        "value": 0.002043790292702175
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_112126",
        "unit": "GHz",
        "value": -5.736891823556915e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2829",
        "unit": "GHz",
        "value": 0.0019853926921548836
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2829",
        "unit": "GHz",
        "value": -5.279040648339747e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4554",
        "unit": "GHz",
        "value": 0.0019456268941458103
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4554",
        "unit": "GHz",
        "value": -7.104959009866754e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3651",
        "unit": "GHz",
        "value": 0.0020434370851140004
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3651",
        "unit": "GHz",
        "value": -7.452358080977609e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8889",
        "unit": "GHz",
        "value": 0.0020708001839143788
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8889",
        "unit": "GHz",
        "value": -7.447633137089329e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_120121",
        "unit": "GHz",
        "value": 0.0020502577630347363
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_120121",
        "unit": "GHz",
        "value": -9.90470123221148e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1522",
        "unit": "GHz",
        "value": 0.0021264375662662987
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1522",
        "unit": "GHz",
        "value": -6.208535351738381e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2434",
        "unit": "GHz",
        "value": 0.0019878849869983785
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2434",
        "unit": "GHz",
        "value": -0.0001512839597110192
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2930",
        "unit": "GHz",
        "value": 0.0019988211148044056
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2930",
        "unit": "GHz",
        "value": -7.753720713295532e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8485",
        "unit": "GHz",
        "value": 0.002029463895978317
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8485",
        "unit": "GHz",
        "value": -0.00011217310507019366
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6162",
        "unit": "GHz",
        "value": 0.0019793712668922706
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6162",
        "unit": "GHz",
        "value": -5.244640868602554e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7074",
        "unit": "GHz",
        "value": 0.0020028126370575127
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7074",
        "unit": "GHz",
        "value": -5.50005212440358e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_121122",
        "unit": "GHz",
        "value": 0.002025370424394076
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_121122",
        "unit": "GHz",
        "value": -9.110110737113434e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_23",
        "unit": "GHz",
        "value": 0.0019887177565807357
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_23",
        "unit": "GHz",
        "value": -5.5033083485268645e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_122123",
        "unit": "GHz",
        "value": 0.0020909498834091535
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_122123",
        "unit": "GHz",
        "value": -6.093357354533638e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6263",
        "unit": "GHz",
        "value": 0.0020174826920974368
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6263",
        "unit": "GHz",
        "value": -6.921480340491492e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_117118",
        "unit": "GHz",
        "value": 0.0021094379536043275
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_117118",
        "unit": "GHz",
        "value": -6.298811479874875e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_109114",
        "unit": "GHz",
        "value": 0.002027640759409501
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_109114",
        "unit": "GHz",
        "value": -5.595160512932786e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9495",
        "unit": "GHz",
        "value": 0.00205914726398923
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9495",
        "unit": "GHz",
        "value": -5.9533878490307836e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3752",
        "unit": "GHz",
        "value": 0.0020818858278064734
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3752",
        "unit": "GHz",
        "value": -6.416669632200793e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_34",
        "unit": "GHz",
        "value": 0.002000031022586
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_34",
        "unit": "GHz",
        "value": -6.100614729717944e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5859",
        "unit": "GHz",
        "value": 0.0020578285750142956
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5859",
        "unit": "GHz",
        "value": -5.834803363186284e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3339",
        "unit": "GHz",
        "value": 0.00204447645775114
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3339",
        "unit": "GHz",
        "value": -6.280071341508651e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9596",
        "unit": "GHz",
        "value": 0.002010314623607296
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9596",
        "unit": "GHz",
        "value": -6.315804188955017e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6869",
        "unit": "GHz",
        "value": 1.402617398674589e-06
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6364",
        "unit": "GHz",
        "value": 0.002082259547725968
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6364",
        "unit": "GHz",
        "value": -6.237442679346691e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7177",
        "unit": "GHz",
        "value": 0.0020282981859221128
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7177",
        "unit": "GHz",
        "value": -5.421277387346607e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_111122",
        "unit": "GHz",
        "value": 0.0022093706475843295
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_111122",
        "unit": "GHz",
        "value": -0.00015397887991133437
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_45",
        "unit": "GHz",
        "value": 0.0020122353464996938
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_45",
        "unit": "GHz",
        "value": -5.626436406366528e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5960",
        "unit": "GHz",
        "value": 0.001983184256232466
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5960",
        "unit": "GHz",
        "value": -5.612045136895636e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_96109",
        "unit": "GHz",
        "value": 0.001996168622390776
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_96109",
        "unit": "GHz",
        "value": -5.607052345918247e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_124125",
        "unit": "GHz",
        "value": 0.002113885793647743
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_124125",
        "unit": "GHz",
        "value": -6.183259724662173e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6970",
        "unit": "GHz",
        "value": 0.0019871586799867893
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6970",
        "unit": "GHz",
        "value": -5.4098270180861004e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3547",
        "unit": "GHz",
        "value": 0.0019838637629512827
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3547",
        "unit": "GHz",
        "value": -7.391127379664721e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_101102",
        "unit": "GHz",
        "value": 0.002050114870475727
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_101102",
        "unit": "GHz",
        "value": -0.00010694514680193225
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_01",
        "unit": "GHz",
        "value": 0.0020391949737829027
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_01",
        "unit": "GHz",
        "value": -7.963944146841532e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1011",
        "unit": "GHz",
        "value": 0.0022533941034548134
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1011",
        "unit": "GHz",
        "value": -7.33285204571425e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6566",
        "unit": "GHz",
        "value": 0.0020312913320876544
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6566",
        "unit": "GHz",
        "value": -9.350319469059504e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3738",
        "unit": "GHz",
        "value": 0.0020904442714640144
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3738",
        "unit": "GHz",
        "value": -5.781097880993574e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_2835",
        "unit": "GHz",
        "value": 0.0020269966007310934
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_2835",
        "unit": "GHz",
        "value": -5.485914883570082e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_102103",
        "unit": "GHz",
        "value": 0.001974581480331657
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_102103",
        "unit": "GHz",
        "value": -6.104770130863669e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_92102",
        "unit": "GHz",
        "value": 0.002055747950622304
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_92102",
        "unit": "GHz",
        "value": -9.546562480461342e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_67",
        "unit": "GHz",
        "value": 0.001989484907645981
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_67",
        "unit": "GHz",
        "value": -6.382174664539739e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_9899",
        "unit": "GHz",
        "value": 0.0020430746107110726
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_9899",
        "unit": "GHz",
        "value": -8.589441276203771e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_4344",
        "unit": "GHz",
        "value": 0.001965895773329582
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_4344",
        "unit": "GHz",
        "value": -5.102455105467071e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5256",
        "unit": "GHz",
        "value": 0.0020224180101095627
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5256",
        "unit": "GHz",
        "value": -5.3657010116124875e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_125126",
        "unit": "GHz",
        "value": 0.002044525562999962
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_125126",
        "unit": "GHz",
        "value": -0.00018883410156062794
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_3940",
        "unit": "GHz",
        "value": 0.001974454260757522
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_3940",
        "unit": "GHz",
        "value": -6.655880425637367e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_816",
        "unit": "GHz",
        "value": 0.0020401827388896814
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_816",
        "unit": "GHz",
        "value": -5.9065647850699374e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_1112",
        "unit": "GHz",
        "value": 0.001864362950853883
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_1112",
        "unit": "GHz",
        "value": -5.5584383411062185e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_6667",
        "unit": "GHz",
        "value": 0.0021091336940309326
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_6667",
        "unit": "GHz",
        "value": -6.178896378912195e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7677",
        "unit": "GHz",
        "value": 0.0020171198049293224
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7677",
        "unit": "GHz",
        "value": -5.578632925357973e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_8392",
        "unit": "GHz",
        "value": 0.0020323472470676006
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_8392",
        "unit": "GHz",
        "value": -0.00012304237303812138
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_7489",
        "unit": "GHz",
        "value": 0.002006319226377075
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_7489",
        "unit": "GHz",
        "value": -0.00014256446065325152
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_78",
        "unit": "GHz",
        "value": 0.0020122797598078218
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_78",
        "unit": "GHz",
        "value": -5.59520557671825e-05
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "jq_5360",
        "unit": "GHz",
        "value": 0.0019942772174617552
      },
      {
        "date": "2026-01-23T06:14:03-05:00",
        "name": "zz_5360",
        "unit": "GHz",
        "value": -5.342888178744563e-05
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_4",
        "unit": "",
        "value": 0.9608036522538329
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_5",
        "unit": "",
        "value": 0.9475747410604627
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_6",
        "unit": "",
        "value": 0.9367838385676235
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_7",
        "unit": "",
        "value": 0.9241975041693065
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_8",
        "unit": "",
        "value": 0.9114726080064846
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_9",
        "unit": "",
        "value": 0.899585173770213
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_10",
        "unit": "",
        "value": 0.8871991546842503
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_11",
        "unit": "",
        "value": 0.8713658423883327
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_12",
        "unit": "",
        "value": 0.8548979465146515
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_13",
        "unit": "",
        "value": 0.8380018359515793
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_14",
        "unit": "",
        "value": 0.8219771777579385
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_15",
        "unit": "",
        "value": 0.807084841026779
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_16",
        "unit": "",
        "value": 0.7930913481106099
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_17",
        "unit": "",
        "value": 0.7789375215120097
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_18",
        "unit": "",
        "value": 0.7645815255638874
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_19",
        "unit": "",
        "value": 0.7458790905262679
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_20",
        "unit": "",
        "value": 0.7262734821510429
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_21",
        "unit": "",
        "value": 0.7085219815389728
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_22",
        "unit": "",
        "value": 0.6911908194726578
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_23",
        "unit": "",
        "value": 0.6780805263686228
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_24",
        "unit": "",
        "value": 0.6636170668752678
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_25",
        "unit": "",
        "value": 0.6517738902792798
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_26",
        "unit": "",
        "value": 0.6371017259223553
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_27",
        "unit": "",
        "value": 0.6236425901236006
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_28",
        "unit": "",
        "value": 0.6065576640043164
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_29",
        "unit": "",
        "value": 0.5923960498688721
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_30",
        "unit": "",
        "value": 0.5779167674769423
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_31",
        "unit": "",
        "value": 0.5660453130399531
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_32",
        "unit": "",
        "value": 0.5587351965498029
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_33",
        "unit": "",
        "value": 0.5509709439764704
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_34",
        "unit": "",
        "value": 0.5411380953134657
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_35",
        "unit": "",
        "value": 0.5303392089682858
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_36",
        "unit": "",
        "value": 0.5173665771795216
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_37",
        "unit": "",
        "value": 0.5024647216685042
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_38",
        "unit": "",
        "value": 0.4836160916339062
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_39",
        "unit": "",
        "value": 0.4711237129292379
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_40",
        "unit": "",
        "value": 0.4645254997890454
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_41",
        "unit": "",
        "value": 0.4572675930145867
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_42",
        "unit": "",
        "value": 0.4509133466601624
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_43",
        "unit": "",
        "value": 0.44191497448071504
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_44",
        "unit": "",
        "value": 0.43257926966147553
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_45",
        "unit": "",
        "value": 0.41140410667456523
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_46",
        "unit": "",
        "value": 0.40121047645901453
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_47",
        "unit": "",
        "value": 0.39388319317365483
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_48",
        "unit": "",
        "value": 0.38424841311889546
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_49",
        "unit": "",
        "value": 0.37318079765008894
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_50",
        "unit": "",
        "value": 0.36604371149006465
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_51",
        "unit": "",
        "value": 0.3583108301921958
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_52",
        "unit": "",
        "value": 0.3501768660608031
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_53",
        "unit": "",
        "value": 0.3425487387063945
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_54",
        "unit": "",
        "value": 0.33531220205242956
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_55",
        "unit": "",
        "value": 0.32821047042389645
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_56",
        "unit": "",
        "value": 0.3213964533411583
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_57",
        "unit": "",
        "value": 0.31539594780962105
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_58",
        "unit": "",
        "value": 0.30976726510386055
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_59",
        "unit": "",
        "value": 0.30219004546320377
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_60",
        "unit": "",
        "value": 0.2934859803128996
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_61",
        "unit": "",
        "value": 0.28247663294043124
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_62",
        "unit": "",
        "value": 0.2777694573306277
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_63",
        "unit": "",
        "value": 0.2731277039855739
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_64",
        "unit": "",
        "value": 0.2678095510847732
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_65",
        "unit": "",
        "value": 0.2625666226036239
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_66",
        "unit": "",
        "value": 0.25811931446599773
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_67",
        "unit": "",
        "value": 0.2526663973503679
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_68",
        "unit": "",
        "value": 0.24029813904386968
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_69",
        "unit": "",
        "value": 0.22502153931864846
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_70",
        "unit": "",
        "value": 0.21256791064865727
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_71",
        "unit": "",
        "value": 0.20444950240960846
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_72",
        "unit": "",
        "value": 0.1996616420990215
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_73",
        "unit": "",
        "value": 0.19498497620992541
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_74",
        "unit": "",
        "value": 0.1895080780221471
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_75",
        "unit": "",
        "value": 0.18258703713216456
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_76",
        "unit": "",
        "value": 0.17930106225635123
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_77",
        "unit": "",
        "value": 0.17649145850738235
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_78",
        "unit": "",
        "value": 0.17276297620899875
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_79",
        "unit": "",
        "value": 0.1669322901156292
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_80",
        "unit": "",
        "value": 0.15993315212100503
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_81",
        "unit": "",
        "value": 0.15526251149858422
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_82",
        "unit": "",
        "value": 0.15179642446135622
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_83",
        "unit": "",
        "value": 0.1473969233319715
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_84",
        "unit": "",
        "value": 0.1409810554877649
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_85",
        "unit": "",
        "value": 0.1361096427375055
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_86",
        "unit": "",
        "value": 0.13164943792800315
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_87",
        "unit": "",
        "value": 0.12791884341443713
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_88",
        "unit": "",
        "value": 0.12521648519645867
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_89",
        "unit": "",
        "value": 0.1190870202205757
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_90",
        "unit": "",
        "value": 0.11150770833567906
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_91",
        "unit": "",
        "value": 0.10406460061148189
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_92",
        "unit": "",
        "value": 0.09686168204876686
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_93",
        "unit": "",
        "value": 0.08855243045533782
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_94",
        "unit": "",
        "value": 0.08563514031013748
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_95",
        "unit": "",
        "value": 0.08446386652978254
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_96",
        "unit": "",
        "value": 0.08328092757189573
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_97",
        "unit": "",
        "value": 0.08189045931155832
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_98",
        "unit": "",
        "value": 0.08084051743437073
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_99",
        "unit": "",
        "value": 0.07913271559061401
      },
      {
        "date": "2026-01-22T18:16:01-05:00",
        "name": "lf_100",
        "unit": "",
        "value": 0.07525909457419457
      }
    ],
    "general_qlists": [
      {
        "name": "lf_4",
        "qubits": [
          39,
          38,
          37,
          52
        ]
      },
      {
        "name": "lf_5",
        "qubits": [
          40,
          39,
          38,
          37,
          52
        ]
      },
      {
        "name": "lf_6",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57
        ]
      },
      {
        "name": "lf_7",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_8",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_9",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_10",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_11",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_12",
        "qubits": [
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_13",
        "qubits": [
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_14",
        "qubits": [
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_15",
        "qubits": [
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_16",
        "qubits": [
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_17",
        "qubits": [
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_18",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_19",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_20",
        "qubits": [
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_21",
        "qubits": [
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_22",
        "qubits": [
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_23",
        "qubits": [
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_24",
        "qubits": [
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_25",
        "qubits": [
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_26",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_27",
        "qubits": [
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_28",
        "qubits": [
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_29",
        "qubits": [
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_30",
        "qubits": [
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_31",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_32",
        "qubits": [
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_33",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_34",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_35",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_36",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_37",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_38",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81
        ]
      },
      {
        "name": "lf_39",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79
        ]
      },
      {
        "name": "lf_40",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78
        ]
      },
      {
        "name": "lf_41",
        "qubits": [
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_42",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_43",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_44",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_45",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_46",
        "qubits": [
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_47",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_48",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_49",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_50",
        "qubits": [
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_51",
        "qubits": [
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_52",
        "qubits": [
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_53",
        "qubits": [
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_54",
        "qubits": [
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_55",
        "qubits": [
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_56",
        "qubits": [
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_57",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_58",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61
        ]
      },
      {
        "name": "lf_59",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62
        ]
      },
      {
        "name": "lf_60",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72
        ]
      },
      {
        "name": "lf_61",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81
        ]
      },
      {
        "name": "lf_62",
        "qubits": [
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_63",
        "qubits": [
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_64",
        "qubits": [
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_65",
        "qubits": [
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_66",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_67",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_68",
        "qubits": [
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_69",
        "qubits": [
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_70",
        "qubits": [
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_71",
        "qubits": [
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_72",
        "qubits": [
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_73",
        "qubits": [
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_74",
        "qubits": [
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_75",
        "qubits": [
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_76",
        "qubits": [
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_77",
        "qubits": [
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_78",
        "qubits": [
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_79",
        "qubits": [
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_80",
        "qubits": [
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_81",
        "qubits": [
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_82",
        "qubits": [
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_83",
        "qubits": [
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_84",
        "qubits": [
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_85",
        "qubits": [
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_86",
        "qubits": [
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_87",
        "qubits": [
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_88",
        "qubits": [
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_89",
        "qubits": [
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_90",
        "qubits": [
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_91",
        "qubits": [
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_92",
        "qubits": [
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_93",
        "qubits": [
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_94",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80
        ]
      },
      {
        "name": "lf_95",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79
        ]
      },
      {
        "name": "lf_96",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78
        ]
      },
      {
        "name": "lf_97",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77
        ]
      },
      {
        "name": "lf_98",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76
        ]
      },
      {
        "name": "lf_99",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_100",
        "qubits": [
          89,
          88,
          87,
          93,
          106,
          107,
          108,
          112,
          126,
          125,
          124,
          123,
          122,
          121,
          120,
          119,
          118,
          117,
          116,
          115,
          114,
          109,
          96,
          97,
          98,
          99,
          100,
          101,
          102,
          92,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          55,
          49,
          50,
          51,
          36,
          32,
          31,
          30,
          17,
          12,
          11,
          10,
          9,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          25,
          26,
          27,
          28,
          35,
          47,
          46,
          45,
          44,
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      }
    ],
    "last_update_date": "2026-01-23T06:14:03-05:00",
    "qubits": [
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 446.82671694282305
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 233.84847974940115
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.941268946048718
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3071224923742767
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.72940325295326
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 98.24718112065241
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.767335558890497
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087940073441283
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.29629379847015
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 34.304462652565554
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.829507861746401
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30918224679341666
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 176.01544963148734
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.4819580488387
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.745145614623284
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31236647725356137
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 298.8722604404447
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 22.961669977822112
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.866667134219611
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30809510464193834
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 171.71540944157354
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 235.2605525249108
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.785655891555075
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3105475082998897
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 315.1669251413107
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 30.299895410368674
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.71831057457761
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30988716717282644
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 319.4747668043535
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 180.96079551988794
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.855318651579374
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30853549451824164
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.002685546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 264.49762324479326
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 124.37209153383212
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.77770797624088
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096642996560341
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 259.85229710196313
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 161.81724134528744
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.5729979940602705
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.312497510688557
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.033935546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0400390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 284.16563490632814
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 158.69228960886568
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.6592898871500665
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3119403116502601
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.019287109375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2025-12-20T19:50:20-05:00",
          "name": "T1",
          "unit": "us",
          "value": 100.54255912368876
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 210.5275746383981
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.588973454870666
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.28549382802049705
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.061279296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.06103515625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0615234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 440.5472103253708
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 166.80430518009106
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.544897260302873
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3153766012770977
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0361328125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 300.5992310811153
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 133.59712989225298
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.616437783409118
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3115494396921699
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 248.79275849168528
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 321.7380805825357
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.847455086453346
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.307817528125657
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 268.6881667376613
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 74.0677682957413
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.805108333997021
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2752811052842956
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.052978515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 245.24333323942778
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 80.08643814863292
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.874740295798299
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30802239449549323
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 541.8904081982186
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 94.49292834766263
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.670373513717061
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3121295591812491
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.07177734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0888671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 281.3963084893049
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 276.1237232269596
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.888894895985409
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3083072492797884
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 209.61229519459212
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 38.07262719691002
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.813369624924392
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30873609678108616
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 251.12918149502192
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 193.12701322079096
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.653619668282463
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3119365005854154
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:05-05:00",
          "name": "T1",
          "unit": "us",
          "value": 306.44575070982535
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 99.10348604500662
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.784638225347285
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.051513671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04248046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.060546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.14349575947375
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 159.21754060288495
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.837361579640208
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30925453268853004
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.048583984375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0498046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 449.7028498289998
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 112.04959531779153
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.763476548136502
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3093518780426528
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 130.0836764446937
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 55.93898846750691
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.688776214431041
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3103894657922276
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 160.7052912361595
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 255.1562430738861
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.913001544188944
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3077554695460178
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.9433794124436
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 237.15514917216038
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.782339586173238
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 177.58335657215127
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 21.445864279943642
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.969784967853741
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3063944119801059
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 214.56886697000755
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 181.6780747438586
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7500067522494005
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31093227429824444
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 252.6215762872438
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 67.40312413397703
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.807872969932216
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30878513581173844
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 199.75937178038873
        },
        {
          "date": "2026-01-16T17:07:24-05:00",
          "name": "T2",
          "unit": "us",
          "value": 103.2470127717104
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.630292459230189
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2966923631620845
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.151123046875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.14208984375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.16015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 310.0653637105179
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 82.87146197848843
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.691185024990069
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31180994258040834
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.041259765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0263671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 298.7985515328503
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 412.78005519164486
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.75357062779707
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31019005206698447
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 409.75549009739063
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 305.49481462039046
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.918394610581803
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30713100799364834
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 98.47599487482428
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 132.80363881819784
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.938184011211381
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30704200709033247
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.039794921875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03955078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0400390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 205.33609230481608
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.40002554428995
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.705568765072566
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 244.192569851022
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 297.84482392708253
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.920793535615663
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.306850238742536
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 219.36996442686979
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 55.09862658164141
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.951546927429508
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 316.46925906883365
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.1557775491783
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.89488199643319
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3076117904779178
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.57040435082067
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 132.95513332503006
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.805462335821494
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30976705097197654
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.031005859375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04150390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 458.32091421742314
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 142.63945398634218
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.652316631231532
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3116412786595027
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 211.88986209352439
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 273.2847598893648
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.866553885473831
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087372809553465
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 288.75004945260014
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 147.22746469011918
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.928920370310151
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2945092592466625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 195.56408056520092
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 139.11843598100128
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.737869554112716
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3103134165804193
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03466796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 388.7719230587155
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 291.81357722127785
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.78717095477354
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3112966116094734
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.032470703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 249.47277878292533
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 212.63249517145277
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.615425027715102
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.06201171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05712890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.06689453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 377.0000827379228
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 326.49750169424163
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7798237420997625
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097950038815493
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.3852431724122
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 103.00686571421164
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.876608941317832
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3085227279843537
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021728515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 189.74437552837435
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 100.29139988973732
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.659717133579944
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2965413365336699
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.1171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.09521484375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.13916015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 194.6318907123703
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 166.60187195681613
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7473277465093
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31018015073649313
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 216.77038964741854
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 62.969569510922284
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.833875072394377
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3090661178739506
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 311.7370245009627
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 435.54892398043273
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.761502422715115
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3094621714295766
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 227.95020671105516
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 273.39322477520284
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.83445661139287
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30786008793622777
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 329.8784233781507
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 83.81557485958854
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.774406510943749
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30869698605117035
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 406.9731881369282
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 121.94919694823278
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.787933078092029
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30905982004889765
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021728515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 251.44889681629752
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 244.1117500735644
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.940978821565864
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.307400339493916
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0166015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 233.99010110656232
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 189.81511003525347
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.865584361004787
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3081891584869521
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.029296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 294.7955248179771
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 181.85167456873936
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.930400952818744
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30660756202659056
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.03955078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 518.1616470712382
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.15383224235785
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.886294104814336
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30847135487212324
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 316.64927174808696
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 39.100847742532444
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.810776410876255
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096718542458166
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.07616097673207
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 390.2677086246228
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.715425539366277
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30973873856813794
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.023681640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 367.13808333377
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 226.03950592235157
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.796307659310639
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096124676868905
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 290.03552315152604
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.78389919783295
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.738392943253359
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096270045483549
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.032470703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 222.966531178032
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 218.1627534093975
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.888107157499188
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30788890589728085
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 129.5817151924708
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.642655470223
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.982646137867057
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30688771709555496
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 186.7484502788332
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 224.06455599116606
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.802676055526538
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30860329993106445
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.028076171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02685546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.029296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 114.64255313345818
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 157.3392546631463
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.002290335972013
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30639450849766053
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 204.83021183699023
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 133.38648064895065
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.926408999504932
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3075262804143739
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 235.32412321046579
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 260.08555528965786
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.84662696126504
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3090390437216194
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.086181640625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.10546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.06689453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 134.05436980010796
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 190.61832953457997
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7775939689007165
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30893996511391497
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 450.2379150572641
        },
        {
          "date": "2026-01-11T03:38:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.32804104879376
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.704091104162539
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3107536379044262
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.5610494748677
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 238.69273811988353
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.758093582447084
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097301722471254
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 252.6341583029717
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 60.17285518546201
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.940428521377228
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3069232030379296
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 245.50642045066175
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 234.02534780277176
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.763542993953551
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3102163836954722
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 248.162743792972
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 84.43145609716161
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.764596586088654
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 336.61476082900003
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 304.9558386100211
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.845762245232183
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30763457512529135
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02490234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 229.21212519721593
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 277.60908165456806
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.731198734767965
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3099446481482637
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.060546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 449.86171980793017
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 257.72579893055655
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.817426078384512
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 278.9770383413233
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 143.9869466110303
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.715088722398511
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3024187522249324
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.08544921875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05419921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.11669921875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 364.37677692530116
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 180.01586483748216
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.830509795858385
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30878029783669925
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.9985094624956
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 272.7937437127384
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.739386778262317
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097843877234872
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 184.28550596329697
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 255.19053235454328
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.883874694370416
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30842589543830473
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.7543291027816
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.9183889282717
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.938796785711747
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30759263933832587
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 330.67418243311573
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 303.3929439491525
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.791999909223453
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3099897587108672
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 184.4748622218159
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 212.38950135315383
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.035098578268385
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3050280015942386
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.025146484375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 309.1545740466767
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 205.7873195863249
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.815306394749413
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3094350334719248
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011962890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.001953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 432.3772350126614
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 241.88189271998291
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.740302079810775
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3102342162455182
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016845703125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 285.34735065776016
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.5067303046525
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9646239407066055
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3068148209036836
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015869140625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 164.36026535778535
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 102.38700879190422
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.855492834905933
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30803453630453775
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02734375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03564453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 296.1943237669364
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 91.8344682012607
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.007952021132535
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3060451674546242
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.0094874268113
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 353.7023639648794
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.877417100163898
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078839006286158
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037109375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0439453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 400.5925286506315
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 131.87642229788963
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.881029174133328
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3086769784075062
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0517578125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04736328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 242.4019046226875
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 267.47250901668986
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.02096706604477
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3055820823077571
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 239.89387213343085
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 127.61159533936686
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.892825823698472
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30751130021098794
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 220.66305532234165
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 76.31851046027126
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.818246384678484
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087879179521487
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 217.34633246467658
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 100.51894912168531
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9033543612733075
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30823293202915464
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 196.12119098008048
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 208.54256987538056
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.776042309645046
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31002013412868173
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 136.82500756030933
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 119.41825275828725
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9314285511666975
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3073729770967731
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.161865234375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.3017578125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 151.41244441413747
        },
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T2",
          "unit": "us",
          "value": 60.84976180823139
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.815253274416754
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.192626953125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.1767578125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.20849609375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 207.83197904070633
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 120.13979780796141
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.002738699095879
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3057331467238501
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.10107421875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.10986328125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.09228515625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.8032231089526
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 37.17260786200737
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9576427980898705
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2864491519171298
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.034423828125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04296875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.13597842571045
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 146.4830110981186
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.035765936853676
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30570082640182644
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.030029296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02978515625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0302734375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 123.86974155488198
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 166.92543566418243
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8240194561410545
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30813542250400067
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02392578125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 249.08213892758658
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 132.82605761906072
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.6947007076169545
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3111806341022711
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.014404296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 205.30332801842576
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 92.802924118919
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.974304270331155
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30721655464929126
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02685546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03466796875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 253.38467236193543
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 38.031853894283074
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.896160491975616
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078863757519822
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.24560546875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.20166015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.28955078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 346.40988446802885
        },
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T2",
          "unit": "us",
          "value": 294.4138743374798
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.835783064160681
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3088023658232895
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.119140625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.1005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.1376953125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 298.14423285957696
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 76.67932628671069
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.918485801342406
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30657901184708203
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 230.955398557032
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 75.44630318076213
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.773664213962582
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.34781459082288146
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.05712890625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.064453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0498046875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 305.02849102505405
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 102.22148174247572
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8625209713821995
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30805780683835304
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 292.2992075794617
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 168.43486908642157
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.863474098687531
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30722041238705017
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 69.69849180056009
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 85.80944943952927
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.220607223455753
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3031267306244949
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.038330078125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 299.30718886901946
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 62.38224285777141
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8827073152094975
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3073994552233973
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.051025390625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0615234375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 215.90141716455955
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 224.9626856654484
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.990959384270101
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30641650701840606
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.024658203125
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 280.07076297087025
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 149.5439887216467
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.796645226540197
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30814683332130843
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 303.14443185394083
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 64.69420219518274
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.678189606408198
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3428748501678158
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.1103515625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.158203125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 233.22797529003142
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 209.59964004115753
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.943855738329395
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30643115148254335
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.08154296875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.14453125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 244.32588148871875
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.121559573572
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.036854748871042
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3050768977789085
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 140.53942335221316
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 70.55357129936043
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.952886353534342
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30730491985875663
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-21T18:27:06-05:00",
          "name": "T1",
          "unit": "us",
          "value": 163.52766846680115
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 49.40357776169472
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.900542752071417
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30733775392139767
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010009765625
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 263.99336260379454
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 143.37235666479071
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.997597543136549
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30573964031358225
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-22T22:39:59-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 413.6091590399657
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 265.3724195488657
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.793503814368808
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30952885078821485
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 243.34192672430189
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 286.81525340091315
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.989497951170171
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3055736409234286
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006591796875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.4366161372077
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 239.44632122145697
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.063691120278741
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30480818578486796
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 164.64583756891147
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 206.0888061948195
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9990728784184455
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3052289348430702
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.017578125
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-17T17:15:20-05:00",
          "name": "T1",
          "unit": "us",
          "value": 274.8954355959642
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 238.31868476204363
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.068577933314329
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3047847408034375
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.140869140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0673828125
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.21435546875
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.0710139676722
        },
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T2",
          "unit": "us",
          "value": 248.7033054626606
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.811910804922624
        },
        {
          "date": "2026-01-23T06:14:03-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078965512332006
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03369140625
        },
        {
          "date": "2026-01-22T22:40:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-22T22:40:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ]
    ]
  },
  "channel": null,
  "instance": null,
  "timestamp_utc": "2026-01-23T11:54:15+00:00"
}

==> reproducibility/provenance/snapshots/backend_snapshot_ibm_rensselaer_20260126T181522Z.json <==
{
  "backend_configuration": {
    "acquisition_latency": [],
    "allow_q_object": true,
    "backend_name": "ibm_rensselaer",
    "backend_version": "1.1.223",
    "basis_gates": [
      "ecr",
      "id",
      "rz",
      "sx",
      "x"
    ],
    "channels": {
      "acquire0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "acquire99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "acquire",
        "type": "acquire"
      },
      "d0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "d99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "drive",
        "type": "drive"
      },
      "m0": {
        "operates": {
          "qubits": [
            0
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m1": {
        "operates": {
          "qubits": [
            1
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m10": {
        "operates": {
          "qubits": [
            10
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m100": {
        "operates": {
          "qubits": [
            100
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m101": {
        "operates": {
          "qubits": [
            101
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m102": {
        "operates": {
          "qubits": [
            102
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m103": {
        "operates": {
          "qubits": [
            103
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m104": {
        "operates": {
          "qubits": [
            104
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m105": {
        "operates": {
          "qubits": [
            105
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m106": {
        "operates": {
          "qubits": [
            106
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m107": {
        "operates": {
          "qubits": [
            107
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m108": {
        "operates": {
          "qubits": [
            108
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m109": {
        "operates": {
          "qubits": [
            109
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m11": {
        "operates": {
          "qubits": [
            11
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m110": {
        "operates": {
          "qubits": [
            110
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m111": {
        "operates": {
          "qubits": [
            111
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m112": {
        "operates": {
          "qubits": [
            112
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m113": {
        "operates": {
          "qubits": [
            113
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m114": {
        "operates": {
          "qubits": [
            114
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m115": {
        "operates": {
          "qubits": [
            115
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m116": {
        "operates": {
          "qubits": [
            116
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m117": {
        "operates": {
          "qubits": [
            117
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m118": {
        "operates": {
          "qubits": [
            118
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m119": {
        "operates": {
          "qubits": [
            119
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m12": {
        "operates": {
          "qubits": [
            12
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m120": {
        "operates": {
          "qubits": [
            120
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m121": {
        "operates": {
          "qubits": [
            121
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m122": {
        "operates": {
          "qubits": [
            122
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m123": {
        "operates": {
          "qubits": [
            123
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m124": {
        "operates": {
          "qubits": [
            124
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m125": {
        "operates": {
          "qubits": [
            125
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m126": {
        "operates": {
          "qubits": [
            126
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m13": {
        "operates": {
          "qubits": [
            13
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m14": {
        "operates": {
          "qubits": [
            14
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m15": {
        "operates": {
          "qubits": [
            15
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m16": {
        "operates": {
          "qubits": [
            16
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m17": {
        "operates": {
          "qubits": [
            17
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m18": {
        "operates": {
          "qubits": [
            18
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m19": {
        "operates": {
          "qubits": [
            19
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m2": {
        "operates": {
          "qubits": [
            2
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m20": {
        "operates": {
          "qubits": [
            20
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m21": {
        "operates": {
          "qubits": [
            21
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m22": {
        "operates": {
          "qubits": [
            22
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m23": {
        "operates": {
          "qubits": [
            23
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m24": {
        "operates": {
          "qubits": [
            24
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m25": {
        "operates": {
          "qubits": [
            25
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m26": {
        "operates": {
          "qubits": [
            26
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m27": {
        "operates": {
          "qubits": [
            27
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m28": {
        "operates": {
          "qubits": [
            28
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m29": {
        "operates": {
          "qubits": [
            29
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m3": {
        "operates": {
          "qubits": [
            3
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m30": {
        "operates": {
          "qubits": [
            30
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m31": {
        "operates": {
          "qubits": [
            31
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m32": {
        "operates": {
          "qubits": [
            32
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m33": {
        "operates": {
          "qubits": [
            33
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m34": {
        "operates": {
          "qubits": [
            34
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m35": {
        "operates": {
          "qubits": [
            35
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m36": {
        "operates": {
          "qubits": [
            36
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m37": {
        "operates": {
          "qubits": [
            37
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m38": {
        "operates": {
          "qubits": [
            38
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m39": {
        "operates": {
          "qubits": [
            39
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m4": {
        "operates": {
          "qubits": [
            4
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m40": {
        "operates": {
          "qubits": [
            40
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m41": {
        "operates": {
          "qubits": [
            41
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m42": {
        "operates": {
          "qubits": [
            42
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m43": {
        "operates": {
          "qubits": [
            43
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m44": {
        "operates": {
          "qubits": [
            44
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m45": {
        "operates": {
          "qubits": [
            45
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m46": {
        "operates": {
          "qubits": [
            46
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m47": {
        "operates": {
          "qubits": [
            47
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m48": {
        "operates": {
          "qubits": [
            48
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m49": {
        "operates": {
          "qubits": [
            49
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m5": {
        "operates": {
          "qubits": [
            5
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m50": {
        "operates": {
          "qubits": [
            50
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m51": {
        "operates": {
          "qubits": [
            51
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m52": {
        "operates": {
          "qubits": [
            52
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m53": {
        "operates": {
          "qubits": [
            53
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m54": {
        "operates": {
          "qubits": [
            54
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m55": {
        "operates": {
          "qubits": [
            55
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m56": {
        "operates": {
          "qubits": [
            56
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m57": {
        "operates": {
          "qubits": [
            57
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m58": {
        "operates": {
          "qubits": [
            58
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m59": {
        "operates": {
          "qubits": [
            59
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m6": {
        "operates": {
          "qubits": [
            6
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m60": {
        "operates": {
          "qubits": [
            60
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m61": {
        "operates": {
          "qubits": [
            61
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m62": {
        "operates": {
          "qubits": [
            62
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m63": {
        "operates": {
          "qubits": [
            63
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m64": {
        "operates": {
          "qubits": [
            64
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m65": {
        "operates": {
          "qubits": [
            65
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m66": {
        "operates": {
          "qubits": [
            66
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m67": {
        "operates": {
          "qubits": [
            67
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m68": {
        "operates": {
          "qubits": [
            68
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m69": {
        "operates": {
          "qubits": [
            69
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m7": {
        "operates": {
          "qubits": [
            7
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m70": {
        "operates": {
          "qubits": [
            70
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m71": {
        "operates": {
          "qubits": [
            71
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m72": {
        "operates": {
          "qubits": [
            72
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m73": {
        "operates": {
          "qubits": [
            73
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m74": {
        "operates": {
          "qubits": [
            74
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m75": {
        "operates": {
          "qubits": [
            75
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m76": {
        "operates": {
          "qubits": [
            76
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m77": {
        "operates": {
          "qubits": [
            77
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m78": {
        "operates": {
          "qubits": [
            78
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m79": {
        "operates": {
          "qubits": [
            79
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m8": {
        "operates": {
          "qubits": [
            8
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m80": {
        "operates": {
          "qubits": [
            80
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m81": {
        "operates": {
          "qubits": [
            81
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m82": {
        "operates": {
          "qubits": [
            82
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m83": {
        "operates": {
          "qubits": [
            83
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m84": {
        "operates": {
          "qubits": [
            84
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m85": {
        "operates": {
          "qubits": [
            85
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m86": {
        "operates": {
          "qubits": [
            86
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m87": {
        "operates": {
          "qubits": [
            87
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m88": {
        "operates": {
          "qubits": [
            88
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m89": {
        "operates": {
          "qubits": [
            89
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m9": {
        "operates": {
          "qubits": [
            9
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m90": {
        "operates": {
          "qubits": [
            90
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m91": {
        "operates": {
          "qubits": [
            91
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m92": {
        "operates": {
          "qubits": [
            92
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m93": {
        "operates": {
          "qubits": [
            93
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m94": {
        "operates": {
          "qubits": [
            94
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m95": {
        "operates": {
          "qubits": [
            95
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m96": {
        "operates": {
          "qubits": [
            96
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m97": {
        "operates": {
          "qubits": [
            97
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m98": {
        "operates": {
          "qubits": [
            98
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "m99": {
        "operates": {
          "qubits": [
            99
          ]
        },
        "purpose": "measure",
        "type": "measure"
      },
      "u0": {
        "operates": {
          "qubits": [
            0,
            1
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u1": {
        "operates": {
          "qubits": [
            0,
            14
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u10": {
        "operates": {
          "qubits": [
            4,
            15
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u100": {
        "operates": {
          "qubits": [
            44,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u101": {
        "operates": {
          "qubits": [
            45,
            44
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u102": {
        "operates": {
          "qubits": [
            45,
            46
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u103": {
        "operates": {
          "qubits": [
            45,
            54
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u104": {
        "operates": {
          "qubits": [
            46,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u105": {
        "operates": {
          "qubits": [
            46,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u106": {
        "operates": {
          "qubits": [
            47,
            35
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u107": {
        "operates": {
          "qubits": [
            47,
            46
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u108": {
        "operates": {
          "qubits": [
            47,
            48
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u109": {
        "operates": {
          "qubits": [
            48,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u11": {
        "operates": {
          "qubits": [
            5,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u110": {
        "operates": {
          "qubits": [
            48,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u111": {
        "operates": {
          "qubits": [
            49,
            48
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u112": {
        "operates": {
          "qubits": [
            49,
            50
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u113": {
        "operates": {
          "qubits": [
            49,
            55
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u114": {
        "operates": {
          "qubits": [
            50,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u115": {
        "operates": {
          "qubits": [
            50,
            51
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u116": {
        "operates": {
          "qubits": [
            51,
            36
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u117": {
        "operates": {
          "qubits": [
            51,
            50
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u118": {
        "operates": {
          "qubits": [
            52,
            37
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u119": {
        "operates": {
          "qubits": [
            52,
            56
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u12": {
        "operates": {
          "qubits": [
            5,
            6
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u120": {
        "operates": {
          "qubits": [
            53,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u121": {
        "operates": {
          "qubits": [
            53,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u122": {
        "operates": {
          "qubits": [
            54,
            45
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u123": {
        "operates": {
          "qubits": [
            54,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u124": {
        "operates": {
          "qubits": [
            55,
            49
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u125": {
        "operates": {
          "qubits": [
            55,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u126": {
        "operates": {
          "qubits": [
            56,
            52
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u127": {
        "operates": {
          "qubits": [
            56,
            57
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u128": {
        "operates": {
          "qubits": [
            57,
            56
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u129": {
        "operates": {
          "qubits": [
            57,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u13": {
        "operates": {
          "qubits": [
            6,
            5
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u130": {
        "operates": {
          "qubits": [
            58,
            57
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u131": {
        "operates": {
          "qubits": [
            58,
            59
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u132": {
        "operates": {
          "qubits": [
            58,
            71
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u133": {
        "operates": {
          "qubits": [
            59,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u134": {
        "operates": {
          "qubits": [
            59,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u135": {
        "operates": {
          "qubits": [
            60,
            53
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u136": {
        "operates": {
          "qubits": [
            60,
            59
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u137": {
        "operates": {
          "qubits": [
            60,
            61
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u138": {
        "operates": {
          "qubits": [
            61,
            60
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u139": {
        "operates": {
          "qubits": [
            61,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u14": {
        "operates": {
          "qubits": [
            6,
            7
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u140": {
        "operates": {
          "qubits": [
            62,
            61
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u141": {
        "operates": {
          "qubits": [
            62,
            63
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u142": {
        "operates": {
          "qubits": [
            62,
            72
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u143": {
        "operates": {
          "qubits": [
            63,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u144": {
        "operates": {
          "qubits": [
            63,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u145": {
        "operates": {
          "qubits": [
            64,
            54
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u146": {
        "operates": {
          "qubits": [
            64,
            63
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u147": {
        "operates": {
          "qubits": [
            64,
            65
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u148": {
        "operates": {
          "qubits": [
            65,
            64
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u149": {
        "operates": {
          "qubits": [
            65,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u15": {
        "operates": {
          "qubits": [
            7,
            6
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u150": {
        "operates": {
          "qubits": [
            66,
            65
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u151": {
        "operates": {
          "qubits": [
            66,
            67
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u152": {
        "operates": {
          "qubits": [
            66,
            73
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u153": {
        "operates": {
          "qubits": [
            67,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u154": {
        "operates": {
          "qubits": [
            67,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u155": {
        "operates": {
          "qubits": [
            68,
            55
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u156": {
        "operates": {
          "qubits": [
            68,
            67
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u157": {
        "operates": {
          "qubits": [
            68,
            69
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u158": {
        "operates": {
          "qubits": [
            69,
            68
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u159": {
        "operates": {
          "qubits": [
            69,
            70
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u16": {
        "operates": {
          "qubits": [
            7,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u160": {
        "operates": {
          "qubits": [
            70,
            69
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u161": {
        "operates": {
          "qubits": [
            70,
            74
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u162": {
        "operates": {
          "qubits": [
            71,
            58
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u163": {
        "operates": {
          "qubits": [
            71,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u164": {
        "operates": {
          "qubits": [
            72,
            62
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u165": {
        "operates": {
          "qubits": [
            72,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u166": {
        "operates": {
          "qubits": [
            73,
            66
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u167": {
        "operates": {
          "qubits": [
            73,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u168": {
        "operates": {
          "qubits": [
            74,
            70
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u169": {
        "operates": {
          "qubits": [
            74,
            89
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u17": {
        "operates": {
          "qubits": [
            8,
            7
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u170": {
        "operates": {
          "qubits": [
            75,
            76
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u171": {
        "operates": {
          "qubits": [
            75,
            90
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u172": {
        "operates": {
          "qubits": [
            76,
            75
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u173": {
        "operates": {
          "qubits": [
            76,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u174": {
        "operates": {
          "qubits": [
            77,
            71
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u175": {
        "operates": {
          "qubits": [
            77,
            76
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u176": {
        "operates": {
          "qubits": [
            77,
            78
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u177": {
        "operates": {
          "qubits": [
            78,
            77
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u178": {
        "operates": {
          "qubits": [
            78,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u179": {
        "operates": {
          "qubits": [
            79,
            78
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u18": {
        "operates": {
          "qubits": [
            8,
            9
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u180": {
        "operates": {
          "qubits": [
            79,
            80
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u181": {
        "operates": {
          "qubits": [
            79,
            91
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u182": {
        "operates": {
          "qubits": [
            80,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u183": {
        "operates": {
          "qubits": [
            80,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u184": {
        "operates": {
          "qubits": [
            81,
            72
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u185": {
        "operates": {
          "qubits": [
            81,
            80
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u186": {
        "operates": {
          "qubits": [
            81,
            82
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u187": {
        "operates": {
          "qubits": [
            82,
            81
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u188": {
        "operates": {
          "qubits": [
            82,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u189": {
        "operates": {
          "qubits": [
            83,
            82
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u19": {
        "operates": {
          "qubits": [
            8,
            16
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u190": {
        "operates": {
          "qubits": [
            83,
            84
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u191": {
        "operates": {
          "qubits": [
            83,
            92
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u192": {
        "operates": {
          "qubits": [
            84,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u193": {
        "operates": {
          "qubits": [
            84,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u194": {
        "operates": {
          "qubits": [
            85,
            73
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u195": {
        "operates": {
          "qubits": [
            85,
            84
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u196": {
        "operates": {
          "qubits": [
            85,
            86
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u197": {
        "operates": {
          "qubits": [
            86,
            85
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u198": {
        "operates": {
          "qubits": [
            86,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u199": {
        "operates": {
          "qubits": [
            87,
            86
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u2": {
        "operates": {
          "qubits": [
            1,
            0
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u20": {
        "operates": {
          "qubits": [
            9,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u200": {
        "operates": {
          "qubits": [
            87,
            88
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u201": {
        "operates": {
          "qubits": [
            87,
            93
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u202": {
        "operates": {
          "qubits": [
            88,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u203": {
        "operates": {
          "qubits": [
            88,
            89
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u204": {
        "operates": {
          "qubits": [
            89,
            74
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u205": {
        "operates": {
          "qubits": [
            89,
            88
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u206": {
        "operates": {
          "qubits": [
            90,
            75
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u207": {
        "operates": {
          "qubits": [
            90,
            94
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u208": {
        "operates": {
          "qubits": [
            91,
            79
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u209": {
        "operates": {
          "qubits": [
            91,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u21": {
        "operates": {
          "qubits": [
            9,
            10
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u210": {
        "operates": {
          "qubits": [
            92,
            83
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u211": {
        "operates": {
          "qubits": [
            92,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u212": {
        "operates": {
          "qubits": [
            93,
            87
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u213": {
        "operates": {
          "qubits": [
            93,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u214": {
        "operates": {
          "qubits": [
            94,
            90
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u215": {
        "operates": {
          "qubits": [
            94,
            95
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u216": {
        "operates": {
          "qubits": [
            95,
            94
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u217": {
        "operates": {
          "qubits": [
            95,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u218": {
        "operates": {
          "qubits": [
            96,
            95
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u219": {
        "operates": {
          "qubits": [
            96,
            97
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u22": {
        "operates": {
          "qubits": [
            10,
            9
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u220": {
        "operates": {
          "qubits": [
            96,
            109
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u221": {
        "operates": {
          "qubits": [
            97,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u222": {
        "operates": {
          "qubits": [
            97,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u223": {
        "operates": {
          "qubits": [
            98,
            91
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u224": {
        "operates": {
          "qubits": [
            98,
            97
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u225": {
        "operates": {
          "qubits": [
            98,
            99
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u226": {
        "operates": {
          "qubits": [
            99,
            98
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u227": {
        "operates": {
          "qubits": [
            99,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u228": {
        "operates": {
          "qubits": [
            100,
            99
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u229": {
        "operates": {
          "qubits": [
            100,
            101
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u23": {
        "operates": {
          "qubits": [
            10,
            11
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u230": {
        "operates": {
          "qubits": [
            100,
            110
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u231": {
        "operates": {
          "qubits": [
            101,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u232": {
        "operates": {
          "qubits": [
            101,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u233": {
        "operates": {
          "qubits": [
            102,
            92
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u234": {
        "operates": {
          "qubits": [
            102,
            101
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u235": {
        "operates": {
          "qubits": [
            102,
            103
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u236": {
        "operates": {
          "qubits": [
            103,
            102
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u237": {
        "operates": {
          "qubits": [
            103,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u238": {
        "operates": {
          "qubits": [
            104,
            103
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u239": {
        "operates": {
          "qubits": [
            104,
            105
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u24": {
        "operates": {
          "qubits": [
            11,
            10
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u240": {
        "operates": {
          "qubits": [
            104,
            111
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u241": {
        "operates": {
          "qubits": [
            105,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u242": {
        "operates": {
          "qubits": [
            105,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u243": {
        "operates": {
          "qubits": [
            106,
            93
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u244": {
        "operates": {
          "qubits": [
            106,
            105
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u245": {
        "operates": {
          "qubits": [
            106,
            107
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u246": {
        "operates": {
          "qubits": [
            107,
            106
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u247": {
        "operates": {
          "qubits": [
            107,
            108
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u248": {
        "operates": {
          "qubits": [
            108,
            107
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u249": {
        "operates": {
          "qubits": [
            108,
            112
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u25": {
        "operates": {
          "qubits": [
            11,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u250": {
        "operates": {
          "qubits": [
            109,
            96
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u251": {
        "operates": {
          "qubits": [
            109,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u252": {
        "operates": {
          "qubits": [
            110,
            100
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u253": {
        "operates": {
          "qubits": [
            110,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u254": {
        "operates": {
          "qubits": [
            111,
            104
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u255": {
        "operates": {
          "qubits": [
            111,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u256": {
        "operates": {
          "qubits": [
            112,
            108
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u257": {
        "operates": {
          "qubits": [
            112,
            126
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u258": {
        "operates": {
          "qubits": [
            113,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u259": {
        "operates": {
          "qubits": [
            114,
            109
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u26": {
        "operates": {
          "qubits": [
            12,
            11
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u260": {
        "operates": {
          "qubits": [
            114,
            113
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u261": {
        "operates": {
          "qubits": [
            114,
            115
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u262": {
        "operates": {
          "qubits": [
            115,
            114
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u263": {
        "operates": {
          "qubits": [
            115,
            116
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u264": {
        "operates": {
          "qubits": [
            116,
            115
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u265": {
        "operates": {
          "qubits": [
            116,
            117
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u266": {
        "operates": {
          "qubits": [
            117,
            116
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u267": {
        "operates": {
          "qubits": [
            117,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u268": {
        "operates": {
          "qubits": [
            118,
            110
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u269": {
        "operates": {
          "qubits": [
            118,
            117
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u27": {
        "operates": {
          "qubits": [
            12,
            13
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u270": {
        "operates": {
          "qubits": [
            118,
            119
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u271": {
        "operates": {
          "qubits": [
            119,
            118
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u272": {
        "operates": {
          "qubits": [
            119,
            120
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u273": {
        "operates": {
          "qubits": [
            120,
            119
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u274": {
        "operates": {
          "qubits": [
            120,
            121
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u275": {
        "operates": {
          "qubits": [
            121,
            120
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u276": {
        "operates": {
          "qubits": [
            121,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u277": {
        "operates": {
          "qubits": [
            122,
            111
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u278": {
        "operates": {
          "qubits": [
            122,
            121
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u279": {
        "operates": {
          "qubits": [
            122,
            123
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u28": {
        "operates": {
          "qubits": [
            12,
            17
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u280": {
        "operates": {
          "qubits": [
            123,
            122
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u281": {
        "operates": {
          "qubits": [
            123,
            124
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u282": {
        "operates": {
          "qubits": [
            124,
            123
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u283": {
        "operates": {
          "qubits": [
            124,
            125
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u284": {
        "operates": {
          "qubits": [
            125,
            124
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u285": {
        "operates": {
          "qubits": [
            125,
            126
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u286": {
        "operates": {
          "qubits": [
            126,
            112
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u287": {
        "operates": {
          "qubits": [
            126,
            125
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u29": {
        "operates": {
          "qubits": [
            13,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u3": {
        "operates": {
          "qubits": [
            1,
            2
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u30": {
        "operates": {
          "qubits": [
            14,
            0
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u31": {
        "operates": {
          "qubits": [
            14,
            18
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u32": {
        "operates": {
          "qubits": [
            15,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u33": {
        "operates": {
          "qubits": [
            15,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u34": {
        "operates": {
          "qubits": [
            16,
            8
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u35": {
        "operates": {
          "qubits": [
            16,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u36": {
        "operates": {
          "qubits": [
            17,
            12
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u37": {
        "operates": {
          "qubits": [
            17,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u38": {
        "operates": {
          "qubits": [
            18,
            14
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u39": {
        "operates": {
          "qubits": [
            18,
            19
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u4": {
        "operates": {
          "qubits": [
            2,
            1
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u40": {
        "operates": {
          "qubits": [
            19,
            18
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u41": {
        "operates": {
          "qubits": [
            19,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u42": {
        "operates": {
          "qubits": [
            20,
            19
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u43": {
        "operates": {
          "qubits": [
            20,
            21
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u44": {
        "operates": {
          "qubits": [
            20,
            33
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u45": {
        "operates": {
          "qubits": [
            21,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u46": {
        "operates": {
          "qubits": [
            21,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u47": {
        "operates": {
          "qubits": [
            22,
            15
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u48": {
        "operates": {
          "qubits": [
            22,
            21
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u49": {
        "operates": {
          "qubits": [
            22,
            23
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u5": {
        "operates": {
          "qubits": [
            2,
            3
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u50": {
        "operates": {
          "qubits": [
            23,
            22
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u51": {
        "operates": {
          "qubits": [
            23,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u52": {
        "operates": {
          "qubits": [
            24,
            23
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u53": {
        "operates": {
          "qubits": [
            24,
            25
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u54": {
        "operates": {
          "qubits": [
            24,
            34
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u55": {
        "operates": {
          "qubits": [
            25,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u56": {
        "operates": {
          "qubits": [
            25,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u57": {
        "operates": {
          "qubits": [
            26,
            16
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u58": {
        "operates": {
          "qubits": [
            26,
            25
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u59": {
        "operates": {
          "qubits": [
            26,
            27
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u6": {
        "operates": {
          "qubits": [
            3,
            2
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u60": {
        "operates": {
          "qubits": [
            27,
            26
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u61": {
        "operates": {
          "qubits": [
            27,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u62": {
        "operates": {
          "qubits": [
            28,
            27
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u63": {
        "operates": {
          "qubits": [
            28,
            29
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u64": {
        "operates": {
          "qubits": [
            28,
            35
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u65": {
        "operates": {
          "qubits": [
            29,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u66": {
        "operates": {
          "qubits": [
            29,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u67": {
        "operates": {
          "qubits": [
            30,
            17
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u68": {
        "operates": {
          "qubits": [
            30,
            29
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u69": {
        "operates": {
          "qubits": [
            30,
            31
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u7": {
        "operates": {
          "qubits": [
            3,
            4
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u70": {
        "operates": {
          "qubits": [
            31,
            30
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u71": {
        "operates": {
          "qubits": [
            31,
            32
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u72": {
        "operates": {
          "qubits": [
            32,
            31
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u73": {
        "operates": {
          "qubits": [
            32,
            36
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u74": {
        "operates": {
          "qubits": [
            33,
            20
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u75": {
        "operates": {
          "qubits": [
            33,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u76": {
        "operates": {
          "qubits": [
            34,
            24
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u77": {
        "operates": {
          "qubits": [
            34,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u78": {
        "operates": {
          "qubits": [
            35,
            28
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u79": {
        "operates": {
          "qubits": [
            35,
            47
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u8": {
        "operates": {
          "qubits": [
            4,
            3
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u80": {
        "operates": {
          "qubits": [
            36,
            32
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u81": {
        "operates": {
          "qubits": [
            36,
            51
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u82": {
        "operates": {
          "qubits": [
            37,
            38
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u83": {
        "operates": {
          "qubits": [
            37,
            52
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u84": {
        "operates": {
          "qubits": [
            38,
            37
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u85": {
        "operates": {
          "qubits": [
            38,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u86": {
        "operates": {
          "qubits": [
            39,
            33
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u87": {
        "operates": {
          "qubits": [
            39,
            38
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u88": {
        "operates": {
          "qubits": [
            39,
            40
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u89": {
        "operates": {
          "qubits": [
            40,
            39
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u9": {
        "operates": {
          "qubits": [
            4,
            5
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u90": {
        "operates": {
          "qubits": [
            40,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u91": {
        "operates": {
          "qubits": [
            41,
            40
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u92": {
        "operates": {
          "qubits": [
            41,
            42
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u93": {
        "operates": {
          "qubits": [
            41,
            53
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u94": {
        "operates": {
          "qubits": [
            42,
            41
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u95": {
        "operates": {
          "qubits": [
            42,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u96": {
        "operates": {
          "qubits": [
            43,
            34
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u97": {
        "operates": {
          "qubits": [
            43,
            42
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u98": {
        "operates": {
          "qubits": [
            43,
            44
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      },
      "u99": {
        "operates": {
          "qubits": [
            44,
            43
          ]
        },
        "purpose": "cross-resonance",
        "type": "control"
      }
    },
    "clops": null,
    "clops_h": 260000,
    "clops_v": "None",
    "conditional": false,
    "conditional_latency": [],
    "coords": [
      [
        1,
        1
      ],
      [
        2,
        1
      ],
      [
        3,
        1
      ],
      [
        4,
        1
      ],
      [
        5,
        1
      ],
      [
        6,
        1
      ],
      [
        7,
        1
      ],
      [
        8,
        1
      ],
      [
        9,
        1
      ],
      [
        10,
        1
      ],
      [
        11,
        1
      ],
      [
        12,
        1
      ],
      [
        13,
        1
      ],
      [
        14,
        1
      ],
      [
        1,
        2
      ],
      [
        5,
        2
      ],
      [
        9,
        2
      ],
      [
        13,
        2
      ],
      [
        1,
        3
      ],
      [
        2,
        3
      ],
      [
        3,
        3
      ],
      [
        4,
        3
      ],
      [
        5,
        3
      ],
      [
        6,
        3
      ],
      [
        7,
        3
      ],
      [
        8,
        3
      ],
      [
        9,
        3
      ],
      [
        10,
        3
      ],
      [
        11,
        3
      ],
      [
        12,
        3
      ],
      [
        13,
        3
      ],
      [
        14,
        3
      ],
      [
        15,
        3
      ],
      [
        3,
        4
      ],
      [
        7,
        4
      ],
      [
        11,
        4
      ],
      [
        15,
        4
      ],
      [
        1,
        5
      ],
      [
        2,
        5
      ],
      [
        3,
        5
      ],
      [
        4,
        5
      ],
      [
        5,
        5
      ],
      [
        6,
        5
      ],
      [
        7,
        5
      ],
      [
        8,
        5
      ],
      [
        9,
        5
      ],
      [
        10,
        5
      ],
      [
        11,
        5
      ],
      [
        12,
        5
      ],
      [
        13,
        5
      ],
      [
        14,
        5
      ],
      [
        15,
        5
      ],
      [
        1,
        6
      ],
      [
        5,
        6
      ],
      [
        9,
        6
      ],
      [
        13,
        6
      ],
      [
        1,
        7
      ],
      [
        2,
        7
      ],
      [
        3,
        7
      ],
      [
        4,
        7
      ],
      [
        5,
        7
      ],
      [
        6,
        7
      ],
      [
        7,
        7
      ],
      [
        8,
        7
      ],
      [
        9,
        7
      ],
      [
        10,
        7
      ],
      [
        11,
        7
      ],
      [
        12,
        7
      ],
      [
        13,
        7
      ],
      [
        14,
        7
      ],
      [
        15,
        7
      ],
      [
        3,
        8
      ],
      [
        7,
        8
      ],
      [
        11,
        8
      ],
      [
        15,
        8
      ],
      [
        1,
        9
      ],
      [
        2,
        9
      ],
      [
        3,
        9
      ],
      [
        4,
        9
      ],
      [
        5,
        9
      ],
      [
        6,
        9
      ],
      [
        7,
        9
      ],
      [
        8,
        9
      ],
      [
        9,
        9
      ],
      [
        10,
        9
      ],
      [
        11,
        9
      ],
      [
        12,
        9
      ],
      [
        13,
        9
      ],
      [
        14,
        9
      ],
      [
        15,
        9
      ],
      [
        1,
        10
      ],
      [
        5,
        10
      ],
      [
        9,
        10
      ],
      [
        13,
        10
      ],
      [
        1,
        11
      ],
      [
        2,
        11
      ],
      [
        3,
        11
      ],
      [
        4,
        11
      ],
      [
        5,
        11
      ],
      [
        6,
        11
      ],
      [
        7,
        11
      ],
      [
        8,
        11
      ],
      [
        9,
        11
      ],
      [
        10,
        11
      ],
      [
        11,
        11
      ],
      [
        12,
        11
      ],
      [
        13,
        11
      ],
      [
        14,
        11
      ],
      [
        15,
        11
      ],
      [
        3,
        12
      ],
      [
        7,
        12
      ],
      [
        11,
        12
      ],
      [
        15,
        12
      ],
      [
        2,
        13
      ],
      [
        3,
        13
      ],
      [
        4,
        13
      ],
      [
        5,
        13
      ],
      [
        6,
        13
      ],
      [
        7,
        13
      ],
      [
        8,
        13
      ],
      [
        9,
        13
      ],
      [
        10,
        13
      ],
      [
        11,
        13
      ],
      [
        12,
        13
      ],
      [
        13,
        13
      ],
      [
        14,
        13
      ],
      [
        15,
        13
      ]
    ],
    "coupling_map": [
      [
        0,
        1
      ],
      [
        0,
        14
      ],
      [
        2,
        1
      ],
      [
        3,
        2
      ],
      [
        3,
        4
      ],
      [
        4,
        5
      ],
      [
        4,
        15
      ],
      [
        5,
        6
      ],
      [
        7,
        6
      ],
      [
        7,
        8
      ],
      [
        8,
        9
      ],
      [
        10,
        9
      ],
      [
        10,
        11
      ],
      [
        12,
        11
      ],
      [
        13,
        12
      ],
      [
        16,
        8
      ],
      [
        17,
        12
      ],
      [
        17,
        30
      ],
      [
        18,
        14
      ],
      [
        19,
        18
      ],
      [
        20,
        19
      ],
      [
        20,
        21
      ],
      [
        21,
        22
      ],
      [
        22,
        15
      ],
      [
        23,
        22
      ],
      [
        23,
        24
      ],
      [
        24,
        25
      ],
      [
        25,
        26
      ],
      [
        26,
        16
      ],
      [
        27,
        26
      ],
      [
        27,
        28
      ],
      [
        28,
        35
      ],
      [
        29,
        28
      ],
      [
        30,
        29
      ],
      [
        31,
        30
      ],
      [
        31,
        32
      ],
      [
        33,
        20
      ],
      [
        33,
        39
      ],
      [
        34,
        24
      ],
      [
        36,
        32
      ],
      [
        36,
        51
      ],
      [
        37,
        52
      ],
      [
        38,
        37
      ],
      [
        39,
        38
      ],
      [
        40,
        39
      ],
      [
        41,
        40
      ],
      [
        42,
        41
      ],
      [
        43,
        34
      ],
      [
        43,
        42
      ],
      [
        43,
        44
      ],
      [
        44,
        45
      ],
      [
        46,
        45
      ],
      [
        47,
        35
      ],
      [
        47,
        46
      ],
      [
        47,
        48
      ],
      [
        49,
        48
      ],
      [
        49,
        50
      ],
      [
        51,
        50
      ],
      [
        52,
        56
      ],
      [
        53,
        41
      ],
      [
        53,
        60
      ],
      [
        54,
        45
      ],
      [
        55,
        49
      ],
      [
        57,
        56
      ],
      [
        57,
        58
      ],
      [
        58,
        59
      ],
      [
        58,
        71
      ],
      [
        59,
        60
      ],
      [
        61,
        60
      ],
      [
        62,
        61
      ],
      [
        62,
        63
      ],
      [
        62,
        72
      ],
      [
        64,
        54
      ],
      [
        64,
        63
      ],
      [
        64,
        65
      ],
      [
        65,
        66
      ],
      [
        66,
        73
      ],
      [
        67,
        66
      ],
      [
        68,
        55
      ],
      [
        68,
        67
      ],
      [
        68,
        69
      ],
      [
        69,
        70
      ],
      [
        70,
        74
      ],
      [
        72,
        81
      ],
      [
        73,
        85
      ],
      [
        74,
        89
      ],
      [
        75,
        90
      ],
      [
        76,
        75
      ],
      [
        76,
        77
      ],
      [
        77,
        71
      ],
      [
        78,
        77
      ],
      [
        79,
        78
      ],
      [
        80,
        79
      ],
      [
        81,
        80
      ],
      [
        82,
        81
      ],
      [
        83,
        82
      ],
      [
        83,
        84
      ],
      [
        84,
        85
      ],
      [
        86,
        85
      ],
      [
        87,
        86
      ],
      [
        87,
        88
      ],
      [
        88,
        89
      ],
      [
        90,
        94
      ],
      [
        91,
        79
      ],
      [
        91,
        98
      ],
      [
        92,
        83
      ],
      [
        92,
        102
      ],
      [
        93,
        87
      ],
      [
        94,
        95
      ],
      [
        96,
        95
      ],
      [
        96,
        97
      ],
      [
        97,
        98
      ],
      [
        99,
        98
      ],
      [
        99,
        100
      ],
      [
        100,
        110
      ],
      [
        101,
        100
      ],
      [
        101,
        102
      ],
      [
        102,
        103
      ],
      [
        104,
        103
      ],
      [
        104,
        105
      ],
      [
        104,
        111
      ],
      [
        105,
        106
      ],
      [
        106,
        93
      ],
      [
        107,
        106
      ],
      [
        107,
        108
      ],
      [
        109,
        96
      ],
      [
        111,
        122
      ],
      [
        112,
        108
      ],
      [
        113,
        114
      ],
      [
        114,
        109
      ],
      [
        114,
        115
      ],
      [
        116,
        115
      ],
      [
        117,
        116
      ],
      [
        117,
        118
      ],
      [
        118,
        110
      ],
      [
        119,
        118
      ],
      [
        120,
        119
      ],
      [
        120,
        121
      ],
      [
        122,
        121
      ],
      [
        123,
        122
      ],
      [
        123,
        124
      ],
      [
        125,
        124
      ],
      [
        125,
        126
      ],
      [
        126,
        112
      ]
    ],
    "credits_required": true,
    "default_rep_delay": 250.0,
    "description": "127 qubit device",
    "discriminators": [
      "hw_qmfk",
      "quadratic_discriminator",
      "linear_discriminator"
    ],
    "dt": 0.2222222222222222,
    "dtm": 0.2222222222222222,
    "dynamic_reprate_enabled": true,
    "gates": [
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "id",
        "parameters": [],
        "qasm_def": "gate id q { U(0, 0, 0) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "rz",
        "parameters": [
          "theta"
        ],
        "qasm_def": "gate rz(theta) q { U(0, 0, theta) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "sx",
        "parameters": [],
        "qasm_def": "gate sx q { U(pi/2, 3*pi/2, pi/2) q; }"
      },
      {
        "coupling_map": [
          [
            0
          ],
          [
            1
          ],
          [
            2
          ],
          [
            3
          ],
          [
            4
          ],
          [
            5
          ],
          [
            6
          ],
          [
            7
          ],
          [
            8
          ],
          [
            9
          ],
          [
            10
          ],
          [
            11
          ],
          [
            12
          ],
          [
            13
          ],
          [
            14
          ],
          [
            15
          ],
          [
            16
          ],
          [
            17
          ],
          [
            18
          ],
          [
            19
          ],
          [
            20
          ],
          [
            21
          ],
          [
            22
          ],
          [
            23
          ],
          [
            24
          ],
          [
            25
          ],
          [
            26
          ],
          [
            27
          ],
          [
            28
          ],
          [
            29
          ],
          [
            30
          ],
          [
            31
          ],
          [
            32
          ],
          [
            33
          ],
          [
            34
          ],
          [
            35
          ],
          [
            36
          ],
          [
            37
          ],
          [
            38
          ],
          [
            39
          ],
          [
            40
          ],
          [
            41
          ],
          [
            42
          ],
          [
            43
          ],
          [
            44
          ],
          [
            45
          ],
          [
            46
          ],
          [
            47
          ],
          [
            48
          ],
          [
            49
          ],
          [
            50
          ],
          [
            51
          ],
          [
            52
          ],
          [
            53
          ],
          [
            54
          ],
          [
            55
          ],
          [
            56
          ],
          [
            57
          ],
          [
            58
          ],
          [
            59
          ],
          [
            60
          ],
          [
            61
          ],
          [
            62
          ],
          [
            63
          ],
          [
            64
          ],
          [
            65
          ],
          [
            66
          ],
          [
            67
          ],
          [
            68
          ],
          [
            69
          ],
          [
            70
          ],
          [
            71
          ],
          [
            72
          ],
          [
            73
          ],
          [
            74
          ],
          [
            75
          ],
          [
            76
          ],
          [
            77
          ],
          [
            78
          ],
          [
            79
          ],
          [
            80
          ],
          [
            81
          ],
          [
            82
          ],
          [
            83
          ],
          [
            84
          ],
          [
            85
          ],
          [
            86
          ],
          [
            87
          ],
          [
            88
          ],
          [
            89
          ],
          [
            90
          ],
          [
            91
          ],
          [
            92
          ],
          [
            93
          ],
          [
            94
          ],
          [
            95
          ],
          [
            96
          ],
          [
            97
          ],
          [
            98
          ],
          [
            99
          ],
          [
            100
          ],
          [
            101
          ],
          [
            102
          ],
          [
            103
          ],
          [
            104
          ],
          [
            105
          ],
          [
            106
          ],
          [
            107
          ],
          [
            108
          ],
          [
            109
          ],
          [
            110
          ],
          [
            111
          ],
          [
            112
          ],
          [
            113
          ],
          [
            114
          ],
          [
            115
          ],
          [
            116
          ],
          [
            117
          ],
          [
            118
          ],
          [
            119
          ],
          [
            120
          ],
          [
            121
          ],
          [
            122
          ],
          [
            123
          ],
          [
            124
          ],
          [
            125
          ],
          [
            126
          ]
        ],
        "name": "x",
        "parameters": [],
        "qasm_def": "gate x q { U(pi, 0, pi) q; }"
      },
      {
        "coupling_map": [
          [
            0,
            1
          ],
          [
            0,
            14
          ],
          [
            2,
            1
          ],
          [
            3,
            2
          ],
          [
            3,
            4
          ],
          [
            4,
            5
          ],
          [
            4,
            15
          ],
          [
            5,
            6
          ],
          [
            7,
            6
          ],
          [
            7,
            8
          ],
          [
            8,
            9
          ],
          [
            10,
            9
          ],
          [
            10,
            11
          ],
          [
            12,
            11
          ],
          [
            13,
            12
          ],
          [
            16,
            8
          ],
          [
            17,
            12
          ],
          [
            17,
            30
          ],
          [
            18,
            14
          ],
          [
            19,
            18
          ],
          [
            20,
            19
          ],
          [
            20,
            21
          ],
          [
            21,
            22
          ],
          [
            22,
            15
          ],
          [
            23,
            22
          ],
          [
            23,
            24
          ],
          [
            24,
            25
          ],
          [
            25,
            26
          ],
          [
            26,
            16
          ],
          [
            27,
            26
          ],
          [
            27,
            28
          ],
          [
            28,
            35
          ],
          [
            29,
            28
          ],
          [
            30,
            29
          ],
          [
            31,
            30
          ],
          [
            31,
            32
          ],
          [
            33,
            20
          ],
          [
            33,
            39
          ],
          [
            34,
            24
          ],
          [
            36,
            32
          ],
          [
            36,
            51
          ],
          [
            37,
            52
          ],
          [
            38,
            37
          ],
          [
            39,
            38
          ],
          [
            40,
            39
          ],
          [
            41,
            40
          ],
          [
            42,
            41
          ],
          [
            43,
            34
          ],
          [
            43,
            42
          ],
          [
            43,
            44
          ],
          [
            44,
            45
          ],
          [
            46,
            45
          ],
          [
            47,
            35
          ],
          [
            47,
            46
          ],
          [
            47,
            48
          ],
          [
            49,
            48
          ],
          [
            49,
            50
          ],
          [
            51,
            50
          ],
          [
            52,
            56
          ],
          [
            53,
            41
          ],
          [
            53,
            60
          ],
          [
            54,
            45
          ],
          [
            55,
            49
          ],
          [
            57,
            56
          ],
          [
            57,
            58
          ],
          [
            58,
            59
          ],
          [
            58,
            71
          ],
          [
            59,
            60
          ],
          [
            61,
            60
          ],
          [
            62,
            61
          ],
          [
            62,
            63
          ],
          [
            62,
            72
          ],
          [
            64,
            54
          ],
          [
            64,
            63
          ],
          [
            64,
            65
          ],
          [
            65,
            66
          ],
          [
            66,
            73
          ],
          [
            67,
            66
          ],
          [
            68,
            55
          ],
          [
            68,
            67
          ],
          [
            68,
            69
          ],
          [
            69,
            70
          ],
          [
            70,
            74
          ],
          [
            72,
            81
          ],
          [
            73,
            85
          ],
          [
            74,
            89
          ],
          [
            75,
            90
          ],
          [
            76,
            75
          ],
          [
            76,
            77
          ],
          [
            77,
            71
          ],
          [
            78,
            77
          ],
          [
            79,
            78
          ],
          [
            80,
            79
          ],
          [
            81,
            80
          ],
          [
            82,
            81
          ],
          [
            83,
            82
          ],
          [
            83,
            84
          ],
          [
            84,
            85
          ],
          [
            86,
            85
          ],
          [
            87,
            86
          ],
          [
            87,
            88
          ],
          [
            88,
            89
          ],
          [
            90,
            94
          ],
          [
            91,
            79
          ],
          [
            91,
            98
          ],
          [
            92,
            83
          ],
          [
            92,
            102
          ],
          [
            93,
            87
          ],
          [
            94,
            95
          ],
          [
            96,
            95
          ],
          [
            96,
            97
          ],
          [
            97,
            98
          ],
          [
            99,
            98
          ],
          [
            99,
            100
          ],
          [
            100,
            110
          ],
          [
            101,
            100
          ],
          [
            101,
            102
          ],
          [
            102,
            103
          ],
          [
            104,
            103
          ],
          [
            104,
            105
          ],
          [
            104,
            111
          ],
          [
            105,
            106
          ],
          [
            106,
            93
          ],
          [
            107,
            106
          ],
          [
            107,
            108
          ],
          [
            109,
            96
          ],
          [
            111,
            122
          ],
          [
            112,
            108
          ],
          [
            113,
            114
          ],
          [
            114,
            109
          ],
          [
            114,
            115
          ],
          [
            116,
            115
          ],
          [
            117,
            116
          ],
          [
            117,
            118
          ],
          [
            118,
            110
          ],
          [
            119,
            118
          ],
          [
            120,
            119
          ],
          [
            120,
            121
          ],
          [
            122,
            121
          ],
          [
            123,
            122
          ],
          [
            123,
            124
          ],
          [
            125,
            124
          ],
          [
            125,
            126
          ],
          [
            126,
            112
          ]
        ],
        "name": "ecr",
        "parameters": [],
        "qasm_def": "gate ecr q0, q1 { U(pi, pi/2, 7*pi/2) q0; U(pi, 7*pi/2, pi/2) q1; CX q0, q1; U(0, 0, 7*pi/2) q0; U(pi/2, 7*pi/2, pi/2) q1; }"
      },
      {
        "name": "reset",
        "parameters": [],
        "qasm_def": null
      },
      {
        "name": "measure",
        "parameters": [],
        "qasm_def": null
      }
    ],
    "hamiltonian": {
      "description": "Qubits are modeled as Duffing oscillators. In this case, the system includes higher energy states, i.e. not just |0> and |1>. The Pauli operators are generalized via the following set of transformations:\n\n$(\\mathbb{I}-\\sigma_{i}^z)/2 \\rightarrow O_i \\equiv b^\\dagger_{i} b_{i}$,\n\n$\\sigma_{+} \\rightarrow b^\\dagger$,\n\n$\\sigma_{-} \\rightarrow b$,\n\n$\\sigma_{i}^X \\rightarrow b^\\dagger_{i} + b_{i}$.\n\nQubits are coupled through resonator buses. The provided Hamiltonian has been projected into the zero excitation subspace of the resonator buses leading to an effective qubit-qubit flip-flop interaction. The qubit resonance frequencies in the Hamiltonian are the cavity dressed frequencies and not exactly what is returned by the backend defaults, which also includes the dressing due to the qubit-qubit interactions.\n\nQuantities are returned in angular frequencies, with units 2*pi*GHz.\n\nWARNING: Currently not all system Hamiltonian information is available to the public, missing values have been replaced with 0.\n",
      "h_latex": "\\begin{align} \\mathcal{H}/\\hbar = & \\sum_{i=0}^{126}\\left(\\frac{\\omega_{q,i}}{2}(\\mathbb{I}-\\sigma_i^{z})+\\frac{\\Delta_{i}}{2}(O_i^2-O_i)+\\Omega_{d,i}D_i(t)\\sigma_i^{X}\\right) \\\\ & + J_{62,72}(\\sigma_{62}^{+}\\sigma_{72}^{-}+\\sigma_{62}^{-}\\sigma_{72}^{+}) + J_{67,68}(\\sigma_{67}^{+}\\sigma_{68}^{-}+\\sigma_{67}^{-}\\sigma_{68}^{+}) + J_{99,100}(\\sigma_{99}^{+}\\sigma_{100}^{-}+\\sigma_{99}^{-}\\sigma_{100}^{+}) + J_{44,45}(\\sigma_{44}^{+}\\sigma_{45}^{-}+\\sigma_{44}^{-}\\sigma_{45}^{+}) \\\\ & + J_{108,112}(\\sigma_{108}^{+}\\sigma_{112}^{-}+\\sigma_{108}^{-}\\sigma_{112}^{+}) + J_{8,9}(\\sigma_{8}^{+}\\sigma_{9}^{-}+\\sigma_{8}^{-}\\sigma_{9}^{+}) + J_{40,41}(\\sigma_{40}^{+}\\sigma_{41}^{-}+\\sigma_{40}^{-}\\sigma_{41}^{+}) + J_{0,14}(\\sigma_{0}^{+}\\sigma_{14}^{-}+\\sigma_{0}^{-}\\sigma_{14}^{+}) \\\\ & + J_{17,30}(\\sigma_{17}^{+}\\sigma_{30}^{-}+\\sigma_{17}^{-}\\sigma_{30}^{+}) + J_{100,101}(\\sigma_{100}^{+}\\sigma_{101}^{-}+\\sigma_{100}^{-}\\sigma_{101}^{+}) + J_{91,98}(\\sigma_{91}^{+}\\sigma_{98}^{-}+\\sigma_{91}^{-}\\sigma_{98}^{+}) + J_{100,110}(\\sigma_{100}^{+}\\sigma_{110}^{-}+\\sigma_{100}^{-}\\sigma_{110}^{+}) \\\\ & + J_{75,90}(\\sigma_{75}^{+}\\sigma_{90}^{-}+\\sigma_{75}^{-}\\sigma_{90}^{+}) + J_{96,97}(\\sigma_{96}^{+}\\sigma_{97}^{-}+\\sigma_{96}^{-}\\sigma_{97}^{+}) + J_{41,42}(\\sigma_{41}^{+}\\sigma_{42}^{-}+\\sigma_{41}^{-}\\sigma_{42}^{+}) + J_{18,19}(\\sigma_{18}^{+}\\sigma_{19}^{-}+\\sigma_{18}^{-}\\sigma_{19}^{+}) \\\\ & + J_{55,68}(\\sigma_{55}^{+}\\sigma_{68}^{-}+\\sigma_{55}^{-}\\sigma_{68}^{+}) + J_{9,10}(\\sigma_{9}^{+}\\sigma_{10}^{-}+\\sigma_{9}^{-}\\sigma_{10}^{+}) + J_{49,55}(\\sigma_{49}^{+}\\sigma_{55}^{-}+\\sigma_{49}^{-}\\sigma_{55}^{+}) + J_{106,107}(\\sigma_{106}^{+}\\sigma_{107}^{-}+\\sigma_{106}^{-}\\sigma_{107}^{+}) \\\\ & + J_{47,48}(\\sigma_{47}^{+}\\sigma_{48}^{-}+\\sigma_{47}^{-}\\sigma_{48}^{+}) + J_{42,43}(\\sigma_{42}^{+}\\sigma_{43}^{-}+\\sigma_{42}^{-}\\sigma_{43}^{+}) + J_{107,108}(\\sigma_{107}^{+}\\sigma_{108}^{-}+\\sigma_{107}^{-}\\sigma_{108}^{+}) + J_{73,85}(\\sigma_{73}^{+}\\sigma_{85}^{-}+\\sigma_{73}^{-}\\sigma_{85}^{+}) \\\\ & + J_{38,39}(\\sigma_{38}^{+}\\sigma_{39}^{-}+\\sigma_{38}^{-}\\sigma_{39}^{+}) + J_{20,33}(\\sigma_{20}^{+}\\sigma_{33}^{-}+\\sigma_{20}^{-}\\sigma_{33}^{+}) + J_{48,49}(\\sigma_{48}^{+}\\sigma_{49}^{-}+\\sigma_{48}^{-}\\sigma_{49}^{+}) + J_{103,104}(\\sigma_{103}^{+}\\sigma_{104}^{-}+\\sigma_{103}^{-}\\sigma_{104}^{+}) \\\\ & + J_{80,81}(\\sigma_{80}^{+}\\sigma_{81}^{-}+\\sigma_{80}^{-}\\sigma_{81}^{+}) + J_{75,76}(\\sigma_{75}^{+}\\sigma_{76}^{-}+\\sigma_{75}^{-}\\sigma_{76}^{+}) + J_{66,73}(\\sigma_{66}^{+}\\sigma_{73}^{-}+\\sigma_{66}^{-}\\sigma_{73}^{+}) + J_{85,86}(\\sigma_{85}^{+}\\sigma_{86}^{-}+\\sigma_{85}^{-}\\sigma_{86}^{+}) \\\\ & + J_{81,82}(\\sigma_{81}^{+}\\sigma_{82}^{-}+\\sigma_{81}^{-}\\sigma_{82}^{+}) + J_{110,118}(\\sigma_{110}^{+}\\sigma_{118}^{-}+\\sigma_{110}^{-}\\sigma_{118}^{+}) + J_{16,26}(\\sigma_{16}^{+}\\sigma_{26}^{-}+\\sigma_{16}^{-}\\sigma_{26}^{+}) + J_{90,94}(\\sigma_{90}^{+}\\sigma_{94}^{-}+\\sigma_{90}^{-}\\sigma_{94}^{+}) \\\\ & + J_{118,119}(\\sigma_{118}^{+}\\sigma_{119}^{-}+\\sigma_{118}^{-}\\sigma_{119}^{+}) + J_{12,13}(\\sigma_{12}^{+}\\sigma_{13}^{-}+\\sigma_{12}^{-}\\sigma_{13}^{+}) + J_{77,78}(\\sigma_{77}^{+}\\sigma_{78}^{-}+\\sigma_{77}^{-}\\sigma_{78}^{+}) + J_{22,23}(\\sigma_{22}^{+}\\sigma_{23}^{-}+\\sigma_{22}^{-}\\sigma_{23}^{+}) \\\\ & + J_{49,50}(\\sigma_{49}^{+}\\sigma_{50}^{-}+\\sigma_{49}^{-}\\sigma_{50}^{+}) + J_{104,105}(\\sigma_{104}^{+}\\sigma_{105}^{-}+\\sigma_{104}^{-}\\sigma_{105}^{+}) + J_{114,115}(\\sigma_{114}^{+}\\sigma_{115}^{-}+\\sigma_{114}^{-}\\sigma_{115}^{+}) + J_{45,46}(\\sigma_{45}^{+}\\sigma_{46}^{-}+\\sigma_{45}^{-}\\sigma_{46}^{+}) \\\\ & + J_{50,51}(\\sigma_{50}^{+}\\sigma_{51}^{-}+\\sigma_{50}^{-}\\sigma_{51}^{+}) + J_{105,106}(\\sigma_{105}^{+}\\sigma_{106}^{-}+\\sigma_{105}^{-}\\sigma_{106}^{+}) + J_{72,81}(\\sigma_{72}^{+}\\sigma_{81}^{-}+\\sigma_{72}^{-}\\sigma_{81}^{+}) + J_{82,83}(\\sigma_{82}^{+}\\sigma_{83}^{-}+\\sigma_{82}^{-}\\sigma_{83}^{+}) \\\\ & + J_{46,47}(\\sigma_{46}^{+}\\sigma_{47}^{-}+\\sigma_{46}^{-}\\sigma_{47}^{+}) + J_{78,79}(\\sigma_{78}^{+}\\sigma_{79}^{-}+\\sigma_{78}^{-}\\sigma_{79}^{+}) + J_{23,24}(\\sigma_{23}^{+}\\sigma_{24}^{-}+\\sigma_{23}^{-}\\sigma_{24}^{+}) + J_{83,84}(\\sigma_{83}^{+}\\sigma_{84}^{-}+\\sigma_{83}^{-}\\sigma_{84}^{+}) \\\\ & + J_{115,116}(\\sigma_{115}^{+}\\sigma_{116}^{-}+\\sigma_{115}^{-}\\sigma_{116}^{+}) + J_{19,20}(\\sigma_{19}^{+}\\sigma_{20}^{-}+\\sigma_{19}^{-}\\sigma_{20}^{+}) + J_{24,25}(\\sigma_{24}^{+}\\sigma_{25}^{-}+\\sigma_{24}^{-}\\sigma_{25}^{+}) + J_{79,80}(\\sigma_{79}^{+}\\sigma_{80}^{-}+\\sigma_{79}^{-}\\sigma_{80}^{+}) \\\\ & + J_{56,57}(\\sigma_{56}^{+}\\sigma_{57}^{-}+\\sigma_{56}^{-}\\sigma_{57}^{+}) + J_{93,106}(\\sigma_{93}^{+}\\sigma_{106}^{-}+\\sigma_{93}^{-}\\sigma_{106}^{+}) + J_{116,117}(\\sigma_{116}^{+}\\sigma_{117}^{-}+\\sigma_{116}^{-}\\sigma_{117}^{+}) + J_{20,21}(\\sigma_{20}^{+}\\sigma_{21}^{-}+\\sigma_{20}^{-}\\sigma_{21}^{+}) \\\\ & + J_{12,17}(\\sigma_{12}^{+}\\sigma_{17}^{-}+\\sigma_{12}^{-}\\sigma_{17}^{+}) + J_{41,53}(\\sigma_{41}^{+}\\sigma_{53}^{-}+\\sigma_{41}^{-}\\sigma_{53}^{+}) + J_{57,58}(\\sigma_{57}^{+}\\sigma_{58}^{-}+\\sigma_{57}^{-}\\sigma_{58}^{+}) + J_{87,93}(\\sigma_{87}^{+}\\sigma_{93}^{-}+\\sigma_{87}^{-}\\sigma_{93}^{+}) \\\\ & + J_{30,31}(\\sigma_{30}^{+}\\sigma_{31}^{-}+\\sigma_{30}^{-}\\sigma_{31}^{+}) + J_{25,26}(\\sigma_{25}^{+}\\sigma_{26}^{-}+\\sigma_{25}^{-}\\sigma_{26}^{+}) + J_{79,91}(\\sigma_{79}^{+}\\sigma_{91}^{-}+\\sigma_{79}^{-}\\sigma_{91}^{+}) + J_{26,27}(\\sigma_{26}^{+}\\sigma_{27}^{-}+\\sigma_{26}^{-}\\sigma_{27}^{+}) \\\\ & + J_{21,22}(\\sigma_{21}^{+}\\sigma_{22}^{-}+\\sigma_{21}^{-}\\sigma_{22}^{+}) + J_{58,71}(\\sigma_{58}^{+}\\sigma_{71}^{-}+\\sigma_{58}^{-}\\sigma_{71}^{+}) + J_{31,32}(\\sigma_{31}^{+}\\sigma_{32}^{-}+\\sigma_{31}^{-}\\sigma_{32}^{+}) + J_{4,15}(\\sigma_{4}^{+}\\sigma_{15}^{-}+\\sigma_{4}^{-}\\sigma_{15}^{+}) \\\\ & + J_{86,87}(\\sigma_{86}^{+}\\sigma_{87}^{-}+\\sigma_{86}^{-}\\sigma_{87}^{+}) + J_{113,114}(\\sigma_{113}^{+}\\sigma_{114}^{-}+\\sigma_{113}^{-}\\sigma_{114}^{+}) + J_{104,111}(\\sigma_{104}^{+}\\sigma_{111}^{-}+\\sigma_{104}^{-}\\sigma_{111}^{+}) + J_{123,124}(\\sigma_{123}^{+}\\sigma_{124}^{-}+\\sigma_{123}^{-}\\sigma_{124}^{+}) \\\\ & + J_{27,28}(\\sigma_{27}^{+}\\sigma_{28}^{-}+\\sigma_{27}^{-}\\sigma_{28}^{+}) + J_{34,43}(\\sigma_{34}^{+}\\sigma_{43}^{-}+\\sigma_{34}^{-}\\sigma_{43}^{+}) + J_{64,65}(\\sigma_{64}^{+}\\sigma_{65}^{-}+\\sigma_{64}^{-}\\sigma_{65}^{+}) + J_{119,120}(\\sigma_{119}^{+}\\sigma_{120}^{-}+\\sigma_{119}^{-}\\sigma_{120}^{+}) \\\\ & + J_{54,64}(\\sigma_{54}^{+}\\sigma_{64}^{-}+\\sigma_{54}^{-}\\sigma_{64}^{+}) + J_{32,36}(\\sigma_{32}^{+}\\sigma_{36}^{-}+\\sigma_{32}^{-}\\sigma_{36}^{+}) + J_{5,6}(\\sigma_{5}^{+}\\sigma_{6}^{-}+\\sigma_{5}^{-}\\sigma_{6}^{+}) + J_{60,61}(\\sigma_{60}^{+}\\sigma_{61}^{-}+\\sigma_{60}^{-}\\sigma_{61}^{+}) \\\\ & + J_{14,18}(\\sigma_{14}^{+}\\sigma_{18}^{-}+\\sigma_{14}^{-}\\sigma_{18}^{+}) + J_{87,88}(\\sigma_{87}^{+}\\sigma_{88}^{-}+\\sigma_{87}^{-}\\sigma_{88}^{+}) + J_{97,98}(\\sigma_{97}^{+}\\sigma_{98}^{-}+\\sigma_{97}^{-}\\sigma_{98}^{+}) + J_{1,2}(\\sigma_{1}^{+}\\sigma_{2}^{-}+\\sigma_{1}^{-}\\sigma_{2}^{+}) \\\\ & + J_{112,126}(\\sigma_{112}^{+}\\sigma_{126}^{-}+\\sigma_{112}^{-}\\sigma_{126}^{+}) + J_{28,29}(\\sigma_{28}^{+}\\sigma_{29}^{-}+\\sigma_{28}^{-}\\sigma_{29}^{+}) + J_{45,54}(\\sigma_{45}^{+}\\sigma_{54}^{-}+\\sigma_{45}^{-}\\sigma_{54}^{+}) + J_{36,51}(\\sigma_{36}^{+}\\sigma_{51}^{-}+\\sigma_{36}^{-}\\sigma_{51}^{+}) \\\\ & + J_{88,89}(\\sigma_{88}^{+}\\sigma_{89}^{-}+\\sigma_{88}^{-}\\sigma_{89}^{+}) + J_{120,121}(\\sigma_{120}^{+}\\sigma_{121}^{-}+\\sigma_{120}^{-}\\sigma_{121}^{+}) + J_{15,22}(\\sigma_{15}^{+}\\sigma_{22}^{-}+\\sigma_{15}^{-}\\sigma_{22}^{+}) + J_{24,34}(\\sigma_{24}^{+}\\sigma_{34}^{-}+\\sigma_{24}^{-}\\sigma_{34}^{+}) \\\\ & + J_{29,30}(\\sigma_{29}^{+}\\sigma_{30}^{-}+\\sigma_{29}^{-}\\sigma_{30}^{+}) + J_{84,85}(\\sigma_{84}^{+}\\sigma_{85}^{-}+\\sigma_{84}^{-}\\sigma_{85}^{+}) + J_{61,62}(\\sigma_{61}^{+}\\sigma_{62}^{-}+\\sigma_{61}^{-}\\sigma_{62}^{+}) + J_{70,74}(\\sigma_{70}^{+}\\sigma_{74}^{-}+\\sigma_{70}^{-}\\sigma_{74}^{+}) \\\\ & + J_{121,122}(\\sigma_{121}^{+}\\sigma_{122}^{-}+\\sigma_{121}^{-}\\sigma_{122}^{+}) + J_{2,3}(\\sigma_{2}^{+}\\sigma_{3}^{-}+\\sigma_{2}^{-}\\sigma_{3}^{+}) + J_{122,123}(\\sigma_{122}^{+}\\sigma_{123}^{-}+\\sigma_{122}^{-}\\sigma_{123}^{+}) + J_{62,63}(\\sigma_{62}^{+}\\sigma_{63}^{-}+\\sigma_{62}^{-}\\sigma_{63}^{+}) \\\\ & + J_{117,118}(\\sigma_{117}^{+}\\sigma_{118}^{-}+\\sigma_{117}^{-}\\sigma_{118}^{+}) + J_{109,114}(\\sigma_{109}^{+}\\sigma_{114}^{-}+\\sigma_{109}^{-}\\sigma_{114}^{+}) + J_{94,95}(\\sigma_{94}^{+}\\sigma_{95}^{-}+\\sigma_{94}^{-}\\sigma_{95}^{+}) + J_{37,52}(\\sigma_{37}^{+}\\sigma_{52}^{-}+\\sigma_{37}^{-}\\sigma_{52}^{+}) \\\\ & + J_{3,4}(\\sigma_{3}^{+}\\sigma_{4}^{-}+\\sigma_{3}^{-}\\sigma_{4}^{+}) + J_{58,59}(\\sigma_{58}^{+}\\sigma_{59}^{-}+\\sigma_{58}^{-}\\sigma_{59}^{+}) + J_{33,39}(\\sigma_{33}^{+}\\sigma_{39}^{-}+\\sigma_{33}^{-}\\sigma_{39}^{+}) + J_{95,96}(\\sigma_{95}^{+}\\sigma_{96}^{-}+\\sigma_{95}^{-}\\sigma_{96}^{+}) \\\\ & + J_{68,69}(\\sigma_{68}^{+}\\sigma_{69}^{-}+\\sigma_{68}^{-}\\sigma_{69}^{+}) + J_{63,64}(\\sigma_{63}^{+}\\sigma_{64}^{-}+\\sigma_{63}^{-}\\sigma_{64}^{+}) + J_{71,77}(\\sigma_{71}^{+}\\sigma_{77}^{-}+\\sigma_{71}^{-}\\sigma_{77}^{+}) + J_{111,122}(\\sigma_{111}^{+}\\sigma_{122}^{-}+\\sigma_{111}^{-}\\sigma_{122}^{+}) \\\\ & + J_{4,5}(\\sigma_{4}^{+}\\sigma_{5}^{-}+\\sigma_{4}^{-}\\sigma_{5}^{+}) + J_{59,60}(\\sigma_{59}^{+}\\sigma_{60}^{-}+\\sigma_{59}^{-}\\sigma_{60}^{+}) + J_{96,109}(\\sigma_{96}^{+}\\sigma_{109}^{-}+\\sigma_{96}^{-}\\sigma_{109}^{+}) + J_{124,125}(\\sigma_{124}^{+}\\sigma_{125}^{-}+\\sigma_{124}^{-}\\sigma_{125}^{+}) \\\\ & + J_{69,70}(\\sigma_{69}^{+}\\sigma_{70}^{-}+\\sigma_{69}^{-}\\sigma_{70}^{+}) + J_{35,47}(\\sigma_{35}^{+}\\sigma_{47}^{-}+\\sigma_{35}^{-}\\sigma_{47}^{+}) + J_{101,102}(\\sigma_{101}^{+}\\sigma_{102}^{-}+\\sigma_{101}^{-}\\sigma_{102}^{+}) + J_{0,1}(\\sigma_{0}^{+}\\sigma_{1}^{-}+\\sigma_{0}^{-}\\sigma_{1}^{+}) \\\\ & + J_{10,11}(\\sigma_{10}^{+}\\sigma_{11}^{-}+\\sigma_{10}^{-}\\sigma_{11}^{+}) + J_{65,66}(\\sigma_{65}^{+}\\sigma_{66}^{-}+\\sigma_{65}^{-}\\sigma_{66}^{+}) + J_{37,38}(\\sigma_{37}^{+}\\sigma_{38}^{-}+\\sigma_{37}^{-}\\sigma_{38}^{+}) + J_{28,35}(\\sigma_{28}^{+}\\sigma_{35}^{-}+\\sigma_{28}^{-}\\sigma_{35}^{+}) \\\\ & + J_{102,103}(\\sigma_{102}^{+}\\sigma_{103}^{-}+\\sigma_{102}^{-}\\sigma_{103}^{+}) + J_{92,102}(\\sigma_{92}^{+}\\sigma_{102}^{-}+\\sigma_{92}^{-}\\sigma_{102}^{+}) + J_{6,7}(\\sigma_{6}^{+}\\sigma_{7}^{-}+\\sigma_{6}^{-}\\sigma_{7}^{+}) + J_{98,99}(\\sigma_{98}^{+}\\sigma_{99}^{-}+\\sigma_{98}^{-}\\sigma_{99}^{+}) \\\\ & + J_{43,44}(\\sigma_{43}^{+}\\sigma_{44}^{-}+\\sigma_{43}^{-}\\sigma_{44}^{+}) + J_{52,56}(\\sigma_{52}^{+}\\sigma_{56}^{-}+\\sigma_{52}^{-}\\sigma_{56}^{+}) + J_{125,126}(\\sigma_{125}^{+}\\sigma_{126}^{-}+\\sigma_{125}^{-}\\sigma_{126}^{+}) + J_{39,40}(\\sigma_{39}^{+}\\sigma_{40}^{-}+\\sigma_{39}^{-}\\sigma_{40}^{+}) \\\\ & + J_{8,16}(\\sigma_{8}^{+}\\sigma_{16}^{-}+\\sigma_{8}^{-}\\sigma_{16}^{+}) + J_{11,12}(\\sigma_{11}^{+}\\sigma_{12}^{-}+\\sigma_{11}^{-}\\sigma_{12}^{+}) + J_{66,67}(\\sigma_{66}^{+}\\sigma_{67}^{-}+\\sigma_{66}^{-}\\sigma_{67}^{+}) + J_{76,77}(\\sigma_{76}^{+}\\sigma_{77}^{-}+\\sigma_{76}^{-}\\sigma_{77}^{+}) \\\\ & + J_{83,92}(\\sigma_{83}^{+}\\sigma_{92}^{-}+\\sigma_{83}^{-}\\sigma_{92}^{+}) + J_{74,89}(\\sigma_{74}^{+}\\sigma_{89}^{-}+\\sigma_{74}^{-}\\sigma_{89}^{+}) + J_{7,8}(\\sigma_{7}^{+}\\sigma_{8}^{-}+\\sigma_{7}^{-}\\sigma_{8}^{+}) + J_{53,60}(\\sigma_{53}^{+}\\sigma_{60}^{-}+\\sigma_{53}^{-}\\sigma_{60}^{+}) \\\\ & + \\Omega_{d,0}(U_{0}^{(0,1)}(t)+U_{1}^{(0,14)}(t))\\sigma_{0}^{X} + \\Omega_{d,1}(U_{3}^{(1,2)}(t)+U_{2}^{(1,0)}(t))\\sigma_{1}^{X} \\\\ & + \\Omega_{d,2}(U_{5}^{(2,3)}(t)+U_{4}^{(2,1)}(t))\\sigma_{2}^{X} + \\Omega_{d,3}(U_{7}^{(3,4)}(t)+U_{6}^{(3,2)}(t))\\sigma_{3}^{X} \\\\ & + \\Omega_{d,4}(U_{10}^{(4,15)}(t)+U_{9}^{(4,5)}(t)+U_{8}^{(4,3)}(t))\\sigma_{4}^{X} + \\Omega_{d,5}(U_{12}^{(5,6)}(t)+U_{11}^{(5,4)}(t))\\sigma_{5}^{X} \\\\ & + \\Omega_{d,6}(U_{14}^{(6,7)}(t)+U_{13}^{(6,5)}(t))\\sigma_{6}^{X} + \\Omega_{d,7}(U_{16}^{(7,8)}(t)+U_{15}^{(7,6)}(t))\\sigma_{7}^{X} \\\\ & + \\Omega_{d,8}(U_{18}^{(8,9)}(t)+U_{17}^{(8,7)}(t)+U_{19}^{(8,16)}(t))\\sigma_{8}^{X} + \\Omega_{d,9}(U_{21}^{(9,10)}(t)+U_{20}^{(9,8)}(t))\\sigma_{9}^{X} \\\\ & + \\Omega_{d,10}(U_{23}^{(10,11)}(t)+U_{22}^{(10,9)}(t))\\sigma_{10}^{X} + \\Omega_{d,11}(U_{25}^{(11,12)}(t)+U_{24}^{(11,10)}(t))\\sigma_{11}^{X} \\\\ & + \\Omega_{d,12}(U_{27}^{(12,13)}(t)+U_{28}^{(12,17)}(t)+U_{26}^{(12,11)}(t))\\sigma_{12}^{X} + \\Omega_{d,13}(U_{29}^{(13,12)}(t))\\sigma_{13}^{X} \\\\ & + \\Omega_{d,14}(U_{31}^{(14,18)}(t)+U_{30}^{(14,0)}(t))\\sigma_{14}^{X} + \\Omega_{d,15}(U_{32}^{(15,4)}(t)+U_{33}^{(15,22)}(t))\\sigma_{15}^{X} \\\\ & + \\Omega_{d,16}(U_{35}^{(16,26)}(t)+U_{34}^{(16,8)}(t))\\sigma_{16}^{X} + \\Omega_{d,17}(U_{36}^{(17,12)}(t)+U_{37}^{(17,30)}(t))\\sigma_{17}^{X} \\\\ & + \\Omega_{d,18}(U_{39}^{(18,19)}(t)+U_{38}^{(18,14)}(t))\\sigma_{18}^{X} + \\Omega_{d,19}(U_{41}^{(19,20)}(t)+U_{40}^{(19,18)}(t))\\sigma_{19}^{X} \\\\ & + \\Omega_{d,20}(U_{43}^{(20,21)}(t)+U_{42}^{(20,19)}(t)+U_{44}^{(20,33)}(t))\\sigma_{20}^{X} + \\Omega_{d,21}(U_{46}^{(21,22)}(t)+U_{45}^{(21,20)}(t))\\sigma_{21}^{X} \\\\ & + \\Omega_{d,22}(U_{49}^{(22,23)}(t)+U_{48}^{(22,21)}(t)+U_{47}^{(22,15)}(t))\\sigma_{22}^{X} + \\Omega_{d,23}(U_{50}^{(23,22)}(t)+U_{51}^{(23,24)}(t))\\sigma_{23}^{X} \\\\ & + \\Omega_{d,24}(U_{52}^{(24,23)}(t)+U_{54}^{(24,34)}(t)+U_{53}^{(24,25)}(t))\\sigma_{24}^{X} + \\Omega_{d,25}(U_{56}^{(25,26)}(t)+U_{55}^{(25,24)}(t))\\sigma_{25}^{X} \\\\ & + \\Omega_{d,26}(U_{58}^{(26,25)}(t)+U_{59}^{(26,27)}(t)+U_{57}^{(26,16)}(t))\\sigma_{26}^{X} + \\Omega_{d,27}(U_{61}^{(27,28)}(t)+U_{60}^{(27,26)}(t))\\sigma_{27}^{X} \\\\ & + \\Omega_{d,28}(U_{63}^{(28,29)}(t)+U_{62}^{(28,27)}(t)+U_{64}^{(28,35)}(t))\\sigma_{28}^{X} + \\Omega_{d,29}(U_{66}^{(29,30)}(t)+U_{65}^{(29,28)}(t))\\sigma_{29}^{X} \\\\ & + \\Omega_{d,30}(U_{67}^{(30,17)}(t)+U_{69}^{(30,31)}(t)+U_{68}^{(30,29)}(t))\\sigma_{30}^{X} + \\Omega_{d,31}(U_{70}^{(31,30)}(t)+U_{71}^{(31,32)}(t))\\sigma_{31}^{X} \\\\ & + \\Omega_{d,32}(U_{73}^{(32,36)}(t)+U_{72}^{(32,31)}(t))\\sigma_{32}^{X} + \\Omega_{d,33}(U_{75}^{(33,39)}(t)+U_{74}^{(33,20)}(t))\\sigma_{33}^{X} \\\\ & + \\Omega_{d,34}(U_{77}^{(34,43)}(t)+U_{76}^{(34,24)}(t))\\sigma_{34}^{X} + \\Omega_{d,35}(U_{79}^{(35,47)}(t)+U_{78}^{(35,28)}(t))\\sigma_{35}^{X} \\\\ & + \\Omega_{d,36}(U_{81}^{(36,51)}(t)+U_{80}^{(36,32)}(t))\\sigma_{36}^{X} + \\Omega_{d,37}(U_{83}^{(37,52)}(t)+U_{82}^{(37,38)}(t))\\sigma_{37}^{X} \\\\ & + \\Omega_{d,38}(U_{85}^{(38,39)}(t)+U_{84}^{(38,37)}(t))\\sigma_{38}^{X} + \\Omega_{d,39}(U_{86}^{(39,33)}(t)+U_{88}^{(39,40)}(t)+U_{87}^{(39,38)}(t))\\sigma_{39}^{X} \\\\ & + \\Omega_{d,40}(U_{90}^{(40,41)}(t)+U_{89}^{(40,39)}(t))\\sigma_{40}^{X} + \\Omega_{d,41}(U_{93}^{(41,53)}(t)+U_{92}^{(41,42)}(t)+U_{91}^{(41,40)}(t))\\sigma_{41}^{X} \\\\ & + \\Omega_{d,42}(U_{95}^{(42,43)}(t)+U_{94}^{(42,41)}(t))\\sigma_{42}^{X} + \\Omega_{d,43}(U_{96}^{(43,34)}(t)+U_{98}^{(43,44)}(t)+U_{97}^{(43,42)}(t))\\sigma_{43}^{X} \\\\ & + \\Omega_{d,44}(U_{100}^{(44,45)}(t)+U_{99}^{(44,43)}(t))\\sigma_{44}^{X} + \\Omega_{d,45}(U_{103}^{(45,54)}(t)+U_{102}^{(45,46)}(t)+U_{101}^{(45,44)}(t))\\sigma_{45}^{X} \\\\ & + \\Omega_{d,46}(U_{104}^{(46,45)}(t)+U_{105}^{(46,47)}(t))\\sigma_{46}^{X} + \\Omega_{d,47}(U_{106}^{(47,35)}(t)+U_{108}^{(47,48)}(t)+U_{107}^{(47,46)}(t))\\sigma_{47}^{X} \\\\ & + \\Omega_{d,48}(U_{109}^{(48,47)}(t)+U_{110}^{(48,49)}(t))\\sigma_{48}^{X} + \\Omega_{d,49}(U_{113}^{(49,55)}(t)+U_{111}^{(49,48)}(t)+U_{112}^{(49,50)}(t))\\sigma_{49}^{X} \\\\ & + \\Omega_{d,50}(U_{115}^{(50,51)}(t)+U_{114}^{(50,49)}(t))\\sigma_{50}^{X} + \\Omega_{d,51}(U_{117}^{(51,50)}(t)+U_{116}^{(51,36)}(t))\\sigma_{51}^{X} \\\\ & + \\Omega_{d,52}(U_{119}^{(52,56)}(t)+U_{118}^{(52,37)}(t))\\sigma_{52}^{X} + \\Omega_{d,53}(U_{121}^{(53,60)}(t)+U_{120}^{(53,41)}(t))\\sigma_{53}^{X} \\\\ & + \\Omega_{d,54}(U_{123}^{(54,64)}(t)+U_{122}^{(54,45)}(t))\\sigma_{54}^{X} + \\Omega_{d,55}(U_{125}^{(55,68)}(t)+U_{124}^{(55,49)}(t))\\sigma_{55}^{X} \\\\ & + \\Omega_{d,56}(U_{126}^{(56,52)}(t)+U_{127}^{(56,57)}(t))\\sigma_{56}^{X} + \\Omega_{d,57}(U_{129}^{(57,58)}(t)+U_{128}^{(57,56)}(t))\\sigma_{57}^{X} \\\\ & + \\Omega_{d,58}(U_{132}^{(58,71)}(t)+U_{131}^{(58,59)}(t)+U_{130}^{(58,57)}(t))\\sigma_{58}^{X} + \\Omega_{d,59}(U_{133}^{(59,58)}(t)+U_{134}^{(59,60)}(t))\\sigma_{59}^{X} \\\\ & + \\Omega_{d,60}(U_{137}^{(60,61)}(t)+U_{136}^{(60,59)}(t)+U_{135}^{(60,53)}(t))\\sigma_{60}^{X} + \\Omega_{d,61}(U_{139}^{(61,62)}(t)+U_{138}^{(61,60)}(t))\\sigma_{61}^{X} \\\\ & + \\Omega_{d,62}(U_{142}^{(62,72)}(t)+U_{140}^{(62,61)}(t)+U_{141}^{(62,63)}(t))\\sigma_{62}^{X} + \\Omega_{d,63}(U_{144}^{(63,64)}(t)+U_{143}^{(63,62)}(t))\\sigma_{63}^{X} \\\\ & + \\Omega_{d,64}(U_{147}^{(64,65)}(t)+U_{145}^{(64,54)}(t)+U_{146}^{(64,63)}(t))\\sigma_{64}^{X} + \\Omega_{d,65}(U_{149}^{(65,66)}(t)+U_{148}^{(65,64)}(t))\\sigma_{65}^{X} \\\\ & + \\Omega_{d,66}(U_{151}^{(66,67)}(t)+U_{152}^{(66,73)}(t)+U_{150}^{(66,65)}(t))\\sigma_{66}^{X} + \\Omega_{d,67}(U_{154}^{(67,68)}(t)+U_{153}^{(67,66)}(t))\\sigma_{67}^{X} \\\\ & + \\Omega_{d,68}(U_{156}^{(68,67)}(t)+U_{155}^{(68,55)}(t)+U_{157}^{(68,69)}(t))\\sigma_{68}^{X} + \\Omega_{d,69}(U_{158}^{(69,68)}(t)+U_{159}^{(69,70)}(t))\\sigma_{69}^{X} \\\\ & + \\Omega_{d,70}(U_{160}^{(70,69)}(t)+U_{161}^{(70,74)}(t))\\sigma_{70}^{X} + \\Omega_{d,71}(U_{163}^{(71,77)}(t)+U_{162}^{(71,58)}(t))\\sigma_{71}^{X} \\\\ & + \\Omega_{d,72}(U_{165}^{(72,81)}(t)+U_{164}^{(72,62)}(t))\\sigma_{72}^{X} + \\Omega_{d,73}(U_{167}^{(73,85)}(t)+U_{166}^{(73,66)}(t))\\sigma_{73}^{X} \\\\ & + \\Omega_{d,74}(U_{168}^{(74,70)}(t)+U_{169}^{(74,89)}(t))\\sigma_{74}^{X} + \\Omega_{d,75}(U_{170}^{(75,76)}(t)+U_{171}^{(75,90)}(t))\\sigma_{75}^{X} \\\\ & + \\Omega_{d,76}(U_{173}^{(76,77)}(t)+U_{172}^{(76,75)}(t))\\sigma_{76}^{X} + \\Omega_{d,77}(U_{176}^{(77,78)}(t)+U_{174}^{(77,71)}(t)+U_{175}^{(77,76)}(t))\\sigma_{77}^{X} \\\\ & + \\Omega_{d,78}(U_{178}^{(78,79)}(t)+U_{177}^{(78,77)}(t))\\sigma_{78}^{X} + \\Omega_{d,79}(U_{180}^{(79,80)}(t)+U_{181}^{(79,91)}(t)+U_{179}^{(79,78)}(t))\\sigma_{79}^{X} \\\\ & + \\Omega_{d,80}(U_{183}^{(80,81)}(t)+U_{182}^{(80,79)}(t))\\sigma_{80}^{X} + \\Omega_{d,81}(U_{185}^{(81,80)}(t)+U_{184}^{(81,72)}(t)+U_{186}^{(81,82)}(t))\\sigma_{81}^{X} \\\\ & + \\Omega_{d,82}(U_{187}^{(82,81)}(t)+U_{188}^{(82,83)}(t))\\sigma_{82}^{X} + \\Omega_{d,83}(U_{191}^{(83,92)}(t)+U_{190}^{(83,84)}(t)+U_{189}^{(83,82)}(t))\\sigma_{83}^{X} \\\\ & + \\Omega_{d,84}(U_{192}^{(84,83)}(t)+U_{193}^{(84,85)}(t))\\sigma_{84}^{X} + \\Omega_{d,85}(U_{194}^{(85,73)}(t)+U_{196}^{(85,86)}(t)+U_{195}^{(85,84)}(t))\\sigma_{85}^{X} \\\\ & + \\Omega_{d,86}(U_{198}^{(86,87)}(t)+U_{197}^{(86,85)}(t))\\sigma_{86}^{X} + \\Omega_{d,87}(U_{200}^{(87,88)}(t)+U_{199}^{(87,86)}(t)+U_{201}^{(87,93)}(t))\\sigma_{87}^{X} \\\\ & + \\Omega_{d,88}(U_{203}^{(88,89)}(t)+U_{202}^{(88,87)}(t))\\sigma_{88}^{X} + \\Omega_{d,89}(U_{204}^{(89,74)}(t)+U_{205}^{(89,88)}(t))\\sigma_{89}^{X} \\\\ & + \\Omega_{d,90}(U_{207}^{(90,94)}(t)+U_{206}^{(90,75)}(t))\\sigma_{90}^{X} + \\Omega_{d,91}(U_{209}^{(91,98)}(t)+U_{208}^{(91,79)}(t))\\sigma_{91}^{X} \\\\ & + \\Omega_{d,92}(U_{211}^{(92,102)}(t)+U_{210}^{(92,83)}(t))\\sigma_{92}^{X} + \\Omega_{d,93}(U_{213}^{(93,106)}(t)+U_{212}^{(93,87)}(t))\\sigma_{93}^{X} \\\\ & + \\Omega_{d,94}(U_{214}^{(94,90)}(t)+U_{215}^{(94,95)}(t))\\sigma_{94}^{X} + \\Omega_{d,95}(U_{216}^{(95,94)}(t)+U_{217}^{(95,96)}(t))\\sigma_{95}^{X} \\\\ & + \\Omega_{d,96}(U_{220}^{(96,109)}(t)+U_{219}^{(96,97)}(t)+U_{218}^{(96,95)}(t))\\sigma_{96}^{X} + \\Omega_{d,97}(U_{221}^{(97,96)}(t)+U_{222}^{(97,98)}(t))\\sigma_{97}^{X} \\\\ & + \\Omega_{d,98}(U_{223}^{(98,91)}(t)+U_{225}^{(98,99)}(t)+U_{224}^{(98,97)}(t))\\sigma_{98}^{X} + \\Omega_{d,99}(U_{227}^{(99,100)}(t)+U_{226}^{(99,98)}(t))\\sigma_{99}^{X} \\\\ & + \\Omega_{d,100}(U_{229}^{(100,101)}(t)+U_{228}^{(100,99)}(t)+U_{230}^{(100,110)}(t))\\sigma_{100}^{X} + \\Omega_{d,101}(U_{232}^{(101,102)}(t)+U_{231}^{(101,100)}(t))\\sigma_{101}^{X} \\\\ & + \\Omega_{d,102}(U_{233}^{(102,92)}(t)+U_{234}^{(102,101)}(t)+U_{235}^{(102,103)}(t))\\sigma_{102}^{X} + \\Omega_{d,103}(U_{237}^{(103,104)}(t)+U_{236}^{(103,102)}(t))\\sigma_{103}^{X} \\\\ & + \\Omega_{d,104}(U_{239}^{(104,105)}(t)+U_{238}^{(104,103)}(t)+U_{240}^{(104,111)}(t))\\sigma_{104}^{X} + \\Omega_{d,105}(U_{241}^{(105,104)}(t)+U_{242}^{(105,106)}(t))\\sigma_{105}^{X} \\\\ & + \\Omega_{d,106}(U_{245}^{(106,107)}(t)+U_{244}^{(106,105)}(t)+U_{243}^{(106,93)}(t))\\sigma_{106}^{X} + \\Omega_{d,107}(U_{247}^{(107,108)}(t)+U_{246}^{(107,106)}(t))\\sigma_{107}^{X} \\\\ & + \\Omega_{d,108}(U_{248}^{(108,107)}(t)+U_{249}^{(108,112)}(t))\\sigma_{108}^{X} + \\Omega_{d,109}(U_{250}^{(109,96)}(t)+U_{251}^{(109,114)}(t))\\sigma_{109}^{X} \\\\ & + \\Omega_{d,110}(U_{253}^{(110,118)}(t)+U_{252}^{(110,100)}(t))\\sigma_{110}^{X} + \\Omega_{d,111}(U_{255}^{(111,122)}(t)+U_{254}^{(111,104)}(t))\\sigma_{111}^{X} \\\\ & + \\Omega_{d,112}(U_{256}^{(112,108)}(t)+U_{257}^{(112,126)}(t))\\sigma_{112}^{X} + \\Omega_{d,113}(U_{258}^{(113,114)}(t))\\sigma_{113}^{X} \\\\ & + \\Omega_{d,114}(U_{261}^{(114,115)}(t)+U_{260}^{(114,113)}(t)+U_{259}^{(114,109)}(t))\\sigma_{114}^{X} + \\Omega_{d,115}(U_{263}^{(115,116)}(t)+U_{262}^{(115,114)}(t))\\sigma_{115}^{X} \\\\ & + \\Omega_{d,116}(U_{265}^{(116,117)}(t)+U_{264}^{(116,115)}(t))\\sigma_{116}^{X} + \\Omega_{d,117}(U_{267}^{(117,118)}(t)+U_{266}^{(117,116)}(t))\\sigma_{117}^{X} \\\\ & + \\Omega_{d,118}(U_{270}^{(118,119)}(t)+U_{269}^{(118,117)}(t)+U_{268}^{(118,110)}(t))\\sigma_{118}^{X} + \\Omega_{d,119}(U_{272}^{(119,120)}(t)+U_{271}^{(119,118)}(t))\\sigma_{119}^{X} \\\\ & + \\Omega_{d,120}(U_{274}^{(120,121)}(t)+U_{273}^{(120,119)}(t))\\sigma_{120}^{X} + \\Omega_{d,121}(U_{276}^{(121,122)}(t)+U_{275}^{(121,120)}(t))\\sigma_{121}^{X} \\\\ & + \\Omega_{d,122}(U_{279}^{(122,123)}(t)+U_{277}^{(122,111)}(t)+U_{278}^{(122,121)}(t))\\sigma_{122}^{X} + \\Omega_{d,123}(U_{281}^{(123,124)}(t)+U_{280}^{(123,122)}(t))\\sigma_{123}^{X} \\\\ & + \\Omega_{d,124}(U_{283}^{(124,125)}(t)+U_{282}^{(124,123)}(t))\\sigma_{124}^{X} + \\Omega_{d,125}(U_{285}^{(125,126)}(t)+U_{284}^{(125,124)}(t))\\sigma_{125}^{X} \\\\ & + \\Omega_{d,126}(U_{286}^{(126,112)}(t)+U_{287}^{(126,125)}(t))\\sigma_{126}^{X} \\\\ \\end{align}",
      "h_str": [
        "_SUM[i,0,126,wq{i}/2*(I{i}-Z{i})]",
        "_SUM[i,0,126,delta{i}/2*O{i}*O{i}]",
        "_SUM[i,0,126,-delta{i}/2*O{i}]",
        "_SUM[i,0,126,omegad{i}*X{i}||D{i}]",
        "jq62q72*Sp62*Sm72",
        "jq62q72*Sm62*Sp72",
        "jq67q68*Sp67*Sm68",
        "jq67q68*Sm67*Sp68",
        "jq99q100*Sp99*Sm100",
        "jq99q100*Sm99*Sp100",
        "jq44q45*Sp44*Sm45",
        "jq44q45*Sm44*Sp45",
        "jq108q112*Sp108*Sm112",
        "jq108q112*Sm108*Sp112",
        "jq8q9*Sp8*Sm9",
        "jq8q9*Sm8*Sp9",
        "jq40q41*Sp40*Sm41",
        "jq40q41*Sm40*Sp41",
        "jq0q14*Sp0*Sm14",
        "jq0q14*Sm0*Sp14",
        "jq17q30*Sp17*Sm30",
        "jq17q30*Sm17*Sp30",
        "jq100q101*Sp100*Sm101",
        "jq100q101*Sm100*Sp101",
        "jq91q98*Sp91*Sm98",
        "jq91q98*Sm91*Sp98",
        "jq100q110*Sp100*Sm110",
        "jq100q110*Sm100*Sp110",
        "jq75q90*Sp75*Sm90",
        "jq75q90*Sm75*Sp90",
        "jq96q97*Sp96*Sm97",
        "jq96q97*Sm96*Sp97",
        "jq41q42*Sp41*Sm42",
        "jq41q42*Sm41*Sp42",
        "jq18q19*Sp18*Sm19",
        "jq18q19*Sm18*Sp19",
        "jq55q68*Sp55*Sm68",
        "jq55q68*Sm55*Sp68",
        "jq9q10*Sp9*Sm10",
        "jq9q10*Sm9*Sp10",
        "jq49q55*Sp49*Sm55",
        "jq49q55*Sm49*Sp55",
        "jq106q107*Sp106*Sm107",
        "jq106q107*Sm106*Sp107",
        "jq47q48*Sp47*Sm48",
        "jq47q48*Sm47*Sp48",
        "jq42q43*Sp42*Sm43",
        "jq42q43*Sm42*Sp43",
        "jq107q108*Sp107*Sm108",
        "jq107q108*Sm107*Sp108",
        "jq73q85*Sp73*Sm85",
        "jq73q85*Sm73*Sp85",
        "jq38q39*Sp38*Sm39",
        "jq38q39*Sm38*Sp39",
        "jq20q33*Sp20*Sm33",
        "jq20q33*Sm20*Sp33",
        "jq48q49*Sp48*Sm49",
        "jq48q49*Sm48*Sp49",
        "jq103q104*Sp103*Sm104",
        "jq103q104*Sm103*Sp104",
        "jq80q81*Sp80*Sm81",
        "jq80q81*Sm80*Sp81",
        "jq75q76*Sp75*Sm76",
        "jq75q76*Sm75*Sp76",
        "jq66q73*Sp66*Sm73",
        "jq66q73*Sm66*Sp73",
        "jq85q86*Sp85*Sm86",
        "jq85q86*Sm85*Sp86",
        "jq81q82*Sp81*Sm82",
        "jq81q82*Sm81*Sp82",
        "jq110q118*Sp110*Sm118",
        "jq110q118*Sm110*Sp118",
        "jq16q26*Sp16*Sm26",
        "jq16q26*Sm16*Sp26",
        "jq90q94*Sp90*Sm94",
        "jq90q94*Sm90*Sp94",
        "jq118q119*Sp118*Sm119",
        "jq118q119*Sm118*Sp119",
        "jq12q13*Sp12*Sm13",
        "jq12q13*Sm12*Sp13",
        "jq77q78*Sp77*Sm78",
        "jq77q78*Sm77*Sp78",
        "jq22q23*Sp22*Sm23",
        "jq22q23*Sm22*Sp23",
        "jq49q50*Sp49*Sm50",
        "jq49q50*Sm49*Sp50",
        "jq104q105*Sp104*Sm105",
        "jq104q105*Sm104*Sp105",
        "jq114q115*Sp114*Sm115",
        "jq114q115*Sm114*Sp115",
        "jq45q46*Sp45*Sm46",
        "jq45q46*Sm45*Sp46",
        "jq50q51*Sp50*Sm51",
        "jq50q51*Sm50*Sp51",
        "jq105q106*Sp105*Sm106",
        "jq105q106*Sm105*Sp106",
        "jq72q81*Sp72*Sm81",
        "jq72q81*Sm72*Sp81",
        "jq82q83*Sp82*Sm83",
        "jq82q83*Sm82*Sp83",
        "jq46q47*Sp46*Sm47",
        "jq46q47*Sm46*Sp47",
        "jq78q79*Sp78*Sm79",
        "jq78q79*Sm78*Sp79",
        "jq23q24*Sp23*Sm24",
        "jq23q24*Sm23*Sp24",
        "jq83q84*Sp83*Sm84",
        "jq83q84*Sm83*Sp84",
        "jq115q116*Sp115*Sm116",
        "jq115q116*Sm115*Sp116",
        "jq19q20*Sp19*Sm20",
        "jq19q20*Sm19*Sp20",
        "jq24q25*Sp24*Sm25",
        "jq24q25*Sm24*Sp25",
        "jq79q80*Sp79*Sm80",
        "jq79q80*Sm79*Sp80",
        "jq56q57*Sp56*Sm57",
        "jq56q57*Sm56*Sp57",
        "jq93q106*Sp93*Sm106",
        "jq93q106*Sm93*Sp106",
        "jq116q117*Sp116*Sm117",
        "jq116q117*Sm116*Sp117",
        "jq20q21*Sp20*Sm21",
        "jq20q21*Sm20*Sp21",
        "jq12q17*Sp12*Sm17",
        "jq12q17*Sm12*Sp17",
        "jq41q53*Sp41*Sm53",
        "jq41q53*Sm41*Sp53",
        "jq57q58*Sp57*Sm58",
        "jq57q58*Sm57*Sp58",
        "jq87q93*Sp87*Sm93",
        "jq87q93*Sm87*Sp93",
        "jq30q31*Sp30*Sm31",
        "jq30q31*Sm30*Sp31",
        "jq25q26*Sp25*Sm26",
        "jq25q26*Sm25*Sp26",
        "jq79q91*Sp79*Sm91",
        "jq79q91*Sm79*Sp91",
        "jq26q27*Sp26*Sm27",
        "jq26q27*Sm26*Sp27",
        "jq21q22*Sp21*Sm22",
        "jq21q22*Sm21*Sp22",
        "jq58q71*Sp58*Sm71",
        "jq58q71*Sm58*Sp71",
        "jq31q32*Sp31*Sm32",
        "jq31q32*Sm31*Sp32",
        "jq4q15*Sp4*Sm15",
        "jq4q15*Sm4*Sp15",
        "jq86q87*Sp86*Sm87",
        "jq86q87*Sm86*Sp87",
        "jq113q114*Sp113*Sm114",
        "jq113q114*Sm113*Sp114",
        "jq104q111*Sp104*Sm111",
        "jq104q111*Sm104*Sp111",
        "jq123q124*Sp123*Sm124",
        "jq123q124*Sm123*Sp124",
        "jq27q28*Sp27*Sm28",
        "jq27q28*Sm27*Sp28",
        "jq34q43*Sp34*Sm43",
        "jq34q43*Sm34*Sp43",
        "jq64q65*Sp64*Sm65",
        "jq64q65*Sm64*Sp65",
        "jq119q120*Sp119*Sm120",
        "jq119q120*Sm119*Sp120",
        "jq54q64*Sp54*Sm64",
        "jq54q64*Sm54*Sp64",
        "jq32q36*Sp32*Sm36",
        "jq32q36*Sm32*Sp36",
        "jq5q6*Sp5*Sm6",
        "jq5q6*Sm5*Sp6",
        "jq60q61*Sp60*Sm61",
        "jq60q61*Sm60*Sp61",
        "jq14q18*Sp14*Sm18",
        "jq14q18*Sm14*Sp18",
        "jq87q88*Sp87*Sm88",
        "jq87q88*Sm87*Sp88",
        "jq97q98*Sp97*Sm98",
        "jq97q98*Sm97*Sp98",
        "jq1q2*Sp1*Sm2",
        "jq1q2*Sm1*Sp2",
        "jq112q126*Sp112*Sm126",
        "jq112q126*Sm112*Sp126",
        "jq28q29*Sp28*Sm29",
        "jq28q29*Sm28*Sp29",
        "jq45q54*Sp45*Sm54",
        "jq45q54*Sm45*Sp54",
        "jq36q51*Sp36*Sm51",
        "jq36q51*Sm36*Sp51",
        "jq88q89*Sp88*Sm89",
        "jq88q89*Sm88*Sp89",
        "jq120q121*Sp120*Sm121",
        "jq120q121*Sm120*Sp121",
        "jq15q22*Sp15*Sm22",
        "jq15q22*Sm15*Sp22",
        "jq24q34*Sp24*Sm34",
        "jq24q34*Sm24*Sp34",
        "jq29q30*Sp29*Sm30",
        "jq29q30*Sm29*Sp30",
        "jq84q85*Sp84*Sm85",
        "jq84q85*Sm84*Sp85",
        "jq61q62*Sp61*Sm62",
        "jq61q62*Sm61*Sp62",
        "jq70q74*Sp70*Sm74",
        "jq70q74*Sm70*Sp74",
        "jq121q122*Sp121*Sm122",
        "jq121q122*Sm121*Sp122",
        "jq2q3*Sp2*Sm3",
        "jq2q3*Sm2*Sp3",
        "jq122q123*Sp122*Sm123",
        "jq122q123*Sm122*Sp123",
        "jq62q63*Sp62*Sm63",
        "jq62q63*Sm62*Sp63",
        "jq117q118*Sp117*Sm118",
        "jq117q118*Sm117*Sp118",
        "jq109q114*Sp109*Sm114",
        "jq109q114*Sm109*Sp114",
        "jq94q95*Sp94*Sm95",
        "jq94q95*Sm94*Sp95",
        "jq37q52*Sp37*Sm52",
        "jq37q52*Sm37*Sp52",
        "jq3q4*Sp3*Sm4",
        "jq3q4*Sm3*Sp4",
        "jq58q59*Sp58*Sm59",
        "jq58q59*Sm58*Sp59",
        "jq33q39*Sp33*Sm39",
        "jq33q39*Sm33*Sp39",
        "jq95q96*Sp95*Sm96",
        "jq95q96*Sm95*Sp96",
        "jq68q69*Sp68*Sm69",
        "jq68q69*Sm68*Sp69",
        "jq63q64*Sp63*Sm64",
        "jq63q64*Sm63*Sp64",
        "jq71q77*Sp71*Sm77",
        "jq71q77*Sm71*Sp77",
        "jq111q122*Sp111*Sm122",
        "jq111q122*Sm111*Sp122",
        "jq4q5*Sp4*Sm5",
        "jq4q5*Sm4*Sp5",
        "jq59q60*Sp59*Sm60",
        "jq59q60*Sm59*Sp60",
        "jq96q109*Sp96*Sm109",
        "jq96q109*Sm96*Sp109",
        "jq124q125*Sp124*Sm125",
        "jq124q125*Sm124*Sp125",
        "jq69q70*Sp69*Sm70",
        "jq69q70*Sm69*Sp70",
        "jq35q47*Sp35*Sm47",
        "jq35q47*Sm35*Sp47",
        "jq101q102*Sp101*Sm102",
        "jq101q102*Sm101*Sp102",
        "jq0q1*Sp0*Sm1",
        "jq0q1*Sm0*Sp1",
        "jq10q11*Sp10*Sm11",
        "jq10q11*Sm10*Sp11",
        "jq65q66*Sp65*Sm66",
        "jq65q66*Sm65*Sp66",
        "jq37q38*Sp37*Sm38",
        "jq37q38*Sm37*Sp38",
        "jq28q35*Sp28*Sm35",
        "jq28q35*Sm28*Sp35",
        "jq102q103*Sp102*Sm103",
        "jq102q103*Sm102*Sp103",
        "jq92q102*Sp92*Sm102",
        "jq92q102*Sm92*Sp102",
        "jq6q7*Sp6*Sm7",
        "jq6q7*Sm6*Sp7",
        "jq98q99*Sp98*Sm99",
        "jq98q99*Sm98*Sp99",
        "jq43q44*Sp43*Sm44",
        "jq43q44*Sm43*Sp44",
        "jq52q56*Sp52*Sm56",
        "jq52q56*Sm52*Sp56",
        "jq125q126*Sp125*Sm126",
        "jq125q126*Sm125*Sp126",
        "jq39q40*Sp39*Sm40",
        "jq39q40*Sm39*Sp40",
        "jq8q16*Sp8*Sm16",
        "jq8q16*Sm8*Sp16",
        "jq11q12*Sp11*Sm12",
        "jq11q12*Sm11*Sp12",
        "jq66q67*Sp66*Sm67",
        "jq66q67*Sm66*Sp67",
        "jq76q77*Sp76*Sm77",
        "jq76q77*Sm76*Sp77",
        "jq83q92*Sp83*Sm92",
        "jq83q92*Sm83*Sp92",
        "jq74q89*Sp74*Sm89",
        "jq74q89*Sm74*Sp89",
        "jq7q8*Sp7*Sm8",
        "jq7q8*Sm7*Sp8",
        "jq53q60*Sp53*Sm60",
        "jq53q60*Sm53*Sp60",
        "omegad1*X0||U0",
        "omegad14*X0||U1",
        "omegad2*X1||U3",
        "omegad0*X1||U2",
        "omegad3*X2||U5",
        "omegad1*X2||U4",
        "omegad4*X3||U7",
        "omegad2*X3||U6",
        "omegad15*X4||U10",
        "omegad5*X4||U9",
        "omegad3*X4||U8",
        "omegad6*X5||U12",
        "omegad4*X5||U11",
        "omegad7*X6||U14",
        "omegad5*X6||U13",
        "omegad8*X7||U16",
        "omegad6*X7||U15",
        "omegad9*X8||U18",
        "omegad7*X8||U17",
        "omegad16*X8||U19",
        "omegad10*X9||U21",
        "omegad8*X9||U20",
        "omegad11*X10||U23",
        "omegad9*X10||U22",
        "omegad12*X11||U25",
        "omegad10*X11||U24",
        "omegad13*X12||U27",
        "omegad17*X12||U28",
        "omegad11*X12||U26",
        "omegad12*X13||U29",
        "omegad18*X14||U31",
        "omegad0*X14||U30",
        "omegad4*X15||U32",
        "omegad22*X15||U33",
        "omegad26*X16||U35",
        "omegad8*X16||U34",
        "omegad12*X17||U36",
        "omegad30*X17||U37",
        "omegad19*X18||U39",
        "omegad14*X18||U38",
        "omegad20*X19||U41",
        "omegad18*X19||U40",
        "omegad21*X20||U43",
        "omegad19*X20||U42",
        "omegad33*X20||U44",
        "omegad22*X21||U46",
        "omegad20*X21||U45",
        "omegad23*X22||U49",
        "omegad21*X22||U48",
        "omegad15*X22||U47",
        "omegad22*X23||U50",
        "omegad24*X23||U51",
        "omegad23*X24||U52",
        "omegad34*X24||U54",
        "omegad25*X24||U53",
        "omegad26*X25||U56",
        "omegad24*X25||U55",
        "omegad25*X26||U58",
        "omegad27*X26||U59",
        "omegad16*X26||U57",
        "omegad28*X27||U61",
        "omegad26*X27||U60",
        "omegad29*X28||U63",
        "omegad27*X28||U62",
        "omegad35*X28||U64",
        "omegad30*X29||U66",
        "omegad28*X29||U65",
        "omegad17*X30||U67",
        "omegad31*X30||U69",
        "omegad29*X30||U68",
        "omegad30*X31||U70",
        "omegad32*X31||U71",
        "omegad36*X32||U73",
        "omegad31*X32||U72",
        "omegad39*X33||U75",
        "omegad20*X33||U74",
        "omegad43*X34||U77",
        "omegad24*X34||U76",
        "omegad47*X35||U79",
        "omegad28*X35||U78",
        "omegad51*X36||U81",
        "omegad32*X36||U80",
        "omegad52*X37||U83",
        "omegad38*X37||U82",
        "omegad39*X38||U85",
        "omegad37*X38||U84",
        "omegad33*X39||U86",
        "omegad40*X39||U88",
        "omegad38*X39||U87",
        "omegad41*X40||U90",
        "omegad39*X40||U89",
        "omegad53*X41||U93",
        "omegad42*X41||U92",
        "omegad40*X41||U91",
        "omegad43*X42||U95",
        "omegad41*X42||U94",
        "omegad34*X43||U96",
        "omegad44*X43||U98",
        "omegad42*X43||U97",
        "omegad45*X44||U100",
        "omegad43*X44||U99",
        "omegad54*X45||U103",
        "omegad46*X45||U102",
        "omegad44*X45||U101",
        "omegad45*X46||U104",
        "omegad47*X46||U105",
        "omegad35*X47||U106",
        "omegad48*X47||U108",
        "omegad46*X47||U107",
        "omegad47*X48||U109",
        "omegad49*X48||U110",
        "omegad55*X49||U113",
        "omegad48*X49||U111",
        "omegad50*X49||U112",
        "omegad51*X50||U115",
        "omegad49*X50||U114",
        "omegad50*X51||U117",
        "omegad36*X51||U116",
        "omegad56*X52||U119",
        "omegad37*X52||U118",
        "omegad60*X53||U121",
        "omegad41*X53||U120",
        "omegad64*X54||U123",
        "omegad45*X54||U122",
        "omegad68*X55||U125",
        "omegad49*X55||U124",
        "omegad52*X56||U126",
        "omegad57*X56||U127",
        "omegad58*X57||U129",
        "omegad56*X57||U128",
        "omegad71*X58||U132",
        "omegad59*X58||U131",
        "omegad57*X58||U130",
        "omegad58*X59||U133",
        "omegad60*X59||U134",
        "omegad61*X60||U137",
        "omegad59*X60||U136",
        "omegad53*X60||U135",
        "omegad62*X61||U139",
        "omegad60*X61||U138",
        "omegad72*X62||U142",
        "omegad61*X62||U140",
        "omegad63*X62||U141",
        "omegad64*X63||U144",
        "omegad62*X63||U143",
        "omegad65*X64||U147",
        "omegad54*X64||U145",
        "omegad63*X64||U146",
        "omegad66*X65||U149",
        "omegad64*X65||U148",
        "omegad67*X66||U151",
        "omegad73*X66||U152",
        "omegad65*X66||U150",
        "omegad68*X67||U154",
        "omegad66*X67||U153",
        "omegad67*X68||U156",
        "omegad55*X68||U155",
        "omegad69*X68||U157",
        "omegad68*X69||U158",
        "omegad70*X69||U159",
        "omegad69*X70||U160",
        "omegad74*X70||U161",
        "omegad77*X71||U163",
        "omegad58*X71||U162",
        "omegad81*X72||U165",
        "omegad62*X72||U164",
        "omegad85*X73||U167",
        "omegad66*X73||U166",
        "omegad70*X74||U168",
        "omegad89*X74||U169",
        "omegad76*X75||U170",
        "omegad90*X75||U171",
        "omegad77*X76||U173",
        "omegad75*X76||U172",
        "omegad78*X77||U176",
        "omegad71*X77||U174",
        "omegad76*X77||U175",
        "omegad79*X78||U178",
        "omegad77*X78||U177",
        "omegad80*X79||U180",
        "omegad91*X79||U181",
        "omegad78*X79||U179",
        "omegad81*X80||U183",
        "omegad79*X80||U182",
        "omegad80*X81||U185",
        "omegad72*X81||U184",
        "omegad82*X81||U186",
        "omegad81*X82||U187",
        "omegad83*X82||U188",
        "omegad92*X83||U191",
        "omegad84*X83||U190",
        "omegad82*X83||U189",
        "omegad83*X84||U192",
        "omegad85*X84||U193",
        "omegad73*X85||U194",
        "omegad86*X85||U196",
        "omegad84*X85||U195",
        "omegad87*X86||U198",
        "omegad85*X86||U197",
        "omegad88*X87||U200",
        "omegad86*X87||U199",
        "omegad93*X87||U201",
        "omegad89*X88||U203",
        "omegad87*X88||U202",
        "omegad74*X89||U204",
        "omegad88*X89||U205",
        "omegad94*X90||U207",
        "omegad75*X90||U206",
        "omegad98*X91||U209",
        "omegad79*X91||U208",
        "omegad102*X92||U211",
        "omegad83*X92||U210",
        "omegad106*X93||U213",
        "omegad87*X93||U212",
        "omegad90*X94||U214",
        "omegad95*X94||U215",
        "omegad94*X95||U216",
        "omegad96*X95||U217",
        "omegad109*X96||U220",
        "omegad97*X96||U219",
        "omegad95*X96||U218",
        "omegad96*X97||U221",
        "omegad98*X97||U222",
        "omegad91*X98||U223",
        "omegad99*X98||U225",
        "omegad97*X98||U224",
        "omegad100*X99||U227",
        "omegad98*X99||U226",
        "omegad101*X100||U229",
        "omegad99*X100||U228",
        "omegad110*X100||U230",
        "omegad102*X101||U232",
        "omegad100*X101||U231",
        "omegad92*X102||U233",
        "omegad101*X102||U234",
        "omegad103*X102||U235",
        "omegad104*X103||U237",
        "omegad102*X103||U236",
        "omegad105*X104||U239",
        "omegad103*X104||U238",
        "omegad111*X104||U240",
        "omegad104*X105||U241",
        "omegad106*X105||U242",
        "omegad107*X106||U245",
        "omegad105*X106||U244",
        "omegad93*X106||U243",
        "omegad108*X107||U247",
        "omegad106*X107||U246",
        "omegad107*X108||U248",
        "omegad112*X108||U249",
        "omegad96*X109||U250",
        "omegad114*X109||U251",
        "omegad118*X110||U253",
        "omegad100*X110||U252",
        "omegad122*X111||U255",
        "omegad104*X111||U254",
        "omegad108*X112||U256",
        "omegad126*X112||U257",
        "omegad114*X113||U258",
        "omegad115*X114||U261",
        "omegad113*X114||U260",
        "omegad109*X114||U259",
        "omegad116*X115||U263",
        "omegad114*X115||U262",
        "omegad117*X116||U265",
        "omegad115*X116||U264",
        "omegad118*X117||U267",
        "omegad116*X117||U266",
        "omegad119*X118||U270",
        "omegad117*X118||U269",
        "omegad110*X118||U268",
        "omegad120*X119||U272",
        "omegad118*X119||U271",
        "omegad121*X120||U274",
        "omegad119*X120||U273",
        "omegad122*X121||U276",
        "omegad120*X121||U275",
        "omegad123*X122||U279",
        "omegad111*X122||U277",
        "omegad121*X122||U278",
        "omegad124*X123||U281",
        "omegad122*X123||U280",
        "omegad125*X124||U283",
        "omegad123*X124||U282",
        "omegad126*X125||U285",
        "omegad124*X125||U284",
        "omegad112*X126||U286",
        "omegad125*X126||U287"
      ],
      "osc": {},
      "qub": {
        "0": 3,
        "1": 3,
        "10": 3,
        "100": 3,
        "101": 3,
        "102": 3,
        "103": 3,
        "104": 3,
        "105": 3,
        "106": 3,
        "107": 3,
        "108": 3,
        "109": 3,
        "11": 3,
        "110": 3,
        "111": 3,
        "112": 3,
        "113": 3,
        "114": 3,
        "115": 3,
        "116": 3,
        "117": 3,
        "118": 3,
        "119": 3,
        "12": 3,
        "120": 3,
        "121": 3,
        "122": 3,
        "123": 3,
        "124": 3,
        "125": 3,
        "126": 3,
        "13": 3,
        "14": 3,
        "15": 3,
        "16": 3,
        "17": 3,
        "18": 3,
        "19": 3,
        "2": 3,
        "20": 3,
        "21": 3,
        "22": 3,
        "23": 3,
        "24": 3,
        "25": 3,
        "26": 3,
        "27": 3,
        "28": 3,
        "29": 3,
        "3": 3,
        "30": 3,
        "31": 3,
        "32": 3,
        "33": 3,
        "34": 3,
        "35": 3,
        "36": 3,
        "37": 3,
        "38": 3,
        "39": 3,
        "4": 3,
        "40": 3,
        "41": 3,
        "42": 3,
        "43": 3,
        "44": 3,
        "45": 3,
        "46": 3,
        "47": 3,
        "48": 3,
        "49": 3,
        "5": 3,
        "50": 3,
        "51": 3,
        "52": 3,
        "53": 3,
        "54": 3,
        "55": 3,
        "56": 3,
        "57": 3,
        "58": 3,
        "59": 3,
        "6": 3,
        "60": 3,
        "61": 3,
        "62": 3,
        "63": 3,
        "64": 3,
        "65": 3,
        "66": 3,
        "67": 3,
        "68": 3,
        "69": 3,
        "7": 3,
        "70": 3,
        "71": 3,
        "72": 3,
        "73": 3,
        "74": 3,
        "75": 3,
        "76": 3,
        "77": 3,
        "78": 3,
        "79": 3,
        "8": 3,
        "80": 3,
        "81": 3,
        "82": 3,
        "83": 3,
        "84": 3,
        "85": 3,
        "86": 3,
        "87": 3,
        "88": 3,
        "89": 3,
        "9": 3,
        "90": 3,
        "91": 3,
        "92": 3,
        "93": 3,
        "94": 3,
        "95": 3,
        "96": 3,
        "97": 3,
        "98": 3,
        "99": 3
      },
      "vars": {
        "delta0": -1.92970753159043,
        "delta1": -1.9402099698897324,
        "delta10": -1.9599787828779356,
        "delta100": -1.799813102579763,
        "delta101": -1.9207749408406132,
        "delta102": -1.9360719592987112,
        "delta103": -1.9552055880702168,
        "delta104": -1.9302985422947612,
        "delta105": -1.9345071524056277,
        "delta106": -1.9402624877631884,
        "delta107": -1.926292742727222,
        "delta108": -2.1853835266810084,
        "delta109": -1.9355842856887069,
        "delta11": -1.7938106255088426,
        "delta110": -1.9303227811759671,
        "delta111": -1.9046014200732109,
        "delta112": -1.9314477404946588,
        "delta113": -1.9252716947753394,
        "delta114": -1.9361436555783622,
        "delta115": -2.1543462207758224,
        "delta116": -1.9253637086572386,
        "delta117": -1.9168546816843666,
        "delta118": -1.9308537572805398,
        "delta119": -1.931060059780501,
        "delta12": -1.981569627372495,
        "delta120": -1.9210188158406716,
        "delta121": -1.9448271274206939,
        "delta122": -1.9199758109114575,
        "delta123": -1.915166314431548,
        "delta124": -1.9178099587320536,
        "delta125": -1.9150190052686968,
        "delta126": -1.9345710868397126,
        "delta13": -1.9575228619338747,
        "delta14": -1.9340745700114672,
        "delta15": -1.729642196066443,
        "delta16": -1.9353617833763574,
        "delta17": -1.9611678601840654,
        "delta18": -1.9371515787717206,
        "delta19": -1.9398461070908952,
        "delta2": -1.942649350293168,
        "delta20": -1.9599548372512983,
        "delta21": 0,
        "delta22": -1.943103535967261,
        "delta23": -1.9437151748660075,
        "delta24": -1.950234530969045,
        "delta25": -1.9336846444556937,
        "delta26": 0,
        "delta27": -1.9251328675553303,
        "delta28": -1.9536450973986625,
        "delta29": -1.9401542284077682,
        "delta3": -1.9626564603350234,
        "delta30": -1.8641730969723995,
        "delta31": -1.9591596498537323,
        "delta32": -1.948981577580548,
        "delta33": -1.9297610368049476,
        "delta34": -1.9292018276369072,
        "delta35": 0,
        "delta36": -1.9279969115716502,
        "delta37": 0,
        "delta38": -1.9327818822460585,
        "delta39": -1.946323783315473,
        "delta4": -1.9358186347001842,
        "delta40": -1.9580999031840467,
        "delta41": -1.9398535474772092,
        "delta42": -1.8504562505269737,
        "delta43": -1.9497566996787885,
        "delta44": -1.9559342962394337,
        "delta45": 0,
        "delta46": -1.9464994166261937,
        "delta47": -1.9385054714022552,
        "delta48": -1.8632241686797515,
        "delta49": -1.948919365686283,
        "delta5": -1.9512275413310975,
        "delta50": -1.9419196907726406,
        "delta51": -1.9444081686542058,
        "delta52": -1.9343419811879217,
        "delta53": -1.9396003671273354,
        "delta54": -1.9418801203708007,
        "delta55": -1.9314532965301896,
        "delta56": -1.9364095924372582,
        "delta57": -1.9264721287956272,
        "delta58": -1.9381826846183048,
        "delta59": -1.9457256446443734,
        "delta6": -1.9470784956638072,
        "delta60": -1.9461458912356635,
        "delta61": -1.9453525078898848,
        "delta62": -1.9454438456842502,
        "delta63": -1.9345230497773933,
        "delta64": -1.9282323950086764,
        "delta65": -1.9390117198739993,
        "delta66": -1.9251334739930115,
        "delta67": -1.9322446066711834,
        "delta68": -1.9417495788565087,
        "delta69": -1.9411270496043247,
        "delta7": -1.9385856859004038,
        "delta70": -1.9525226918336962,
        "delta71": -1.9460920674533408,
        "delta72": -1.928455359760416,
        "delta73": -1.9491470240817759,
        "delta74": 0,
        "delta75": -1.9329250424076654,
        "delta76": -1.947439659284117,
        "delta77": 0,
        "delta78": -1.900153060595279,
        "delta79": -1.9401238305140853,
        "delta8": -1.94567817775685,
        "delta80": -1.946432713337839,
        "delta81": -1.9378970545716638,
        "delta82": -1.9326615520871588,
        "delta83": -1.9477230973082658,
        "delta84": -1.9165474578952715,
        "delta85": -1.9442376558374213,
        "delta86": -1.9492590692982146,
        "delta87": -1.9277743747269611,
        "delta88": -1.9354380726125482,
        "delta89": -1.922938499484211,
        "delta9": -1.9634797676885372,
        "delta90": -1.9344916007468587,
        "delta91": -1.9394746553946332,
        "delta92": -1.9200288496934426,
        "delta93": -1.9321504832773704,
        "delta94": -1.9401717091115163,
        "delta95": -1.9366846297144684,
        "delta96": -1.9479139516871777,
        "delta97": -1.9312813735184924,
        "delta98": 0,
        "delta99": -1.9209780154130756,
        "jq0q1": 0.012812639897747195,
        "jq0q14": 0.012758980702323492,
        "jq100q101": 0.013539827584789627,
        "jq100q110": 0.013009292714249355,
        "jq101q102": 0.012881251632203468,
        "jq102q103": 0.012406661345048782,
        "jq103q104": 0.012506825645478488,
        "jq104q105": 0.013052257608503216,
        "jq104q111": 0.013222605326269048,
        "jq105q106": 0.012749156665177173,
        "jq106q107": 0.012801487378862183,
        "jq107q108": 0.013596726095546036,
        "jq108q112": 0.01514424201601529,
        "jq109q114": 0.012740042627760234,
        "jq10q11": 0.014158492722112401,
        "jq110q118": 0.012731130928188979,
        "jq111q122": 0.013881885191015707,
        "jq112q126": 0.012841513138062574,
        "jq113q114": 0.012802479953869024,
        "jq114q115": 0.014035256440089326,
        "jq115q116": 0.010692217184910523,
        "jq116q117": 0.013142406562640896,
        "jq117q118": 0.013253989556493685,
        "jq118q119": 0.012959398514453406,
        "jq119q120": 0.01299957721465512,
        "jq11q12": 0.011714137900055096,
        "jq120q121": 0.012882149452630741,
        "jq121q122": 0.012725777692148941,
        "jq122q123": 0.013137825585485262,
        "jq123q124": 0.013396299530770796,
        "jq124q125": 0.013281936159703156,
        "jq125q126": 0.012846132977594432,
        "jq12q13": 0.01196826971167268,
        "jq12q17": 0.011853660657689249,
        "jq14q18": 0.012618414257708217,
        "jq15q22": 0.013360801272999127,
        "jq16q26": 0.012551566624351638,
        "jq17q30": 0.01211309929822098,
        "jq18q19": 0.012711305558848553,
        "jq19q20": 0.012385996070419179,
        "jq1q2": 0.01257198870242486,
        "jq20q21": 0.012800330486213807,
        "jq20q33": 0.012370112866173484,
        "jq21q22": 0.012683455092644683,
        "jq22q23": 0.01254786735568735,
        "jq23q24": 0.01230099471498758,
        "jq24q25": 0.012590059656876679,
        "jq24q34": 0.012490249742671093,
        "jq25q26": 0.012298769876734257,
        "jq26q27": 0.012689429344029666,
        "jq27q28": 0.012541303146455164,
        "jq28q29": 0.012474590192329289,
        "jq28q35": 0.012735995259416572,
        "jq29q30": 0.012558963460219362,
        "jq2q3": 0.012495482188275227,
        "jq30q31": 0.012216769975326048,
        "jq31q32": 0.012268410802782424,
        "jq32q36": 0.01259235415989129,
        "jq33q39": 0.012845824440216527,
        "jq34q43": 0.012617186058354008,
        "jq35q47": 0.012464983646821503,
        "jq36q51": 0.012839293869334169,
        "jq37q38": 0.01313464873194043,
        "jq37q52": 0.013080874444499044,
        "jq38q39": 0.012836063323868675,
        "jq39q40": 0.012405862000889794,
        "jq3q4": 0.01256656553501572,
        "jq40q41": 0.01228483332655615,
        "jq41q42": 0.01301209148843903,
        "jq41q53": 0.012724886201136114,
        "jq42q43": 0.012403815303140935,
        "jq43q44": 0.012352087438430878,
        "jq44q45": 0.01231730682015678,
        "jq45q46": 0.012234213704757822,
        "jq45q54": 0.012224734314550408,
        "jq46q47": 0.01269458297040695,
        "jq47q48": 0.012264886834095762,
        "jq48q49": 0.012544117822769792,
        "jq49q50": 0.012431514315135337,
        "jq49q55": 0.012471625562144064,
        "jq4q15": 0.012748030293295748,
        "jq4q5": 0.012643247563714299,
        "jq50q51": 0.012476127382351557,
        "jq52q56": 0.01270722712609578,
        "jq53q60": 0.012530413311198687,
        "jq54q64": 0.012818069207617654,
        "jq55q68": 0,
        "jq56q57": 0.01267388879895422,
        "jq57q58": 0.012800726676176233,
        "jq58q59": 0.012929718267224128,
        "jq58q71": 0.012487233771898046,
        "jq59q60": 0.012460714180189706,
        "jq5q6": 0.012380333235659537,
        "jq60q61": 0.012370450033652367,
        "jq61q62": 0.01243675646159096,
        "jq62q63": 0.012676217608475732,
        "jq62q72": 0.012526936938563136,
        "jq63q64": 0.013083222596006212,
        "jq64q65": 0.012840865175505175,
        "jq65q66": 0.0127629798523744,
        "jq66q67": 0.01325207783721256,
        "jq66q73": 0.012676716932071308,
        "jq67q68": 0.0008861030844025116,
        "jq68q69": 0,
        "jq69q70": 0.012485686221127374,
        "jq6q7": 0.012500302340576764,
        "jq70q74": 0.012584042934193367,
        "jq71q77": 0.012744173360364828,
        "jq72q81": 0.012616093112564446,
        "jq73q85": 0.012457502513089453,
        "jq74q89": 0.012606075484684351,
        "jq75q76": 0.012570722785324681,
        "jq75q90": 0.012776195449040031,
        "jq76q77": 0.012673937521152869,
        "jq77q78": 0.012857158005016165,
        "jq78q79": 0.01262341594606282,
        "jq79q80": 0.012703884856024791,
        "jq79q91": 0.012992427557599313,
        "jq7q8": 0.012643526620759373,
        "jq80q81": 0.01260889074148966,
        "jq81q82": 0.013147999184313218,
        "jq82q83": 0.01274411739546027,
        "jq83q84": 0.012946708897765944,
        "jq83q92": 0.012769614361862029,
        "jq84q85": 0.012751497732662403,
        "jq85q86": 0.012351238668346394,
        "jq86q87": 0.01264082176711196,
        "jq87q88": 0.012848005620749708,
        "jq87q93": 0.012882955905808464,
        "jq88q89": 0.013011221289675612,
        "jq8q16": 0.012818846208953051,
        "jq8q9": 0.012199132345378342,
        "jq90q94": 0.012170370221474831,
        "jq91q98": 0.015470714437145578,
        "jq92q102": 0.012916645318614606,
        "jq93q106": 0.012703854634336202,
        "jq94q95": 0.012938003834416177,
        "jq95q96": 0.012631179305857623,
        "jq96q109": 0.01254229735885864,
        "jq96q97": 0.012850935070137227,
        "jq97q98": 0.01336728118499434,
        "jq98q99": 0.012837016375491464,
        "jq99q100": 0.01183272468344366,
        "jq9q10": 0.011892612688189736,
        "omegad0": 0.5147145986557007,
        "omegad1": 0.5739759206771851,
        "omegad10": 0.616183340549469,
        "omegad100": 0.6745820045471191,
        "omegad101": 0.5559160113334656,
        "omegad102": 0.5616222620010376,
        "omegad103": 0.6465035676956177,
        "omegad104": 0.599821925163269,
        "omegad105": 1.3556947708129883,
        "omegad106": 0.6684482097625732,
        "omegad107": 0.4461391270160675,
        "omegad108": 0.5954884886741638,
        "omegad109": 0.6322688460350037,
        "omegad11": 0.967922031879425,
        "omegad110": 0.4169604480266571,
        "omegad111": 0.561319887638092,
        "omegad112": 0.5219464898109436,
        "omegad113": 0.5720528960227966,
        "omegad114": 0.5116901993751526,
        "omegad115": 0.5112897753715515,
        "omegad116": 0.5622518658638,
        "omegad117": 0.5033828020095825,
        "omegad118": 0.6110655069351196,
        "omegad119": 0.5140132308006287,
        "omegad12": 0.6659745573997498,
        "omegad120": 0.5858035087585449,
        "omegad121": 0.6717504858970642,
        "omegad122": 0.5069525241851807,
        "omegad123": 0.5539383888244629,
        "omegad124": 0.5465618371963501,
        "omegad125": 0.6376533508300781,
        "omegad126": 0.5520731210708618,
        "omegad13": 0.6444207429885864,
        "omegad14": 0.6245894432067871,
        "omegad15": 0.3506448268890381,
        "omegad16": 0.6277751922607422,
        "omegad17": 0.621716320514679,
        "omegad18": 0.5397253632545471,
        "omegad19": 0.38953155279159546,
        "omegad2": 0.5567377805709839,
        "omegad20": 0.673675000667572,
        "omegad21": 0.4967016279697418,
        "omegad22": 0.5830472707748413,
        "omegad23": 0.5937774777412415,
        "omegad24": 1.232262134552002,
        "omegad25": 1.0637532472610474,
        "omegad26": 1.1679182052612305,
        "omegad27": 0.607955276966095,
        "omegad28": 0.7746729850769043,
        "omegad29": 0.5660321712493896,
        "omegad3": 0.52767014503479,
        "omegad30": 0.5462092161178589,
        "omegad31": 0.5999432802200317,
        "omegad32": 0.6283006072044373,
        "omegad33": 0.57994145154953,
        "omegad34": 0.5854665040969849,
        "omegad35": 0.5929928421974182,
        "omegad36": 0.5480033755302429,
        "omegad37": 0.715158998966217,
        "omegad38": 0.6781443357467651,
        "omegad39": 0.6325016617774963,
        "omegad4": 0.6170378923416138,
        "omegad40": 0.5407054424285889,
        "omegad41": 0.6176169514656067,
        "omegad42": 0.6499561667442322,
        "omegad43": 1.0911310911178589,
        "omegad44": 0.5356536507606506,
        "omegad45": 0.5316948294639587,
        "omegad46": 0.5536047220230103,
        "omegad47": 0.6540214419364929,
        "omegad48": 0.5651739835739136,
        "omegad49": 0.5334922671318054,
        "omegad5": 0.5995312333106995,
        "omegad50": 0.6128177642822266,
        "omegad51": 0.5725722908973694,
        "omegad52": 0.5913263559341431,
        "omegad53": 0.5769444108009338,
        "omegad54": 0.5303927063941956,
        "omegad55": 0.5667669773101807,
        "omegad56": 0.5297725796699524,
        "omegad57": 0.5797577500343323,
        "omegad58": 0.5840137600898743,
        "omegad59": 0.5956178307533264,
        "omegad6": 0.5149815082550049,
        "omegad60": 0.5382022857666016,
        "omegad61": 0.5997178554534912,
        "omegad62": 0.5420002341270447,
        "omegad63": 0.5741047859191895,
        "omegad64": 0.6100090742111206,
        "omegad65": 0.5621830224990845,
        "omegad66": 0.5482809543609619,
        "omegad67": 0.5925057530403137,
        "omegad68": 0.5425505042076111,
        "omegad69": 0.5570266246795654,
        "omegad7": 0.5199992060661316,
        "omegad70": 0.5623487234115601,
        "omegad71": 0.5734952688217163,
        "omegad72": 0.6008768081665039,
        "omegad73": 0.3831664025783539,
        "omegad74": 0.5752133727073669,
        "omegad75": 0.49846649169921875,
        "omegad76": 0.609734296798706,
        "omegad77": 0.6476886868476868,
        "omegad78": 0.7638418674468994,
        "omegad79": 0.6446382999420166,
        "omegad8": 0.7099403738975525,
        "omegad80": 0.5606611371040344,
        "omegad81": 0.665116548538208,
        "omegad82": 0.5189977884292603,
        "omegad83": 0.961489737033844,
        "omegad84": 0.5826895236968994,
        "omegad85": 0.6821486949920654,
        "omegad86": 0.6053733825683594,
        "omegad87": 0.537150502204895,
        "omegad88": 0.5226911902427673,
        "omegad89": 0.5267089009284973,
        "omegad9": 0.6118789315223694,
        "omegad90": 0.5754653811454773,
        "omegad91": 0.5686722993850708,
        "omegad92": 0.6746756434440613,
        "omegad93": 0.513072669506073,
        "omegad94": 0.5869184136390686,
        "omegad95": 0.585600733757019,
        "omegad96": 0.5895543098449707,
        "omegad97": 0.6238576173782349,
        "omegad98": 0.6947444677352905,
        "omegad99": 0.5919708013534546,
        "wq0": 31.046912262821174,
        "wq1": 29.95404845554295,
        "wq10": 29.275133991990664,
        "wq100": 31.14968172955669,
        "wq101": 31.64068459323015,
        "wq102": 30.31020800231327,
        "wq103": 29.497638635105275,
        "wq104": 31.254482038331343,
        "wq105": 30.76349574069641,
        "wq106": 30.384117838103354,
        "wq107": 30.903831285749273,
        "wq108": 29.9940858398207,
        "wq109": 30.552132443779172,
        "wq11": 28.833709599961317,
        "wq110": 30.55821343428685,
        "wq111": 32.80218443150652,
        "wq112": 30.678952259790176,
        "wq113": 31.359119690731344,
        "wq114": 30.138180748123165,
        "wq115": 29.39382807335454,
        "wq116": 31.06310895175373,
        "wq117": 31.64749815395256,
        "wq118": 31.119883374327568,
        "wq119": 30.791109279066934,
        "wq12": 28.556509679767263,
        "wq120": 31.40084460977157,
        "wq121": 30.11858151322247,
        "wq122": 31.349964290454295,
        "wq123": 31.816076599012824,
        "wq124": 31.410140523410462,
        "wq125": 31.84678030517523,
        "wq126": 30.23393655901986,
        "wq13": 29.005906522973973,
        "wq14": 30.45744470294733,
        "wq15": 30.191169016633186,
        "wq16": 30.628875086500614,
        "wq17": 29.344886058913154,
        "wq18": 30.717846609393273,
        "wq19": 30.24330152088701,
        "wq2": 30.344683004905367,
        "wq20": 29.239466023411428,
        "wq21": 30.06243575198594,
        "wq22": 30.394057228972738,
        "wq23": 29.929803594610078,
        "wq24": 29.460404716478205,
        "wq25": 30.86929565131673,
        "wq26": 30.04835103326777,
        "wq27": 31.226129296388738,
        "wq28": 29.84516083140383,
        "wq29": 30.208730705988344,
        "wq3": 29.81457065009049,
        "wq30": 29.09286715781163,
        "wq31": 29.47563219375826,
        "wq32": 29.867548974243984,
        "wq33": 30.903173326769682,
        "wq34": 31.0275161615263,
        "wq35": 29.565422862452184,
        "wq36": 30.91828237289408,
        "wq37": 31.111504609817878,
        "wq38": 30.75544650306592,
        "wq39": 30.193353809835177,
        "wq4": 30.578121608675207,
        "wq40": 29.231352438084954,
        "wq41": 30.577453892081422,
        "wq42": 30.968967713241895,
        "wq43": 29.768935912026098,
        "wq44": 30.078662025547654,
        "wq45": 28.99972395555165,
        "wq46": 30.032556676765402,
        "wq47": 30.64066787518051,
        "wq48": 29.278185951639763,
        "wq49": 29.828403464203923,
        "wq5": 30.069148010599847,
        "wq50": 30.372125755963626,
        "wq51": 29.91743351105115,
        "wq52": 30.375784717403967,
        "wq53": 29.998512931467253,
        "wq54": 30.083523744617274,
        "wq55": 31.045083670057107,
        "wq56": 30.57141318004655,
        "wq57": 30.978656104487545,
        "wq58": 30.701496500293157,
        "wq59": 30.227037053345207,
        "wq6": 29.64599671247053,
        "wq60": 29.62789997271037,
        "wq61": 30.1360206266178,
        "wq62": 29.772223451733883,
        "wq63": 30.71290803980117,
        "wq64": 31.306886013715648,
        "wq65": 30.17612099128101,
        "wq66": 31.43030997777709,
        "wq67": 30.953542905095144,
        "wq68": 30.452234459964934,
        "wq69": 30.01847629802959,
        "wq7": 30.506838253507546,
        "wq70": 29.556683616556494,
        "wq71": 29.895969696019247,
        "wq72": 31.041591992848787,
        "wq73": 29.93020770372304,
        "wq74": 29.936677532778,
        "wq75": 30.44685141088882,
        "wq76": 29.726881539690645,
        "wq77": 30.26883500947301,
        "wq78": 29.62568498544588,
        "wq79": 30.351003946451165,
        "wq8": 30.019225353563673,
        "wq80": 29.77838459758829,
        "wq81": 30.686292206584454,
        "wq82": 31.031422538201152,
        "wq83": 30.109021548207927,
        "wq84": 31.63649019514246,
        "wq85": 30.25545161292165,
        "wq86": 29.7842326412526,
        "wq87": 31.193600957296436,
        "wq88": 30.507981019507127,
        "wq89": 31.465958357819346,
        "wq9": 28.73297543508429,
        "wq90": 30.64560122588493,
        "wq91": 30.668400860664185,
        "wq92": 31.54761720428236,
        "wq93": 30.742560233628037,
        "wq94": 30.27394437404612,
        "wq95": 30.80863583885503,
        "wq96": 30.00871624518154,
        "wq97": 30.985082997951658,
        "wq98": 30.254765506775907,
        "wq99": 31.43316198636828
      }
    },
    "instruction_signatures": [],
    "local": false,
    "max_experiments": 300,
    "max_shots": 100000,
    "meas_kernels": [
      "hw_qmfk"
    ],
    "meas_levels": [
      1,
      2
    ],
    "meas_lo_range": [
      [
        6.686483217,
        7.686483217
      ],
      [
        6.613560337,
        7.613560337000001
      ],
      [
        6.743758831,
        7.743758831
      ],
      [
        6.676243662,
        7.676243662
      ],
      [
        6.6130424670000005,
        7.6130424670000005
      ],
      [
        6.7332736120000005,
        7.7332736120000005
      ],
      [
        6.280588107000001,
        7.280588107000001
      ],
      [
        6.675655021000001,
        7.675655021000001
      ],
      [
        6.797959732000001,
        7.797959732000001
      ],
      [
        6.859744984000001,
        7.859744984000001
      ],
      [
        6.7318586080000005,
        7.7318586080000005
      ],
      [
        6.285814317000001,
        7.285814317000001
      ],
      [
        6.786214238,
        7.786214238
      ],
      [
        6.668117147,
        7.668117147
      ],
      [
        6.6169896360000005,
        7.6169896360000005
      ],
      [
        6.799236648000001,
        7.799236648000001
      ],
      [
        6.411671171,
        7.411671171
      ],
      [
        6.407247481000001,
        7.407247481000001
      ],
      [
        6.80351746,
        7.80351746
      ],
      [
        6.866438628,
        7.866438628000001
      ],
      [
        6.285736473,
        7.285736473
      ],
      [
        6.347788351,
        7.347788351
      ],
      [
        6.413895663000001,
        7.413895663000001
      ],
      [
        6.860397434,
        7.860397434
      ],
      [
        6.348675698,
        7.348675698
      ],
      [
        6.7366155910000005,
        7.7366155910000005
      ],
      [
        6.674861154,
        7.674861154
      ],
      [
        6.467481543000001,
        7.467481543000001
      ],
      [
        6.735106064,
        7.735106064000001
      ],
      [
        6.344407086,
        7.344407086
      ],
      [
        6.6740613600000005,
        7.6740613600000005
      ],
      [
        6.795786491,
        7.795786491
      ],
      [
        6.2821138240000005,
        7.2821138240000005
      ],
      [
        6.47127879,
        7.47127879
      ],
      [
        6.467407022000001,
        7.467407022000001
      ],
      [
        6.614567095000001,
        7.614567095000001
      ],
      [
        6.346078664,
        7.346078664
      ],
      [
        6.40491262,
        7.40491262
      ],
      [
        6.742664614000001,
        7.742664614000001
      ],
      [
        6.466712392000001,
        7.466712392000001
      ],
      [
        6.618151306000001,
        7.618151306000001
      ],
      [
        6.737370988,
        7.737370988
      ],
      [
        6.676733942,
        7.676733942
      ],
      [
        6.604265554,
        7.604265554
      ],
      [
        6.862574293000001,
        7.862574293000001
      ],
      [
        6.278308946,
        7.278308946
      ],
      [
        6.790398736,
        7.790398736
      ],
      [
        6.860423938,
        7.860423938
      ],
      [
        6.464062591,
        7.464062591
      ],
      [
        6.735971823000001,
        7.735971823000001
      ],
      [
        6.670194657000001,
        7.670194657000001
      ],
      [
        6.409275183,
        7.409275183
      ],
      [
        6.350555802000001,
        7.350555802000001
      ],
      [
        6.291595772,
        7.291595772000001
      ],
      [
        6.341472549000001,
        7.341472549000001
      ],
      [
        6.800175941,
        7.800175941000001
      ],
      [
        6.61693798,
        7.61693798
      ],
      [
        6.292616652,
        7.292616652
      ],
      [
        6.866650322000001,
        7.866650322000001
      ],
      [
        6.467127475000001,
        7.467127475000001
      ],
      [
        6.350524190000001,
        7.350524190000001
      ],
      [
        6.799726537000001,
        7.799726537000001
      ],
      [
        6.460689671000001,
        7.460689671000001
      ],
      [
        6.613356582000001,
        7.613356582000001
      ],
      [
        6.734436626000001,
        7.734436626000001
      ],
      [
        6.406205985000001,
        7.406205985000001
      ],
      [
        6.604684506000001,
        7.604684506000001
      ],
      [
        6.86161301,
        7.86161301
      ],
      [
        6.281855504,
        7.281855504
      ],
      [
        6.34652931,
        7.34652931
      ],
      [
        6.4089986130000005,
        7.4089986130000005
      ],
      [
        6.676792107000001,
        7.676792107000001
      ],
      [
        6.413648964,
        7.413648964
      ],
      [
        6.6699597630000005,
        7.6699597630000005
      ],
      [
        6.676958094000001,
        7.676958094000001
      ],
      [
        6.40449262,
        7.40449262
      ],
      [
        6.7433627540000005,
        7.7433627540000005
      ],
      [
        6.806494421,
        7.806494421000001
      ],
      [
        6.467841455,
        7.467841455
      ],
      [
        6.612855966000001,
        7.612855966000001
      ],
      [
        6.7398917890000005,
        7.7398917890000005
      ],
      [
        6.677125715000001,
        7.677125715000001
      ],
      [
        6.80088893,
        7.80088893
      ],
      [
        6.854430065000001,
        7.854430065000001
      ],
      [
        6.282476938,
        7.282476938
      ],
      [
        6.792799648000001,
        7.792799648000001
      ],
      [
        6.403484043000001,
        7.403484043000001
      ],
      [
        6.465594651,
        7.465594651000001
      ],
      [
        6.727338524,
        7.727338524
      ],
      [
        6.794376420000001,
        7.794376420000001
      ],
      [
        6.290054188,
        7.290054188
      ],
      [
        6.868995861,
        7.868995861
      ],
      [
        6.464743508000001,
        7.464743508000001
      ],
      [
        6.603773694,
        7.603773694000001
      ],
      [
        6.68178037,
        7.68178037
      ],
      [
        6.8015283250000005,
        7.8015283250000005
      ],
      [
        6.461555324000001,
        7.461555324000001
      ],
      [
        6.613848997000001,
        7.613848997000001
      ],
      [
        6.473854989,
        7.473854989
      ],
      [
        6.288992509000001,
        7.288992509000001
      ],
      [
        6.417032204000001,
        7.417032204000001
      ],
      [
        6.674855666,
        7.674855666000001
      ],
      [
        6.6057535210000005,
        7.6057535210000005
      ],
      [
        6.344146654,
        7.344146654
      ],
      [
        6.666440916,
        7.666440916000001
      ],
      [
        6.7824336370000005,
        7.7824336370000005
      ],
      [
        6.85148632,
        7.85148632
      ],
      [
        6.279926298,
        7.279926298
      ],
      [
        6.407645700000001,
        7.407645700000001
      ],
      [
        6.349636457000001,
        7.349636457000001
      ],
      [
        6.350116261,
        7.350116261
      ],
      [
        6.736506949000001,
        7.736506949000001
      ],
      [
        6.3445641440000005,
        7.3445641440000005
      ],
      [
        6.863960497000001,
        7.863960497000001
      ],
      [
        6.2907848500000005,
        7.2907848500000005
      ],
      [
        6.464394814,
        7.464394814
      ],
      [
        6.347580648,
        7.347580648
      ],
      [
        6.286775245,
        7.286775245
      ],
      [
        6.738546599,
        7.738546599
      ],
      [
        6.801994822,
        7.801994822
      ],
      [
        6.408358123,
        7.408358123
      ],
      [
        6.8549457920000005,
        7.8549457920000005
      ],
      [
        6.279527007,
        7.279527007
      ],
      [
        6.463461942,
        7.463461942
      ],
      [
        6.342484076000001,
        7.342484076000001
      ],
      [
        6.39407931,
        7.39407931
      ],
      [
        6.4590223600000005,
        7.4590223600000005
      ]
    ],
    "meas_map": [
      [
        0,
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10,
        11,
        12,
        13,
        14,
        15,
        16,
        17,
        18,
        19,
        20,
        21,
        22,
        23,
        24,
        25,
        26,
        27,
        28,
        29,
        30,
        31,
        32,
        33,
        34,
        35,
        36,
        37,
        38,
        39,
        40,
        41,
        42,
        43,
        44,
        45,
        46,
        47,
        48,
        49,
        50,
        51,
        52,
        53,
        54,
        55,
        56,
        57,
        58,
        59,
        60,
        61,
        62,
        63,
        64,
        65,
        66,
        67,
        68,
        69,
        70,
        71,
        72,
        73,
        74,
        75,
        76,
        77,
        78,
        79,
        80,
        81,
        82,
        83,
        84,
        85,
        86,
        87,
        88,
        89,
        90,
        91,
        92,
        93,
        94,
        95,
        96,
        97,
        98,
        99,
        100,
        101,
        102,
        103,
        104,
        105,
        106,
        107,
        108,
        109,
        110,
        111,
        112,
        113,
        114,
        115,
        116,
        117,
        118,
        119,
        120,
        121,
        122,
        123,
        124,
        125,
        126
      ]
    ],
    "measure_esp_enabled": false,
    "memory": true,
    "multi_meas_enabled": true,
    "n_qubits": 127,
    "n_registers": 1,
    "n_uchannels": 288,
    "online_date": "2023-12-13T05:00:00+00:00",
    "open_pulse": true,
    "parallel_compilation": true,
    "parametric_pulses": [
      "gaussian",
      "gaussian_square",
      "gaussian_square_drag",
      "drag",
      "constant"
    ],
    "processor_type": {
      "family": "Eagle",
      "revision": 3
    },
    "quantum_volume": null,
    "qubit_channel_mapping": [
      [
        "u0",
        "u1",
        "u2",
        "d0",
        "u30",
        "m0"
      ],
      [
        "u0",
        "u3",
        "d1",
        "u2",
        "m1",
        "u4"
      ],
      [
        "m2",
        "u3",
        "u6",
        "u5",
        "u4",
        "d2"
      ],
      [
        "u6",
        "u5",
        "u7",
        "u8",
        "d3",
        "m3"
      ],
      [
        "u11",
        "d4",
        "m4",
        "u7",
        "u32",
        "u8",
        "u10",
        "u9"
      ],
      [
        "u11",
        "u13",
        "u12",
        "m5",
        "u9",
        "d5"
      ],
      [
        "u14",
        "u13",
        "u15",
        "u12",
        "m6",
        "d6"
      ],
      [
        "u14",
        "u16",
        "u15",
        "m7",
        "d7",
        "u17"
      ],
      [
        "u16",
        "m8",
        "u18",
        "u20",
        "d8",
        "u19",
        "u34",
        "u17"
      ],
      [
        "d9",
        "u18",
        "u20",
        "u22",
        "u21",
        "m9"
      ],
      [
        "d10",
        "u22",
        "u24",
        "m10",
        "u21",
        "u23"
      ],
      [
        "u25",
        "d11",
        "m11",
        "u24",
        "u26",
        "u23"
      ],
      [
        "u36",
        "d12",
        "u25",
        "u28",
        "u27",
        "u26",
        "m12",
        "u29"
      ],
      [
        "m13",
        "d13",
        "u27",
        "u29"
      ],
      [
        "m14",
        "u1",
        "d14",
        "u38",
        "u31",
        "u30"
      ],
      [
        "u33",
        "m15",
        "u47",
        "d15",
        "u32",
        "u10"
      ],
      [
        "u19",
        "u34",
        "u57",
        "m16",
        "u35",
        "d16"
      ],
      [
        "u37",
        "m17",
        "u36",
        "d17",
        "u28",
        "u67"
      ],
      [
        "u38",
        "u40",
        "u39",
        "u31",
        "d18",
        "m18"
      ],
      [
        "m19",
        "u41",
        "u42",
        "u40",
        "u39",
        "d19"
      ],
      [
        "u41",
        "u44",
        "u45",
        "m20",
        "u42",
        "u43",
        "u74",
        "d20"
      ],
      [
        "u48",
        "u45",
        "d21",
        "u43",
        "m21",
        "u46"
      ],
      [
        "u48",
        "u49",
        "u50",
        "u33",
        "m22",
        "u47",
        "d22",
        "u46"
      ],
      [
        "u51",
        "u49",
        "u50",
        "u52",
        "d23",
        "m23"
      ],
      [
        "u54",
        "u51",
        "u52",
        "u55",
        "d24",
        "u53",
        "u76",
        "m24"
      ],
      [
        "u56",
        "u55",
        "d25",
        "u53",
        "m25",
        "u58"
      ],
      [
        "u56",
        "m26",
        "u60",
        "u59",
        "u57",
        "u35",
        "d26",
        "u58"
      ],
      [
        "u62",
        "m27",
        "u60",
        "u61",
        "u59",
        "d27"
      ],
      [
        "u62",
        "u78",
        "u64",
        "u65",
        "u61",
        "m28",
        "d28",
        "u63"
      ],
      [
        "d29",
        "u66",
        "u65",
        "m29",
        "u68",
        "u63"
      ],
      [
        "u37",
        "u66",
        "u69",
        "m30",
        "u67",
        "u70",
        "u68",
        "d30"
      ],
      [
        "u72",
        "d31",
        "u71",
        "u69",
        "u70",
        "m31"
      ],
      [
        "u72",
        "u73",
        "u71",
        "m32",
        "u80",
        "d32"
      ],
      [
        "u86",
        "u44",
        "m33",
        "d33",
        "u74",
        "u75"
      ],
      [
        "u77",
        "u96",
        "d34",
        "m34",
        "u76",
        "u54"
      ],
      [
        "d35",
        "u78",
        "u64",
        "u79",
        "u106",
        "m35"
      ],
      [
        "u73",
        "u116",
        "d36",
        "u80",
        "m36",
        "u81"
      ],
      [
        "u83",
        "m37",
        "u82",
        "u118",
        "d37",
        "u84"
      ],
      [
        "u87",
        "u82",
        "m38",
        "d38",
        "u84",
        "u85"
      ],
      [
        "u86",
        "u87",
        "u89",
        "m39",
        "u75",
        "u88",
        "d39",
        "u85"
      ],
      [
        "u89",
        "u91",
        "u90",
        "m40",
        "d40",
        "u88"
      ],
      [
        "u93",
        "u91",
        "m41",
        "u92",
        "u90",
        "u94",
        "d41",
        "u120"
      ],
      [
        "u95",
        "u92",
        "u94",
        "u97",
        "d42",
        "m42"
      ],
      [
        "m43",
        "u95",
        "d43",
        "u77",
        "u96",
        "u97",
        "u99",
        "u98"
      ],
      [
        "u101",
        "d44",
        "m44",
        "u100",
        "u99",
        "u98"
      ],
      [
        "u101",
        "u100",
        "d45",
        "m45",
        "u102",
        "u103",
        "u104",
        "u122"
      ],
      [
        "d46",
        "u105",
        "u107",
        "u102",
        "m46",
        "u104"
      ],
      [
        "u105",
        "m47",
        "u107",
        "u109",
        "u79",
        "d47",
        "u106",
        "u108"
      ],
      [
        "d48",
        "u109",
        "u111",
        "m48",
        "u108",
        "u110"
      ],
      [
        "u113",
        "u111",
        "m49",
        "u124",
        "d49",
        "u112",
        "u114",
        "u110"
      ],
      [
        "m50",
        "u117",
        "d50",
        "u115",
        "u112",
        "u114"
      ],
      [
        "d51",
        "m51",
        "u116",
        "u117",
        "u115",
        "u81"
      ],
      [
        "u119",
        "d52",
        "u126",
        "u83",
        "u118",
        "m52"
      ],
      [
        "u93",
        "d53",
        "u121",
        "m53",
        "u135",
        "u120"
      ],
      [
        "d54",
        "u145",
        "u103",
        "u122",
        "u123",
        "m54"
      ],
      [
        "u113",
        "u125",
        "d55",
        "m55",
        "u124",
        "u155"
      ],
      [
        "u119",
        "d56",
        "u126",
        "m56",
        "u127",
        "u128"
      ],
      [
        "u129",
        "m57",
        "u127",
        "d57",
        "u128",
        "u130"
      ],
      [
        "u129",
        "d58",
        "u162",
        "u130",
        "u131",
        "u133",
        "u132",
        "m58"
      ],
      [
        "m59",
        "u136",
        "u134",
        "d59",
        "u131",
        "u133"
      ],
      [
        "u136",
        "u138",
        "u121",
        "u134",
        "u137",
        "d60",
        "m60",
        "u135"
      ],
      [
        "u138",
        "u137",
        "u139",
        "u140",
        "m61",
        "d61"
      ],
      [
        "m62",
        "u143",
        "u142",
        "u141",
        "u140",
        "u139",
        "d62",
        "u164"
      ],
      [
        "u143",
        "u144",
        "d63",
        "u141",
        "u146",
        "m63"
      ],
      [
        "u145",
        "u147",
        "u144",
        "m64",
        "u123",
        "u148",
        "u146",
        "d64"
      ],
      [
        "m65",
        "d65",
        "u147",
        "u150",
        "u149",
        "u148"
      ],
      [
        "d66",
        "u153",
        "u151",
        "u166",
        "u150",
        "u152",
        "u149",
        "m66"
      ],
      [
        "d67",
        "u153",
        "m67",
        "u156",
        "u151",
        "u154"
      ],
      [
        "u125",
        "u156",
        "u157",
        "m68",
        "u155",
        "d68",
        "u154",
        "u158"
      ],
      [
        "d69",
        "m69",
        "u160",
        "u157",
        "u159",
        "u158"
      ],
      [
        "u160",
        "u161",
        "m70",
        "u168",
        "d70",
        "u159"
      ],
      [
        "u163",
        "m71",
        "u174",
        "d71",
        "u162",
        "u132"
      ],
      [
        "u142",
        "d72",
        "u165",
        "m72",
        "u164",
        "u184"
      ],
      [
        "u194",
        "u166",
        "d73",
        "u152",
        "u167",
        "m73"
      ],
      [
        "d74",
        "m74",
        "u204",
        "u161",
        "u169",
        "u168"
      ],
      [
        "m75",
        "d75",
        "u170",
        "u172",
        "u206",
        "u171"
      ],
      [
        "d76",
        "m76",
        "u170",
        "u172",
        "u173",
        "u175"
      ],
      [
        "u176",
        "u163",
        "m77",
        "u174",
        "d77",
        "u173",
        "u177",
        "u175"
      ],
      [
        "u176",
        "d78",
        "u178",
        "m78",
        "u177",
        "u179"
      ],
      [
        "d79",
        "u178",
        "u180",
        "m79",
        "u179",
        "u208",
        "u182",
        "u181"
      ],
      [
        "u183",
        "m80",
        "u180",
        "d80",
        "u185",
        "u182"
      ],
      [
        "u183",
        "u187",
        "u186",
        "d81",
        "u165",
        "u185",
        "m81",
        "u184"
      ],
      [
        "u187",
        "u186",
        "u189",
        "m82",
        "d82",
        "u188"
      ],
      [
        "u189",
        "u210",
        "u191",
        "u190",
        "u188",
        "d83",
        "u192",
        "m83"
      ],
      [
        "d84",
        "u193",
        "u190",
        "m84",
        "u195",
        "u192"
      ],
      [
        "u194",
        "m85",
        "u193",
        "u197",
        "d85",
        "u196",
        "u167",
        "u195"
      ],
      [
        "u199",
        "d86",
        "u198",
        "u197",
        "m86",
        "u196"
      ],
      [
        "u199",
        "u212",
        "d87",
        "u201",
        "u198",
        "u202",
        "u200",
        "m87"
      ],
      [
        "u205",
        "d88",
        "m88",
        "u202",
        "u200",
        "u203"
      ],
      [
        "u205",
        "u204",
        "u169",
        "m89",
        "d89",
        "u203"
      ],
      [
        "d90",
        "u207",
        "u206",
        "u214",
        "u171",
        "m90"
      ],
      [
        "m91",
        "u223",
        "u209",
        "u208",
        "d91",
        "u181"
      ],
      [
        "m92",
        "u210",
        "u233",
        "u191",
        "u211",
        "d92"
      ],
      [
        "d93",
        "u212",
        "u201",
        "u243",
        "m93",
        "u213"
      ],
      [
        "u216",
        "u207",
        "u215",
        "d94",
        "u214",
        "m94"
      ],
      [
        "u218",
        "m95",
        "u216",
        "u215",
        "u217",
        "d95"
      ],
      [
        "u218",
        "m96",
        "u221",
        "u217",
        "u219",
        "u220",
        "u250",
        "d96"
      ],
      [
        "u221",
        "u222",
        "d97",
        "m97",
        "u224",
        "u219"
      ],
      [
        "u225",
        "m98",
        "d98",
        "u222",
        "u223",
        "u209",
        "u224",
        "u226"
      ],
      [
        "d99",
        "u227",
        "u228",
        "u225",
        "m99",
        "u226"
      ],
      [
        "d100",
        "u231",
        "u228",
        "u227",
        "m100",
        "u252",
        "u230",
        "u229"
      ],
      [
        "u231",
        "u234",
        "m101",
        "d101",
        "u229",
        "u232"
      ],
      [
        "u234",
        "d102",
        "u233",
        "u235",
        "u236",
        "u211",
        "m102",
        "u232"
      ],
      [
        "u237",
        "u235",
        "u236",
        "m103",
        "d103",
        "u238"
      ],
      [
        "u237",
        "d104",
        "u241",
        "u254",
        "u239",
        "u240",
        "u238",
        "m104"
      ],
      [
        "m105",
        "u239",
        "u244",
        "u241",
        "u242",
        "d105"
      ],
      [
        "u243",
        "d106",
        "m106",
        "u244",
        "u246",
        "u245",
        "u242",
        "u213"
      ],
      [
        "u247",
        "d107",
        "u248",
        "m107",
        "u246",
        "u245"
      ],
      [
        "u247",
        "d108",
        "u256",
        "u248",
        "m108",
        "u249"
      ],
      [
        "d109",
        "m109",
        "u220",
        "u259",
        "u250",
        "u251"
      ],
      [
        "d110",
        "m110",
        "u253",
        "u252",
        "u268",
        "u230"
      ],
      [
        "u254",
        "m111",
        "u255",
        "u240",
        "u277",
        "d111"
      ],
      [
        "u257",
        "u256",
        "u249",
        "m112",
        "d112",
        "u286"
      ],
      [
        "u258",
        "d113",
        "m113",
        "u260"
      ],
      [
        "u262",
        "u260",
        "d114",
        "u261",
        "u258",
        "m114",
        "u259",
        "u251"
      ],
      [
        "u262",
        "d115",
        "u263",
        "u261",
        "u264",
        "m115"
      ],
      [
        "m116",
        "d116",
        "u263",
        "u266",
        "u264",
        "u265"
      ],
      [
        "m117",
        "u266",
        "u267",
        "u269",
        "d117",
        "u265"
      ],
      [
        "u271",
        "m118",
        "u268",
        "u253",
        "u267",
        "u269",
        "u270",
        "d118"
      ],
      [
        "m119",
        "u272",
        "u271",
        "u273",
        "d119",
        "u270"
      ],
      [
        "m120",
        "u272",
        "u274",
        "u273",
        "d120",
        "u275"
      ],
      [
        "u274",
        "u278",
        "u275",
        "m121",
        "u276",
        "d121"
      ],
      [
        "m122",
        "u278",
        "u280",
        "d122",
        "u255",
        "u279",
        "u276",
        "u277"
      ],
      [
        "d123",
        "u280",
        "u282",
        "u279",
        "m123",
        "u281"
      ],
      [
        "d124",
        "u283",
        "m124",
        "u284",
        "u282",
        "u281"
      ],
      [
        "u287",
        "u283",
        "m125",
        "u284",
        "d125",
        "u285"
      ],
      [
        "u287",
        "u257",
        "m126",
        "d126",
        "u285",
        "u286"
      ]
    ],
    "qubit_lo_range": [
      [
        4.441269554368371,
        5.441269554368372
      ],
      [
        4.267334877313814,
        5.267334877313814
      ],
      [
        4.329506296787318,
        5.329506296787318
      ],
      [
        4.245136295124445,
        5.245136295124445
      ],
      [
        4.366659204485758,
        5.366659204485758
      ],
      [
        4.285653540448796,
        5.285653540448797
      ],
      [
        4.218306919675763,
        5.218306919675763
      ],
      [
        4.355314106150649,
        5.355314106150649
      ],
      [
        4.277708102809208,
        5.277708102809208
      ],
      [
        4.072995070231666,
        5.072995070231667
      ],
      [
        4.1592822845028845,
        5.159282284502885
      ],
      [
        4.089027410510079,
        5.08902741051008
      ],
      [
        4.044909672986517,
        5.044909672986517
      ],
      [
        4.116433401992759,
        5.116433401992759
      ],
      [
        4.347452878422132,
        5.347452878422132
      ],
      [
        4.305073786720048,
        5.305073786720048
      ],
      [
        4.374736871360776,
        5.374736871360776
      ],
      [
        4.170383670744475,
        5.170383670744475
      ],
      [
        4.388897129023557,
        5.388897129023557
      ],
      [
        4.313370932467804,
        5.313370932467804
      ],
      [
        4.153605550993454,
        5.153605550993453
      ],
      [
        4.284585251311082,
        5.284585251311082
      ],
      [
        4.337364448608966,
        5.337364448608966
      ],
      [
        4.263476187851771,
        5.263476187851771
      ],
      [
        4.188769036115294,
        5.188769036115294
      ],
      [
        4.413000992672206,
        5.413000992672206
      ],
      [
        4.282343598705028,
        5.282343598705027
      ],
      [
        4.469792831146916,
        5.469792831146916
      ],
      [
        4.25000487369054,
        5.250004873690541
      ],
      [
        4.307868816389966,
        5.307868816389966
      ],
      [
        4.13027361688158,
        5.13027361688158
      ],
      [
        4.191192564395233,
        5.191192564395234
      ],
      [
        4.253568057290198,
        5.253568057290199
      ],
      [
        4.418392792181007,
        5.418392792181007
      ],
      [
        4.438182568970581,
        5.438182568970581
      ],
      [
        4.205483193161399,
        5.205483193161399
      ],
      [
        4.420797471557108,
        5.420797471557108
      ],
      [
        4.451549745678804,
        5.451549745678804
      ],
      [
        4.394881337961288,
        5.394881337961288
      ],
      [
        4.305421507357779,
        5.305421507357779
      ],
      [
        4.152314233782547,
        5.152314233782548
      ],
      [
        4.366552934089273,
        5.366552934089273
      ],
      [
        4.428864294015757,
        5.428864294015758
      ],
      [
        4.237873300984793,
        5.237873300984793
      ],
      [
        4.287167742956391,
        5.287167742956391
      ],
      [
        4.115449415826497,
        5.115449415826498
      ],
      [
        4.279829848794718,
        5.279829848794719
      ],
      [
        4.3766137519720205,
        5.3766137519720205
      ],
      [
        4.159768018967156,
        5.159768018967156
      ],
      [
        4.247337855867469,
        5.247337855867469
      ],
      [
        4.3338739462702796,
        5.3338739462702796
      ],
      [
        4.261507427906908,
        5.261507427906908
      ],
      [
        4.3344562880700925,
        5.3344562880700925
      ],
      [
        4.2744116184491565,
        5.274411618449157
      ],
      [
        4.287941509578245,
        5.2879415095782445
      ],
      [
        4.440978524791069,
        5.440978524791069
      ],
      [
        4.365591524909129,
        5.365591524909129
      ],
      [
        4.430406249373111,
        5.430406249373111
      ],
      [
        4.386294928340182,
        5.386294928340182
      ],
      [
        4.310782362061768,
        5.310782362061768
      ],
      [
        4.215426734089087,
        5.215426734089087
      ],
      [
        4.296296647845541,
        5.296296647845541
      ],
      [
        4.238396529179897,
        5.238396529179898
      ],
      [
        4.38811113126117,
        5.388111131261171
      ],
      [
        4.482645661897368,
        5.482645661897368
      ],
      [
        4.3026788191014775,
        5.3026788191014775
      ],
      [
        4.502289195873743,
        5.502289195873743
      ],
      [
        4.4264093595529586,
        5.4264093595529586
      ],
      [
        4.346623642496773,
        5.346623642496773
      ],
      [
        4.277588886918308,
        5.277588886918308
      ],
      [
        4.204092298978204,
        5.204092298978204
      ],
      [
        4.258091355646971,
        5.258091355646971
      ],
      [
        4.440422807103682,
        5.440422807103682
      ],
      [
        4.263540503814648,
        5.263540503814648
      ],
      [
        4.264570209089704,
        5.264570209089704
      ],
      [
        4.345766903627403,
        5.345766903627403
      ],
      [
        4.231180139748979,
        5.231180139748979
      ],
      [
        4.3174347133906466,
        5.3174347133906466
      ],
      [
        4.215074207917057,
        5.215074207917057
      ],
      [
        4.330512305879326,
        5.330512305879326
      ],
      [
        4.239377105997737,
        5.239377105997737
      ],
      [
        4.38387508984022,
        5.383875089840221
      ],
      [
        4.438804288127963,
        5.438804288127963
      ],
      [
        4.291999611057684,
        5.291999611057683
      ],
      [
        4.5351037966352035,
        5.5351037966352035
      ],
      [
        4.3153046796741386,
        5.3153046796741386
      ],
      [
        4.240307851054329,
        5.240307851054329
      ],
      [
        4.464615785189806,
        5.464615785189807
      ],
      [
        4.3554959830082804,
        5.3554959830082804
      ],
      [
        4.507962811770686,
        5.507962811770686
      ],
      [
        4.377398919122634,
        5.377398919122634
      ],
      [
        4.381027593698443,
        5.381027593698443
      ],
      [
        4.520959220832458,
        5.520959220832458
      ],
      [
        4.392830424482235,
        5.392830424482235
      ],
      [
        4.318247894018516,
        5.318247894018516
      ],
      [
        4.4033466836718995,
        5.4033466836718995
      ],
      [
        4.276035526262703,
        5.276035526262703
      ],
      [
        4.43142912123665,
        5.43142912123665
      ],
      [
        4.315195482489558,
        5.315195482489558
      ],
      [
        4.502743107138771,
        5.502743107138771
      ],
      [
        4.457625822998247,
        5.457625822998247
      ],
      [
        4.535771355824155,
        5.535771355824155
      ],
      [
        4.324019429711679,
        5.324019429711679
      ],
      [
        4.194694998315474,
        5.194694998315474
      ],
      [
        4.47430531017729,
        5.47430531017729
      ],
      [
        4.396162413918302,
        5.396162413918302
      ],
      [
        4.3357825454207815,
        5.3357825454207815
      ],
      [
        4.41849750960496,
        5.41849750960496
      ],
      [
        4.273707024930087,
        5.273707024930087
      ],
      [
        4.3625229004257235,
        5.3625229004257235
      ],
      [
        4.363490720123915,
        5.363490720123915
      ],
      [
        4.720629796486275,
        5.720629796486275
      ],
      [
        4.3827069010258795,
        5.3827069010258795
      ],
      [
        4.490958909790281,
        5.490958909790281
      ],
      [
        4.296640441860798,
        5.296640441860799
      ],
      [
        4.178173034267697,
        5.178173034267697
      ],
      [
        4.443847337473709,
        5.443847337473709
      ],
      [
        4.536855767693183,
        5.536855767693183
      ],
      [
        4.452883267467524,
        5.452883267467524
      ],
      [
        4.400557245046229,
        5.400557245046229
      ],
      [
        4.497599636905643,
        5.497599636905643
      ],
      [
        4.293521126745533,
        5.293521126745533
      ],
      [
        4.489501782580204,
        5.489501782580204
      ],
      [
        4.563685860523269,
        5.563685860523269
      ],
      [
        4.499079127511828,
        5.499079127511828
      ],
      [
        4.5685725071302565,
        5.568572507130257
      ],
      [
        4.31188045249478,
        5.31188045249478
      ]
    ],
    "rep_delay_range": [
      20.0,
      500.0
    ],
    "rep_times": [
      1000.0
    ],
    "sample_name": "family: Eagle, revision: 3",
    "simulator": false,
    "supported_features": [
      "qobj"
    ],
    "supported_instructions": [
      "reset",
      "ecr",
      "u1",
      "sx",
      "play",
      "rz",
      "x",
      "id",
      "measure",
      "setf",
      "acquire",
      "delay",
      "shiftf"
    ],
    "timing_constraints": {
      "acquire_alignment": 16,
      "granularity": 16,
      "min_length": 64,
      "pulse_alignment": 16
    },
    "u_channel_lo": [
      [
        {
          "q": 1,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 14,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 0,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 2,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 1,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 3,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 2,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 3,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 5,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 15,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 6,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 5,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 7,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 6,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 7,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 9,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 16,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 10,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 9,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 11,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 10,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 11,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 13,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 17,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 0,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 18,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 4,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 8,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 12,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 14,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 19,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 18,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 19,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 21,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 33,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 15,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 21,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 23,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 22,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 23,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 25,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 34,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 16,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 25,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 27,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 26,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 27,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 29,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 35,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 17,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 29,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 31,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 30,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 32,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 31,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 36,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 20,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 24,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 28,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 32,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 51,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 38,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 52,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 37,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 33,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 38,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 40,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 39,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 40,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 42,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 53,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 34,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 42,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 44,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 43,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 44,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 46,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 54,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 35,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 46,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 48,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 47,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 48,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 50,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 55,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 51,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 36,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 50,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 37,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 56,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 41,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 45,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 49,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 52,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 57,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 56,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 57,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 59,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 71,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 53,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 59,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 61,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 60,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 61,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 63,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 72,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 54,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 63,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 65,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 64,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 65,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 67,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 73,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 55,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 67,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 69,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 68,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 70,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 69,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 74,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 58,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 62,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 66,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 70,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 89,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 76,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 90,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 75,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 71,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 76,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 78,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 77,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 78,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 80,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 91,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 72,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 80,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 82,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 81,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 82,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 84,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 92,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 73,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 84,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 86,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 85,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 86,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 88,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 93,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 89,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 74,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 88,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 75,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 94,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 79,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 83,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 87,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 90,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 95,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 94,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 95,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 97,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 109,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 91,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 97,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 99,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 98,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 99,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 101,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 110,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 92,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 101,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 103,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 102,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 103,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 105,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 111,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 93,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 105,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 107,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 106,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 108,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 107,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 112,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 96,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 100,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 104,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 108,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 126,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 109,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 113,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 115,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 114,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 116,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 115,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 117,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 116,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 110,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 117,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 119,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 118,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 120,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 119,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 121,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 120,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 111,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 121,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 123,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 122,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 124,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 123,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 125,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 124,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 126,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 112,
          "scale": "(1+0j)"
        }
      ],
      [
        {
          "q": 125,
          "scale": "(1+0j)"
        }
      ]
    ],
    "uchannels_enabled": true,
    "url": "None"
  },
  "backend_name": "ibm_rensselaer",
  "backend_options": "Options(shots=4000, memory=False, meas_level=<MeasLevel.CLASSIFIED: 2>, meas_return=<MeasReturnType.AVERAGE: 'avg'>, memory_slots=None, memory_slot_size=100, rep_time=None, rep_delay=None, init_qubits=True, use_measure_esp=None, use_fractional_gates=False, noise_model=None, seed_simulator=None)",
  "backend_properties": {
    "backend_name": "ibm_rensselaer",
    "backend_version": "1.1.223",
    "gates": [
      {
        "gate": "id",
        "name": "id0",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010381911972652161
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "id",
        "name": "id1",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014038884047123246
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "id",
        "name": "id2",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001759123047898739
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "id",
        "name": "id3",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029796952268124625
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "id",
        "name": "id4",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009767477572472853
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "id",
        "name": "id5",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001683208345032417
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "id",
        "name": "id6",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000124928719023305
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "id",
        "name": "id7",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012915044925313713
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "id",
        "name": "id8",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002461628638179396
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "id",
        "name": "id9",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01457753929285255
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "id",
        "name": "id10",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580166521848991
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "id",
        "name": "id11",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021362665459623024
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "id",
        "name": "id12",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017163025822112662
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "id",
        "name": "id13",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.963583931681066e-05
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "id",
        "name": "id14",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027155621892905777
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "id",
        "name": "id15",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041789497577638475
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "id",
        "name": "id16",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027901918485251094
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "id",
        "name": "id17",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019936564333339303
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "id",
        "name": "id18",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011015621432465109
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "id",
        "name": "id19",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006816964899536054
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "id",
        "name": "id20",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014502989694723732
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "id",
        "name": "id21",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001490721019742839
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "id",
        "name": "id22",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026707922914860735
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "id",
        "name": "id23",
        "parameters": [
          {
            "date": "2026-01-24T22:47:49-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001512934556557437
          },
          {
            "date": "2026-01-24T22:47:49-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "id",
        "name": "id24",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005186292377118577
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "id",
        "name": "id25",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020915859093961962
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "id",
        "name": "id26",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002792829938920713
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "id",
        "name": "id27",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013655734957805136
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "id",
        "name": "id28",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001884040533160152
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "id",
        "name": "id29",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014793022489223935
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "id",
        "name": "id30",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005236955557421072
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "id",
        "name": "id31",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001613029121108144
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "id",
        "name": "id32",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018732663350538633
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "id",
        "name": "id33",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016075214860026635
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "id",
        "name": "id34",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009723588027186128
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "id",
        "name": "id35",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008282698396085673
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "id",
        "name": "id36",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002231241811099051
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "id",
        "name": "id37",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013190505194277582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "id",
        "name": "id38",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001519240786123744
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "id",
        "name": "id39",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024427075636820325
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "id",
        "name": "id40",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005720905141692669
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "id",
        "name": "id41",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002574116193577929
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "id",
        "name": "id42",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037166013185439557
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "id",
        "name": "id43",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000162530381642304
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "id",
        "name": "id44",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024731435500665547
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "id",
        "name": "id45",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002803421999496145
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "id",
        "name": "id46",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000241788967776473
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "id",
        "name": "id47",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002766789305769045
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "id",
        "name": "id48",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003081482082369742
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "id",
        "name": "id49",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021182403215765457
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "id",
        "name": "id50",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014931326238527807
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "id",
        "name": "id51",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010327906795681582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "id",
        "name": "id52",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016960357262588618
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "id",
        "name": "id53",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00039765162436092386
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "id",
        "name": "id54",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023765546212826177
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "id",
        "name": "id55",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013569684291707792
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "id",
        "name": "id56",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029516045365306193
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "id",
        "name": "id57",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001629766367657398
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "id",
        "name": "id58",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002105888662396267
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "id",
        "name": "id59",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005114728794237636
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "id",
        "name": "id60",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012414586370467485
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "id",
        "name": "id61",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019806583135820004
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "id",
        "name": "id62",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002661762710394689
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "id",
        "name": "id63",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001048948370261295
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "id",
        "name": "id64",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002806388757918933
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "id",
        "name": "id65",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021681888177021782
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "id",
        "name": "id66",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018252393065552582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "id",
        "name": "id67",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002131197500718347
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "id",
        "name": "id68",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011605726612654397
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "id",
        "name": "id69",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001644385022924434
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "id",
        "name": "id70",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004483252160031543
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "id",
        "name": "id71",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011670714792852348
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "id",
        "name": "id72",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006622917313300064
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "id",
        "name": "id73",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005869632483741209
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "id",
        "name": "id74",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004336715953363691
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "id",
        "name": "id75",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001939747253647769
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "id",
        "name": "id76",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003092103228688757
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "id",
        "name": "id77",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002496785355384198
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "id",
        "name": "id78",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021215220182462433
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "id",
        "name": "id79",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016695389894031814
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "id",
        "name": "id80",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017621638261627667
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "id",
        "name": "id81",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004277536737445781
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "id",
        "name": "id82",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005888102498775778
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "id",
        "name": "id83",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000135763967805773
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "id",
        "name": "id84",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017460109311765929
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "id",
        "name": "id85",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029034325028856394
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "id",
        "name": "id86",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020897885078325864
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "id",
        "name": "id87",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019581492197001413
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "id",
        "name": "id88",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001782654298243965
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "id",
        "name": "id89",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004691403719749005
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "id",
        "name": "id90",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019322239507538216
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "id",
        "name": "id91",
        "parameters": [
          {
            "date": "2026-01-24T22:47:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008855426088275503
          },
          {
            "date": "2026-01-24T22:47:50-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "id",
        "name": "id92",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003279159238715424
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "id",
        "name": "id93",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000291007550356244
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "id",
        "name": "id94",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018958903549038693
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "id",
        "name": "id95",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015864614415067872
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "id",
        "name": "id96",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003176136846601646
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "id",
        "name": "id97",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022465498137961542
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "id",
        "name": "id98",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000787675378310251
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "id",
        "name": "id99",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021106108714673193
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "id",
        "name": "id100",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036264222274591626
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "id",
        "name": "id101",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022713764213657715
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "id",
        "name": "id102",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011902102315764877
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "id",
        "name": "id103",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002686967953045347
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "id",
        "name": "id104",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015929071738522135
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "id",
        "name": "id105",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030032627851589753
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "id",
        "name": "id106",
        "parameters": [
          {
            "date": "2026-01-23T22:28:07-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002506271725426198
          },
          {
            "date": "2026-01-23T22:28:07-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "id",
        "name": "id107",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037296709609706545
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "id",
        "name": "id108",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002310802838170246
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "id",
        "name": "id109",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026350414660390026
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "id",
        "name": "id110",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003632930674256612
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "id",
        "name": "id111",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004993513790574641
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "id",
        "name": "id112",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002989398509679443
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "id",
        "name": "id113",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012716507489530474
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "id",
        "name": "id114",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030061638796692575
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "id",
        "name": "id115",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0007624163816090609
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "id",
        "name": "id116",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003537305776382983
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "id",
        "name": "id117",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003176953335441419
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "id",
        "name": "id118",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010885526156189354
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "id",
        "name": "id119",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030777227883304747
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "id",
        "name": "id120",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003326010652424958
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "id",
        "name": "id121",
        "parameters": [
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003013072919212668
          },
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "id",
        "name": "id122",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001781588580377728
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "id",
        "name": "id123",
        "parameters": [
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041832154647293134
          },
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "id",
        "name": "id124",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029422476875523253
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "id",
        "name": "id125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "id",
        "name": "id126",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003096818698780124
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "rz",
        "name": "rz0",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "rz",
        "name": "rz1",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "rz",
        "name": "rz2",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "rz",
        "name": "rz3",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "rz",
        "name": "rz4",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "rz",
        "name": "rz5",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "rz",
        "name": "rz6",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "rz",
        "name": "rz7",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "rz",
        "name": "rz8",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "rz",
        "name": "rz9",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "rz",
        "name": "rz10",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "rz",
        "name": "rz11",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "rz",
        "name": "rz12",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "rz",
        "name": "rz13",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "rz",
        "name": "rz14",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "rz",
        "name": "rz15",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "rz",
        "name": "rz16",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "rz",
        "name": "rz17",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "rz",
        "name": "rz18",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "rz",
        "name": "rz19",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "rz",
        "name": "rz20",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "rz",
        "name": "rz21",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "rz",
        "name": "rz22",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "rz",
        "name": "rz23",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "rz",
        "name": "rz24",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "rz",
        "name": "rz25",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "rz",
        "name": "rz26",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "rz",
        "name": "rz27",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "rz",
        "name": "rz28",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "rz",
        "name": "rz29",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "rz",
        "name": "rz30",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "rz",
        "name": "rz31",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "rz",
        "name": "rz32",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "rz",
        "name": "rz33",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "rz",
        "name": "rz34",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "rz",
        "name": "rz35",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "rz",
        "name": "rz36",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "rz",
        "name": "rz37",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "rz",
        "name": "rz38",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "rz",
        "name": "rz39",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "rz",
        "name": "rz40",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "rz",
        "name": "rz41",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "rz",
        "name": "rz42",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "rz",
        "name": "rz43",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "rz",
        "name": "rz44",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "rz",
        "name": "rz45",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "rz",
        "name": "rz46",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "rz",
        "name": "rz47",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "rz",
        "name": "rz48",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "rz",
        "name": "rz49",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "rz",
        "name": "rz50",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "rz",
        "name": "rz51",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "rz",
        "name": "rz52",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "rz",
        "name": "rz53",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "rz",
        "name": "rz54",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "rz",
        "name": "rz55",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "rz",
        "name": "rz56",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "rz",
        "name": "rz57",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "rz",
        "name": "rz58",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "rz",
        "name": "rz59",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "rz",
        "name": "rz60",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "rz",
        "name": "rz61",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "rz",
        "name": "rz62",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "rz",
        "name": "rz63",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "rz",
        "name": "rz64",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "rz",
        "name": "rz65",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "rz",
        "name": "rz66",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "rz",
        "name": "rz67",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "rz",
        "name": "rz68",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "rz",
        "name": "rz69",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "rz",
        "name": "rz70",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "rz",
        "name": "rz71",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "rz",
        "name": "rz72",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "rz",
        "name": "rz73",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "rz",
        "name": "rz74",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "rz",
        "name": "rz75",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "rz",
        "name": "rz76",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "rz",
        "name": "rz77",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "rz",
        "name": "rz78",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "rz",
        "name": "rz79",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "rz",
        "name": "rz80",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "rz",
        "name": "rz81",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "rz",
        "name": "rz82",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "rz",
        "name": "rz83",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "rz",
        "name": "rz84",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "rz",
        "name": "rz85",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "rz",
        "name": "rz86",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "rz",
        "name": "rz87",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "rz",
        "name": "rz88",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "rz",
        "name": "rz89",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "rz",
        "name": "rz90",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "rz",
        "name": "rz91",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "rz",
        "name": "rz92",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "rz",
        "name": "rz93",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "rz",
        "name": "rz94",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "rz",
        "name": "rz95",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "rz",
        "name": "rz96",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "rz",
        "name": "rz97",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "rz",
        "name": "rz98",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "rz",
        "name": "rz99",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "rz",
        "name": "rz100",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "rz",
        "name": "rz101",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "rz",
        "name": "rz102",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "rz",
        "name": "rz103",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "rz",
        "name": "rz104",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "rz",
        "name": "rz105",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "rz",
        "name": "rz106",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "rz",
        "name": "rz107",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "rz",
        "name": "rz108",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "rz",
        "name": "rz109",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "rz",
        "name": "rz110",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "rz",
        "name": "rz111",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "rz",
        "name": "rz112",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "rz",
        "name": "rz113",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "rz",
        "name": "rz114",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "rz",
        "name": "rz115",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "rz",
        "name": "rz116",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "rz",
        "name": "rz117",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "rz",
        "name": "rz118",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "rz",
        "name": "rz119",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "rz",
        "name": "rz120",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "rz",
        "name": "rz121",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "rz",
        "name": "rz122",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "rz",
        "name": "rz123",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "rz",
        "name": "rz124",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "rz",
        "name": "rz125",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "rz",
        "name": "rz126",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 0
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "sx",
        "name": "sx0",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010381911972652161
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "sx",
        "name": "sx1",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014038884047123246
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "sx",
        "name": "sx2",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001759123047898739
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "sx",
        "name": "sx3",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029796952268124625
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "sx",
        "name": "sx4",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009767477572472853
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "sx",
        "name": "sx5",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001683208345032417
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "sx",
        "name": "sx6",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000124928719023305
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "sx",
        "name": "sx7",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012915044925313713
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "sx",
        "name": "sx8",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002461628638179396
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "sx",
        "name": "sx9",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01457753929285255
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "sx",
        "name": "sx10",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580166521848991
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "sx",
        "name": "sx11",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021362665459623024
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "sx",
        "name": "sx12",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017163025822112662
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "sx",
        "name": "sx13",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.963583931681066e-05
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "sx",
        "name": "sx14",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027155621892905777
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "sx",
        "name": "sx15",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041789497577638475
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "sx",
        "name": "sx16",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027901918485251094
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "sx",
        "name": "sx17",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019936564333339303
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "sx",
        "name": "sx18",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011015621432465109
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "sx",
        "name": "sx19",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006816964899536054
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "sx",
        "name": "sx20",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014502989694723732
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "sx",
        "name": "sx21",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001490721019742839
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "sx",
        "name": "sx22",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026707922914860735
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "sx",
        "name": "sx23",
        "parameters": [
          {
            "date": "2026-01-24T22:47:49-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001512934556557437
          },
          {
            "date": "2026-01-24T22:47:49-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "sx",
        "name": "sx24",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005186292377118577
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "sx",
        "name": "sx25",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020915859093961962
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "sx",
        "name": "sx26",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002792829938920713
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "sx",
        "name": "sx27",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013655734957805136
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "sx",
        "name": "sx28",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001884040533160152
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "sx",
        "name": "sx29",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014793022489223935
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "sx",
        "name": "sx30",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005236955557421072
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "sx",
        "name": "sx31",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001613029121108144
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "sx",
        "name": "sx32",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018732663350538633
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "sx",
        "name": "sx33",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016075214860026635
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "sx",
        "name": "sx34",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009723588027186128
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "sx",
        "name": "sx35",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008282698396085673
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "sx",
        "name": "sx36",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002231241811099051
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "sx",
        "name": "sx37",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013190505194277582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "sx",
        "name": "sx38",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001519240786123744
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "sx",
        "name": "sx39",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024427075636820325
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "sx",
        "name": "sx40",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005720905141692669
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "sx",
        "name": "sx41",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002574116193577929
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "sx",
        "name": "sx42",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037166013185439557
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "sx",
        "name": "sx43",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000162530381642304
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "sx",
        "name": "sx44",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024731435500665547
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "sx",
        "name": "sx45",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002803421999496145
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "sx",
        "name": "sx46",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000241788967776473
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "sx",
        "name": "sx47",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002766789305769045
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "sx",
        "name": "sx48",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003081482082369742
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "sx",
        "name": "sx49",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021182403215765457
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "sx",
        "name": "sx50",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014931326238527807
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "sx",
        "name": "sx51",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010327906795681582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "sx",
        "name": "sx52",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016960357262588618
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "sx",
        "name": "sx53",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00039765162436092386
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "sx",
        "name": "sx54",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023765546212826177
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "sx",
        "name": "sx55",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013569684291707792
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "sx",
        "name": "sx56",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029516045365306193
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "sx",
        "name": "sx57",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001629766367657398
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "sx",
        "name": "sx58",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002105888662396267
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "sx",
        "name": "sx59",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005114728794237636
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "sx",
        "name": "sx60",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012414586370467485
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "sx",
        "name": "sx61",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019806583135820004
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "sx",
        "name": "sx62",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002661762710394689
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "sx",
        "name": "sx63",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001048948370261295
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "sx",
        "name": "sx64",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002806388757918933
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "sx",
        "name": "sx65",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021681888177021782
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "sx",
        "name": "sx66",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018252393065552582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "sx",
        "name": "sx67",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002131197500718347
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "sx",
        "name": "sx68",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011605726612654397
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "sx",
        "name": "sx69",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001644385022924434
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "sx",
        "name": "sx70",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004483252160031543
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "sx",
        "name": "sx71",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011670714792852348
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "sx",
        "name": "sx72",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006622917313300064
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "sx",
        "name": "sx73",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005869632483741209
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "sx",
        "name": "sx74",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004336715953363691
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "sx",
        "name": "sx75",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001939747253647769
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "sx",
        "name": "sx76",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003092103228688757
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "sx",
        "name": "sx77",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002496785355384198
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "sx",
        "name": "sx78",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021215220182462433
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "sx",
        "name": "sx79",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016695389894031814
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "sx",
        "name": "sx80",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017621638261627667
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "sx",
        "name": "sx81",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004277536737445781
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "sx",
        "name": "sx82",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005888102498775778
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "sx",
        "name": "sx83",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000135763967805773
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "sx",
        "name": "sx84",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017460109311765929
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "sx",
        "name": "sx85",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029034325028856394
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "sx",
        "name": "sx86",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020897885078325864
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "sx",
        "name": "sx87",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019581492197001413
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "sx",
        "name": "sx88",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001782654298243965
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "sx",
        "name": "sx89",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004691403719749005
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "sx",
        "name": "sx90",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019322239507538216
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "sx",
        "name": "sx91",
        "parameters": [
          {
            "date": "2026-01-24T22:47:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008855426088275503
          },
          {
            "date": "2026-01-24T22:47:50-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "sx",
        "name": "sx92",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003279159238715424
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "sx",
        "name": "sx93",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000291007550356244
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "sx",
        "name": "sx94",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018958903549038693
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "sx",
        "name": "sx95",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015864614415067872
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "sx",
        "name": "sx96",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003176136846601646
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "sx",
        "name": "sx97",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022465498137961542
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "sx",
        "name": "sx98",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000787675378310251
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "sx",
        "name": "sx99",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021106108714673193
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "sx",
        "name": "sx100",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036264222274591626
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "sx",
        "name": "sx101",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022713764213657715
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "sx",
        "name": "sx102",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011902102315764877
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "sx",
        "name": "sx103",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002686967953045347
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "sx",
        "name": "sx104",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015929071738522135
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "sx",
        "name": "sx105",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030032627851589753
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "sx",
        "name": "sx106",
        "parameters": [
          {
            "date": "2026-01-23T22:28:07-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002506271725426198
          },
          {
            "date": "2026-01-23T22:28:07-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "sx",
        "name": "sx107",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037296709609706545
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "sx",
        "name": "sx108",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002310802838170246
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "sx",
        "name": "sx109",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026350414660390026
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "sx",
        "name": "sx110",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003632930674256612
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "sx",
        "name": "sx111",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004993513790574641
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "sx",
        "name": "sx112",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002989398509679443
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "sx",
        "name": "sx113",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012716507489530474
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "sx",
        "name": "sx114",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030061638796692575
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "sx",
        "name": "sx115",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0007624163816090609
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "sx",
        "name": "sx116",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003537305776382983
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "sx",
        "name": "sx117",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003176953335441419
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "sx",
        "name": "sx118",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010885526156189354
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "sx",
        "name": "sx119",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030777227883304747
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "sx",
        "name": "sx120",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003326010652424958
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "sx",
        "name": "sx121",
        "parameters": [
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003013072919212668
          },
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "sx",
        "name": "sx122",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001781588580377728
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "sx",
        "name": "sx123",
        "parameters": [
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041832154647293134
          },
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "sx",
        "name": "sx124",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029422476875523253
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "sx",
        "name": "sx125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "sx",
        "name": "sx126",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003096818698780124
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "x",
        "name": "x0",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010381911972652161
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "x",
        "name": "x1",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014038884047123246
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "x",
        "name": "x2",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001759123047898739
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "x",
        "name": "x3",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029796952268124625
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "x",
        "name": "x4",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009767477572472853
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "x",
        "name": "x5",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001683208345032417
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "x",
        "name": "x6",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000124928719023305
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "x",
        "name": "x7",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012915044925313713
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "x",
        "name": "x8",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002461628638179396
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "x",
        "name": "x9",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01457753929285255
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "x",
        "name": "x10",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002580166521848991
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "x",
        "name": "x11",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021362665459623024
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "x",
        "name": "x12",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017163025822112662
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "x",
        "name": "x13",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 8.963583931681066e-05
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "x",
        "name": "x14",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027155621892905777
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "x",
        "name": "x15",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041789497577638475
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "x",
        "name": "x16",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00027901918485251094
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "x",
        "name": "x17",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019936564333339303
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "x",
        "name": "x18",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011015621432465109
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "x",
        "name": "x19",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006816964899536054
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "x",
        "name": "x20",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014502989694723732
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "x",
        "name": "x21",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001490721019742839
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "x",
        "name": "x22",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026707922914860735
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "x",
        "name": "x23",
        "parameters": [
          {
            "date": "2026-01-24T22:47:49-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001512934556557437
          },
          {
            "date": "2026-01-24T22:47:49-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "x",
        "name": "x24",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005186292377118577
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "x",
        "name": "x25",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020915859093961962
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "x",
        "name": "x26",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002792829938920713
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "x",
        "name": "x27",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013655734957805136
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "x",
        "name": "x28",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001884040533160152
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "x",
        "name": "x29",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014793022489223935
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "x",
        "name": "x30",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005236955557421072
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "x",
        "name": "x31",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001613029121108144
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "x",
        "name": "x32",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018732663350538633
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "x",
        "name": "x33",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016075214860026635
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "x",
        "name": "x34",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0009723588027186128
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "x",
        "name": "x35",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008282698396085673
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "x",
        "name": "x36",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002231241811099051
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "x",
        "name": "x37",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013190505194277582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "x",
        "name": "x38",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001519240786123744
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "x",
        "name": "x39",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024427075636820325
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "x",
        "name": "x40",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005720905141692669
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "x",
        "name": "x41",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002574116193577929
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "x",
        "name": "x42",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037166013185439557
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "x",
        "name": "x43",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000162530381642304
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "x",
        "name": "x44",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00024731435500665547
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "x",
        "name": "x45",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002803421999496145
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "x",
        "name": "x46",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000241788967776473
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "x",
        "name": "x47",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002766789305769045
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "x",
        "name": "x48",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003081482082369742
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "x",
        "name": "x49",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021182403215765457
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "x",
        "name": "x50",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00014931326238527807
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "x",
        "name": "x51",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00010327906795681582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "x",
        "name": "x52",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016960357262588618
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "x",
        "name": "x53",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00039765162436092386
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "x",
        "name": "x54",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00023765546212826177
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "x",
        "name": "x55",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00013569684291707792
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "x",
        "name": "x56",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029516045365306193
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "x",
        "name": "x57",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001629766367657398
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "x",
        "name": "x58",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002105888662396267
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "x",
        "name": "x59",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005114728794237636
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "x",
        "name": "x60",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012414586370467485
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "x",
        "name": "x61",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019806583135820004
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "x",
        "name": "x62",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002661762710394689
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "x",
        "name": "x63",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.001048948370261295
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "x",
        "name": "x64",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002806388757918933
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "x",
        "name": "x65",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021681888177021782
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "x",
        "name": "x66",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018252393065552582
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "x",
        "name": "x67",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002131197500718347
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "x",
        "name": "x68",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011605726612654397
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "x",
        "name": "x69",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001644385022924434
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "x",
        "name": "x70",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004483252160031543
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "x",
        "name": "x71",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011670714792852348
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "x",
        "name": "x72",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006622917313300064
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "x",
        "name": "x73",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005869632483741209
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "x",
        "name": "x74",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004336715953363691
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "x",
        "name": "x75",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001939747253647769
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "x",
        "name": "x76",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003092103228688757
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "x",
        "name": "x77",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002496785355384198
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "x",
        "name": "x78",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021215220182462433
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "x",
        "name": "x79",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00016695389894031814
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "x",
        "name": "x80",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017621638261627667
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "x",
        "name": "x81",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004277536737445781
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "x",
        "name": "x82",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0005888102498775778
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "x",
        "name": "x83",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000135763967805773
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "x",
        "name": "x84",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00017460109311765929
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "x",
        "name": "x85",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029034325028856394
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "x",
        "name": "x86",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00020897885078325864
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "x",
        "name": "x87",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019581492197001413
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "x",
        "name": "x88",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001782654298243965
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "x",
        "name": "x89",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004691403719749005
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "x",
        "name": "x90",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00019322239507538216
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "x",
        "name": "x91",
        "parameters": [
          {
            "date": "2026-01-24T22:47:50-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0008855426088275503
          },
          {
            "date": "2026-01-24T22:47:50-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "x",
        "name": "x92",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003279159238715424
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "x",
        "name": "x93",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000291007550356244
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "x",
        "name": "x94",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00018958903549038693
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "x",
        "name": "x95",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015864614415067872
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "x",
        "name": "x96",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003176136846601646
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "x",
        "name": "x97",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022465498137961542
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "x",
        "name": "x98",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.000787675378310251
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "x",
        "name": "x99",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00021106108714673193
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "x",
        "name": "x100",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00036264222274591626
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "x",
        "name": "x101",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00022713764213657715
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "x",
        "name": "x102",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00011902102315764877
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "x",
        "name": "x103",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002686967953045347
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "x",
        "name": "x104",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00015929071738522135
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "x",
        "name": "x105",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030032627851589753
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "x",
        "name": "x106",
        "parameters": [
          {
            "date": "2026-01-23T22:28:07-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002506271725426198
          },
          {
            "date": "2026-01-23T22:28:07-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "x",
        "name": "x107",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00037296709609706545
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "x",
        "name": "x108",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0002310802838170246
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "x",
        "name": "x109",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00026350414660390026
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "x",
        "name": "x110",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003632930674256612
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "x",
        "name": "x111",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0004993513790574641
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "x",
        "name": "x112",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.002989398509679443
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "x",
        "name": "x113",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00012716507489530474
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "x",
        "name": "x114",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030061638796692575
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "x",
        "name": "x115",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0007624163816090609
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "x",
        "name": "x116",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003537305776382983
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "x",
        "name": "x117",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003176953335441419
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "x",
        "name": "x118",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0010885526156189354
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "x",
        "name": "x119",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00030777227883304747
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "x",
        "name": "x120",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003326010652424958
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "x",
        "name": "x121",
        "parameters": [
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003013072919212668
          },
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "x",
        "name": "x122",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0001781588580377728
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "x",
        "name": "x123",
        "parameters": [
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00041832154647293134
          },
          {
            "date": "2026-01-25T23:10:26-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "x",
        "name": "x124",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00029422476875523253
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "x",
        "name": "x125",
        "parameters": [
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0006279038579265311
          },
          {
            "date": "2026-01-21T21:49:04-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "x",
        "name": "x126",
        "parameters": [
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0003096818698780124
          },
          {
            "date": "2026-01-25T23:10:25-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 60.44444444444444
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr41_40",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0066042271951747555
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          41,
          40
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr96_95",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007507458285920698
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          96,
          95
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_72",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013485672937277315
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          72
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr99_100",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006743805875603193
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          99,
          100
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr44_45",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007024662724828601
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          44,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr78_77",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0057875370700307405
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          78,
          77
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr106_93",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010418407620960274
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          106,
          93
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr17_12",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0037478604361334267
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          17,
          12
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr8_9",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.11489709867538878
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          8,
          9
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr19_18",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.027971851082784355
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          19,
          18
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr114_109",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008431515855535698
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          114,
          109
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr0_14",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005222379772904878
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          0,
          14
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr17_30",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006577186610194935
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          17,
          30
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr91_98",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02197363815258216
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          91,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr100_110",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009554864331154489
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          100,
          110
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr33_20",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038881058853005857
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          33,
          20
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr75_90",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00727371564042717
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          75,
          90
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr96_97",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009612114653938797
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          96,
          97
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr42_41",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007102233948449527
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          42,
          41
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr107_106",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0031912169771180776
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          107,
          106
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr26_16",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008221911593492476
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          26,
          16
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_48",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00749883139270166
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          48
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr81_80",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014993313954203918
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          81,
          80
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr126_112",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0648359844342985
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          126,
          112
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr107_108",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006769387781018793
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          107,
          108
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr73_85",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008678228029897844
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          73,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr49_48",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006328923884021509
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          49,
          48
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr92_83",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004303595491042839
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          92,
          83
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr66_73",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0054229389940934625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          66,
          73
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr13_12",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003423445675697523
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          13,
          12
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr16_8",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013950177655440571
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          16,
          8
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_34",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009564891694897493
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          34
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr18_14",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005555684870934635
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          18,
          14
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr82_81",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009833958451115926
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          82,
          81
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr90_94",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.13381907751516228
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          90,
          94
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr118_110",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014174186519825133
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          118,
          110
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr51_50",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003232280539030963
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          51,
          50
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr46_45",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006693102697350323
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          46,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr23_22",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0032116998576902367
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          23,
          22
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr49_50",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004282658971749592
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          49,
          50
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_105",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010049751006769025
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          105
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr83_82",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010705105808704651
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          83,
          82
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr114_115",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019617924395831432
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          114,
          115
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr53_41",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006731721127739787
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          53,
          41
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr79_78",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004413262840924442
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          79,
          78
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr105_106",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008845508896460214
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          105,
          106
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr72_81",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014566857906206543
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          72,
          81
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr116_115",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00961300645055202
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          116,
          115
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr20_19",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007285723916782866
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          20,
          19
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr77_71",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0038967289608839994
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          77,
          71
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr91_79",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004789127905277885
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          91,
          79
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr23_24",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00558964924453581
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          23,
          24
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr57_56",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004520559324922679
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          57,
          56
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr122_121",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003903729518729665
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          122,
          121
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr83_84",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008071621095906756
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          83,
          84
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr55_49",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0045416422179389015
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          55,
          49
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr30_29",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008853418836086757
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          30,
          29
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr24_25",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009970482734560443
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          24,
          25
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr20_21",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014837083292947917
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          20,
          21
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr31_30",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0046935247160597715
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          31,
          30
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr86_85",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0053739838361241965
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          86,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr57_58",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036815360105535433
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          57,
          58
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr109_96",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007527502573225153
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          109,
          96
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr123_122",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00454285656227249
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          123,
          122
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr27_26",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005448793826112297
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          27,
          26
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_54",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0060797506032704285
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          54
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_63",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012268097758219937
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          63
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr119_118",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021413537732711735
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          119,
          118
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr25_26",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005457463770317611
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          25,
          26
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr21_22",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011180932854670311
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          21,
          22
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr58_71",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003519840498304727
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          58,
          71
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr31_32",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0066459929400599915
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          31,
          32
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr4_15",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.06482727690320375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          4,
          15
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr87_86",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00489139180954376
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          87,
          86
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr113_114",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005247130751830614
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          113,
          114
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_111",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011150413583595392
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          111
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr123_124",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01090694695924449
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          123,
          124
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr27_28",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003901153996352963
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          27,
          28
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr64_65",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004940083517661009
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          64,
          65
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr120_119",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004398705647102985
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          120,
          119
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr125_124",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006800669535341752
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          125,
          124
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr29_28",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034040610901426294
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          29,
          28
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr5_6",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0036596174871241227
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          5,
          6
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr61_60",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005724146891910614
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          61,
          60
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr112_108",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04766056244116429
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          112,
          108
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr87_88",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0045412090391881155
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          87,
          88
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr97_98",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01589253237325186
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          97,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr2_1",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004702663920955308
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          2,
          1
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_61",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005707038984730378
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          61
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr117_116",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008238621085336156
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          117,
          116
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr36_51",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00623638662365486
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          36,
          51
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr88_89",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006112090707895784
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          88,
          89
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr120_121",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004936608527390224
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          120,
          121
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr99_98",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00923725165864725
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          99,
          98
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr3_2",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0051867816606956385
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          3,
          2
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr84_85",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006269933428130009
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          84,
          85
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr70_74",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007398629686924008
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          70,
          74
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_35",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010319777590481444
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          35
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr93_87",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004895418099676807
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          93,
          87
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_67",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00468199461540611
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          67
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr62_63",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012366389514761739
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          62,
          63
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr117_118",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023707603098507002
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          117,
          118
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr94_95",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004698092462472048
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 593.7777777777777
          }
        ],
        "qubits": [
          94,
          95
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr37_52",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0033348068437174805
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          37,
          52
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr3_4",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013929532855229881
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          3,
          4
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr58_59",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0069722150933798355
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          58,
          59
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr33_39",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004907306602833561
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          33,
          39
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr101_100",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007142282987018328
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          101,
          100
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr10_9",
        "parameters": [
          {
            "date": "2026-01-24T23:09:03-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.09564885272684105
          },
          {
            "date": "2026-01-24T23:09:03-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          10,
          9
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_69",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005376552734840195
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          69
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr47_46",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004585003042225866
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          47,
          46
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr111_122",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008553004392772956
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          111,
          122
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_42",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005523659325152669
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          42
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr4_5",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04026223032544804
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          4,
          5
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr59_60",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00505716218635785
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          59,
          60
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr38_37",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004701932507030382
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          38,
          37
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr69_70",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004837152352021312
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          69,
          70
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr101_102",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004357451190954015
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          101,
          102
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr80_79",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005060144830660307
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          80,
          79
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr34_24",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012139873250051808
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          34,
          24
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr39_38",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007440717884647924
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          39,
          38
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr0_1",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003634053033199275
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          0,
          1
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr10_11",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008678502402141436
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          10,
          11
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr65_66",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00753617799108533
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          65,
          66
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr54_45",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006045649098667866
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          54,
          45
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr76_75",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004443583456516631
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          76,
          75
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr28_35",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00829440065983697
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          28,
          35
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr102_103",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034202739491315526
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          102,
          103
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr92_102",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0039842645004633526
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          92,
          102
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr7_6",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034597076330493692
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          7,
          6
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr12_11",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02543514431965299
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          12,
          11
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr43_44",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005608547389359508
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          43,
          44
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr67_66",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005636902476704203
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          67,
          66
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr52_56",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008879336578564018
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          52,
          56
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr125_126",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01043165907241983
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          125,
          126
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr22_15",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00888222352815915
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          22,
          15
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr104_103",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014543455498994273
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          104,
          103
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr40_39",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005528108011024602
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          40,
          39
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr68_55",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005113030066385804
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          68,
          55
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr36_32",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00800911049805933
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          36,
          32
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr76_77",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005000814874562193
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          76,
          77
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr74_89",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.025491068298777397
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          74,
          89
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr7_8",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.003960552828494446
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          7,
          8
        ]
      },
      {
        "gate": "ecr",
        "name": "ecr53_60",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0034907844406789623
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 664.8888888888888
          }
        ],
        "qubits": [
          53,
          60
        ]
      },
      {
        "gate": "reset",
        "name": "reset0",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "reset",
        "name": "reset1",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "reset",
        "name": "reset2",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "reset",
        "name": "reset3",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "reset",
        "name": "reset4",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "reset",
        "name": "reset5",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "reset",
        "name": "reset6",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "reset",
        "name": "reset7",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "reset",
        "name": "reset8",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "reset",
        "name": "reset9",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "reset",
        "name": "reset10",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "reset",
        "name": "reset11",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "reset",
        "name": "reset12",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "reset",
        "name": "reset13",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "reset",
        "name": "reset14",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "reset",
        "name": "reset15",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "reset",
        "name": "reset16",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "reset",
        "name": "reset17",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "reset",
        "name": "reset18",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "reset",
        "name": "reset19",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "reset",
        "name": "reset20",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "reset",
        "name": "reset21",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "reset",
        "name": "reset22",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "reset",
        "name": "reset23",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "reset",
        "name": "reset24",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "reset",
        "name": "reset25",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1187.5555555555554
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "reset",
        "name": "reset26",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "reset",
        "name": "reset27",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "reset",
        "name": "reset28",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1287.111111111111
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "reset",
        "name": "reset29",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "reset",
        "name": "reset30",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "reset",
        "name": "reset31",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1201.7777777777776
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "reset",
        "name": "reset32",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "reset",
        "name": "reset33",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "reset",
        "name": "reset34",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "reset",
        "name": "reset35",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1272.888888888889
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "reset",
        "name": "reset36",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "reset",
        "name": "reset37",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "reset",
        "name": "reset38",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "reset",
        "name": "reset39",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "reset",
        "name": "reset40",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "reset",
        "name": "reset41",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "reset",
        "name": "reset42",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "reset",
        "name": "reset43",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "reset",
        "name": "reset44",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "reset",
        "name": "reset45",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "reset",
        "name": "reset46",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "reset",
        "name": "reset47",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "reset",
        "name": "reset48",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "reset",
        "name": "reset49",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "reset",
        "name": "reset50",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "reset",
        "name": "reset51",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "reset",
        "name": "reset52",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "reset",
        "name": "reset53",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "reset",
        "name": "reset54",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "reset",
        "name": "reset55",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "reset",
        "name": "reset56",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "reset",
        "name": "reset57",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "reset",
        "name": "reset58",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "reset",
        "name": "reset59",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "reset",
        "name": "reset60",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "reset",
        "name": "reset61",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "reset",
        "name": "reset62",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1187.5555555555554
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "reset",
        "name": "reset63",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1756.4444444444443
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "reset",
        "name": "reset64",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "reset",
        "name": "reset65",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "reset",
        "name": "reset66",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "reset",
        "name": "reset67",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "reset",
        "name": "reset68",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "reset",
        "name": "reset69",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "reset",
        "name": "reset70",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "reset",
        "name": "reset71",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "reset",
        "name": "reset72",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "reset",
        "name": "reset73",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "reset",
        "name": "reset74",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "reset",
        "name": "reset75",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "reset",
        "name": "reset76",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "reset",
        "name": "reset77",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "reset",
        "name": "reset78",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "reset",
        "name": "reset79",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "reset",
        "name": "reset80",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "reset",
        "name": "reset81",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "reset",
        "name": "reset82",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "reset",
        "name": "reset83",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "reset",
        "name": "reset84",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "reset",
        "name": "reset85",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "reset",
        "name": "reset86",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "reset",
        "name": "reset87",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "reset",
        "name": "reset88",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "reset",
        "name": "reset89",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "reset",
        "name": "reset90",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "reset",
        "name": "reset91",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "reset",
        "name": "reset92",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "reset",
        "name": "reset93",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "reset",
        "name": "reset94",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "reset",
        "name": "reset95",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "reset",
        "name": "reset96",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "reset",
        "name": "reset97",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "reset",
        "name": "reset98",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "reset",
        "name": "reset99",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "reset",
        "name": "reset100",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "reset",
        "name": "reset101",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "reset",
        "name": "reset102",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "reset",
        "name": "reset103",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "reset",
        "name": "reset104",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "reset",
        "name": "reset105",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "reset",
        "name": "reset106",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "reset",
        "name": "reset107",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "reset",
        "name": "reset108",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "reset",
        "name": "reset109",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "reset",
        "name": "reset110",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "reset",
        "name": "reset111",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "reset",
        "name": "reset112",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "reset",
        "name": "reset113",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "reset",
        "name": "reset114",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "reset",
        "name": "reset115",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "reset",
        "name": "reset116",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "reset",
        "name": "reset117",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "reset",
        "name": "reset118",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "reset",
        "name": "reset119",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "reset",
        "name": "reset120",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "reset",
        "name": "reset121",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "reset",
        "name": "reset122",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "reset",
        "name": "reset123",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "reset",
        "name": "reset124",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "reset",
        "name": "reset125",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "reset",
        "name": "reset126",
        "parameters": [
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1173.3333333333333
          }
        ],
        "qubits": [
          126
        ]
      },
      {
        "gate": "measure",
        "name": "measure0",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00439453125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          0
        ]
      },
      {
        "gate": "measure",
        "name": "measure1",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          1
        ]
      },
      {
        "gate": "measure",
        "name": "measure2",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009765625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          2
        ]
      },
      {
        "gate": "measure",
        "name": "measure3",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          3
        ]
      },
      {
        "gate": "measure",
        "name": "measure4",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          4
        ]
      },
      {
        "gate": "measure",
        "name": "measure5",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.004638671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          5
        ]
      },
      {
        "gate": "measure",
        "name": "measure6",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0146484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          6
        ]
      },
      {
        "gate": "measure",
        "name": "measure7",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00537109375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          7
        ]
      },
      {
        "gate": "measure",
        "name": "measure8",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          8
        ]
      },
      {
        "gate": "measure",
        "name": "measure9",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.064208984375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          9
        ]
      },
      {
        "gate": "measure",
        "name": "measure10",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.020751953125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          10
        ]
      },
      {
        "gate": "measure",
        "name": "measure11",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04638671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          11
        ]
      },
      {
        "gate": "measure",
        "name": "measure12",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037109375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          12
        ]
      },
      {
        "gate": "measure",
        "name": "measure13",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016357421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          13
        ]
      },
      {
        "gate": "measure",
        "name": "measure14",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          14
        ]
      },
      {
        "gate": "measure",
        "name": "measure15",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.08056640625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          15
        ]
      },
      {
        "gate": "measure",
        "name": "measure16",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          16
        ]
      },
      {
        "gate": "measure",
        "name": "measure17",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.041015625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          17
        ]
      },
      {
        "gate": "measure",
        "name": "measure18",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013916015625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          18
        ]
      },
      {
        "gate": "measure",
        "name": "measure19",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.032470703125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          19
        ]
      },
      {
        "gate": "measure",
        "name": "measure20",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          20
        ]
      },
      {
        "gate": "measure",
        "name": "measure21",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0517578125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          21
        ]
      },
      {
        "gate": "measure",
        "name": "measure22",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.081787109375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          22
        ]
      },
      {
        "gate": "measure",
        "name": "measure23",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.011474609375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          23
        ]
      },
      {
        "gate": "measure",
        "name": "measure24",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.014892578125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          24
        ]
      },
      {
        "gate": "measure",
        "name": "measure25",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01318359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          25
        ]
      },
      {
        "gate": "measure",
        "name": "measure26",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          26
        ]
      },
      {
        "gate": "measure",
        "name": "measure27",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          27
        ]
      },
      {
        "gate": "measure",
        "name": "measure28",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          28
        ]
      },
      {
        "gate": "measure",
        "name": "measure29",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0068359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          29
        ]
      },
      {
        "gate": "measure",
        "name": "measure30",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.146728515625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          30
        ]
      },
      {
        "gate": "measure",
        "name": "measure31",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.104736328125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          31
        ]
      },
      {
        "gate": "measure",
        "name": "measure32",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008544921875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          32
        ]
      },
      {
        "gate": "measure",
        "name": "measure33",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012451171875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          33
        ]
      },
      {
        "gate": "measure",
        "name": "measure34",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.052001953125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          34
        ]
      },
      {
        "gate": "measure",
        "name": "measure35",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.04443359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          35
        ]
      },
      {
        "gate": "measure",
        "name": "measure36",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006103515625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          36
        ]
      },
      {
        "gate": "measure",
        "name": "measure37",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.007568359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          37
        ]
      },
      {
        "gate": "measure",
        "name": "measure38",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0087890625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          38
        ]
      },
      {
        "gate": "measure",
        "name": "measure39",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.025634765625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          39
        ]
      },
      {
        "gate": "measure",
        "name": "measure40",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          40
        ]
      },
      {
        "gate": "measure",
        "name": "measure41",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.024658203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          41
        ]
      },
      {
        "gate": "measure",
        "name": "measure42",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023681640625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          42
        ]
      },
      {
        "gate": "measure",
        "name": "measure43",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.032958984375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          43
        ]
      },
      {
        "gate": "measure",
        "name": "measure44",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.033447265625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          44
        ]
      },
      {
        "gate": "measure",
        "name": "measure45",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.05810546875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          45
        ]
      },
      {
        "gate": "measure",
        "name": "measure46",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013427734375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          46
        ]
      },
      {
        "gate": "measure",
        "name": "measure47",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019287109375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          47
        ]
      },
      {
        "gate": "measure",
        "name": "measure48",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0927734375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          48
        ]
      },
      {
        "gate": "measure",
        "name": "measure49",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00732421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          49
        ]
      },
      {
        "gate": "measure",
        "name": "measure50",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          50
        ]
      },
      {
        "gate": "measure",
        "name": "measure51",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0205078125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          51
        ]
      },
      {
        "gate": "measure",
        "name": "measure52",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0146484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          52
        ]
      },
      {
        "gate": "measure",
        "name": "measure53",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01513671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          53
        ]
      },
      {
        "gate": "measure",
        "name": "measure54",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01708984375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          54
        ]
      },
      {
        "gate": "measure",
        "name": "measure55",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005615234375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          55
        ]
      },
      {
        "gate": "measure",
        "name": "measure56",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02099609375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          56
        ]
      },
      {
        "gate": "measure",
        "name": "measure57",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0380859375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          57
        ]
      },
      {
        "gate": "measure",
        "name": "measure58",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008544921875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          58
        ]
      },
      {
        "gate": "measure",
        "name": "measure59",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0244140625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          59
        ]
      },
      {
        "gate": "measure",
        "name": "measure60",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          60
        ]
      },
      {
        "gate": "measure",
        "name": "measure61",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009521484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          61
        ]
      },
      {
        "gate": "measure",
        "name": "measure62",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037841796875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          62
        ]
      },
      {
        "gate": "measure",
        "name": "measure63",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          63
        ]
      },
      {
        "gate": "measure",
        "name": "measure64",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006103515625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          64
        ]
      },
      {
        "gate": "measure",
        "name": "measure65",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.030517578125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          65
        ]
      },
      {
        "gate": "measure",
        "name": "measure66",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          66
        ]
      },
      {
        "gate": "measure",
        "name": "measure67",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          67
        ]
      },
      {
        "gate": "measure",
        "name": "measure68",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.080810546875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          68
        ]
      },
      {
        "gate": "measure",
        "name": "measure69",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          69
        ]
      },
      {
        "gate": "measure",
        "name": "measure70",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.03173828125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          70
        ]
      },
      {
        "gate": "measure",
        "name": "measure71",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0048828125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          71
        ]
      },
      {
        "gate": "measure",
        "name": "measure72",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013916015625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          72
        ]
      },
      {
        "gate": "measure",
        "name": "measure73",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.019287109375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          73
        ]
      },
      {
        "gate": "measure",
        "name": "measure74",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.012939453125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          74
        ]
      },
      {
        "gate": "measure",
        "name": "measure75",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          75
        ]
      },
      {
        "gate": "measure",
        "name": "measure76",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0126953125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          76
        ]
      },
      {
        "gate": "measure",
        "name": "measure77",
        "parameters": [
          {
            "date": "2026-01-24T23:15:01-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          77
        ]
      },
      {
        "gate": "measure",
        "name": "measure78",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0703125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          78
        ]
      },
      {
        "gate": "measure",
        "name": "measure79",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          79
        ]
      },
      {
        "gate": "measure",
        "name": "measure80",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          80
        ]
      },
      {
        "gate": "measure",
        "name": "measure81",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005615234375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          81
        ]
      },
      {
        "gate": "measure",
        "name": "measure82",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.009033203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          82
        ]
      },
      {
        "gate": "measure",
        "name": "measure83",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          83
        ]
      },
      {
        "gate": "measure",
        "name": "measure84",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.031982421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          84
        ]
      },
      {
        "gate": "measure",
        "name": "measure85",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010498046875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          85
        ]
      },
      {
        "gate": "measure",
        "name": "measure86",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.037109375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          86
        ]
      },
      {
        "gate": "measure",
        "name": "measure87",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013916015625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          87
        ]
      },
      {
        "gate": "measure",
        "name": "measure88",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.025634765625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          88
        ]
      },
      {
        "gate": "measure",
        "name": "measure89",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.02001953125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          89
        ]
      },
      {
        "gate": "measure",
        "name": "measure90",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0400390625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          90
        ]
      },
      {
        "gate": "measure",
        "name": "measure91",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.051513671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          91
        ]
      },
      {
        "gate": "measure",
        "name": "measure92",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021728515625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          92
        ]
      },
      {
        "gate": "measure",
        "name": "measure93",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          93
        ]
      },
      {
        "gate": "measure",
        "name": "measure94",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.010986328125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          94
        ]
      },
      {
        "gate": "measure",
        "name": "measure95",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.005615234375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          95
        ]
      },
      {
        "gate": "measure",
        "name": "measure96",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01318359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          96
        ]
      },
      {
        "gate": "measure",
        "name": "measure97",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          97
        ]
      },
      {
        "gate": "measure",
        "name": "measure98",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.150146484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          98
        ]
      },
      {
        "gate": "measure",
        "name": "measure99",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.093505859375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          99
        ]
      },
      {
        "gate": "measure",
        "name": "measure100",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.039794921875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          100
        ]
      },
      {
        "gate": "measure",
        "name": "measure101",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.025390625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          101
        ]
      },
      {
        "gate": "measure",
        "name": "measure102",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.017822265625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          102
        ]
      },
      {
        "gate": "measure",
        "name": "measure103",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.021484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          103
        ]
      },
      {
        "gate": "measure",
        "name": "measure104",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.023681640625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          104
        ]
      },
      {
        "gate": "measure",
        "name": "measure105",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.07177734375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          105
        ]
      },
      {
        "gate": "measure",
        "name": "measure106",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.1396484375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          106
        ]
      },
      {
        "gate": "measure",
        "name": "measure107",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.020263671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          107
        ]
      },
      {
        "gate": "measure",
        "name": "measure108",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.05712890625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          108
        ]
      },
      {
        "gate": "measure",
        "name": "measure109",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.018310546875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          109
        ]
      },
      {
        "gate": "measure",
        "name": "measure110",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01708984375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          110
        ]
      },
      {
        "gate": "measure",
        "name": "measure111",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.040283203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          111
        ]
      },
      {
        "gate": "measure",
        "name": "measure112",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.054443359375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          112
        ]
      },
      {
        "gate": "measure",
        "name": "measure113",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.015380859375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          113
        ]
      },
      {
        "gate": "measure",
        "name": "measure114",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01025390625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          114
        ]
      },
      {
        "gate": "measure",
        "name": "measure115",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.104248046875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          115
        ]
      },
      {
        "gate": "measure",
        "name": "measure116",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.087158203125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          116
        ]
      },
      {
        "gate": "measure",
        "name": "measure117",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.016357421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          117
        ]
      },
      {
        "gate": "measure",
        "name": "measure118",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00927734375
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          118
        ]
      },
      {
        "gate": "measure",
        "name": "measure119",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.006103515625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          119
        ]
      },
      {
        "gate": "measure",
        "name": "measure120",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.00830078125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          120
        ]
      },
      {
        "gate": "measure",
        "name": "measure121",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.01220703125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          121
        ]
      },
      {
        "gate": "measure",
        "name": "measure122",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.008056640625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          122
        ]
      },
      {
        "gate": "measure",
        "name": "measure123",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0087890625
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          123
        ]
      },
      {
        "gate": "measure",
        "name": "measure124",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.013671875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          124
        ]
      },
      {
        "gate": "measure",
        "name": "measure125",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.143798828125
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          125
        ]
      },
      {
        "gate": "measure",
        "name": "measure126",
        "parameters": [
          {
            "date": "2026-01-24T23:15:02-05:00",
            "name": "gate_error",
            "unit": "",
            "value": 0.0107421875
          },
          {
            "date": "2026-01-25T23:31:30-05:00",
            "name": "gate_length",
            "unit": "ns",
            "value": 1112.888888888889
          }
        ],
        "qubits": [
          126
        ]
      }
    ],
    "general": [
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6272",
        "unit": "GHz",
        "value": 0.0019937239355727774
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6272",
        "unit": "GHz",
        "value": -9.136196630540887e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6768",
        "unit": "GHz",
        "value": 0.00014102768597163467
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6768",
        "unit": "GHz",
        "value": 1.2035914821591265e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_99100",
        "unit": "GHz",
        "value": 0.001883236623615541
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_99100",
        "unit": "GHz",
        "value": -4.953946776036278e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4445",
        "unit": "GHz",
        "value": 0.0019603602660074665
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4445",
        "unit": "GHz",
        "value": -7.10251810550309e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_108112",
        "unit": "GHz",
        "value": 0.002410280976228804
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_108112",
        "unit": "GHz",
        "value": -8.151037606015732e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_89",
        "unit": "GHz",
        "value": 0.0019415522141991897
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_89",
        "unit": "GHz",
        "value": -8.643924561497384e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4041",
        "unit": "GHz",
        "value": 0.0019551919489814635
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4041",
        "unit": "GHz",
        "value": -9.544050475466928e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_014",
        "unit": "GHz",
        "value": 0.002030654847588886
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_014",
        "unit": "GHz",
        "value": -5.9203305201670274e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1730",
        "unit": "GHz",
        "value": 0.0019278596294748374
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1730",
        "unit": "GHz",
        "value": -4.941059194277414e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_100101",
        "unit": "GHz",
        "value": 0.002154930488731268
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_100101",
        "unit": "GHz",
        "value": -6.624835809079953e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9198",
        "unit": "GHz",
        "value": 0.002462240675834868
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9198",
        "unit": "GHz",
        "value": -7.946075164960348e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_100110",
        "unit": "GHz",
        "value": 0.002070493241602165
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_100110",
        "unit": "GHz",
        "value": -6.608253466456407e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7590",
        "unit": "GHz",
        "value": 0.0020333946596228984
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7590",
        "unit": "GHz",
        "value": -5.430876162613673e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9697",
        "unit": "GHz",
        "value": 0.0020452898397653324
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9697",
        "unit": "GHz",
        "value": -7.30401228792395e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4142",
        "unit": "GHz",
        "value": 0.0020709386803490497
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4142",
        "unit": "GHz",
        "value": -6.010913134736626e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1819",
        "unit": "GHz",
        "value": 0.0020230671128422346
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1819",
        "unit": "GHz",
        "value": -5.645075987712574e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5568",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5568",
        "unit": "GHz",
        "value": 0.0007095133156488175
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_910",
        "unit": "GHz",
        "value": 0.00189276809560279
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_910",
        "unit": "GHz",
        "value": -4.970220216654032e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4955",
        "unit": "GHz",
        "value": 0.0019849208566064657
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4955",
        "unit": "GHz",
        "value": -8.500844139797683e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_106107",
        "unit": "GHz",
        "value": 0.002037419995274427
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_106107",
        "unit": "GHz",
        "value": -5.829024395122007e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4748",
        "unit": "GHz",
        "value": 0.0019520173661090475
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4748",
        "unit": "GHz",
        "value": -9.747651119920508e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4243",
        "unit": "GHz",
        "value": 0.001974128518693776
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4243",
        "unit": "GHz",
        "value": -9.136665463599657e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_107108",
        "unit": "GHz",
        "value": 0.0021639861679727175
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_107108",
        "unit": "GHz",
        "value": -7.36127513452433e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7385",
        "unit": "GHz",
        "value": 0.001982673103537895
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7385",
        "unit": "GHz",
        "value": -5.2230644547463165e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3839",
        "unit": "GHz",
        "value": 0.0020429229278342838
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3839",
        "unit": "GHz",
        "value": -5.9166231862130226e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2033",
        "unit": "GHz",
        "value": 0.0019687646092561633
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2033",
        "unit": "GHz",
        "value": -0.00019589592827824062
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4849",
        "unit": "GHz",
        "value": 0.0019964583582209564
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4849",
        "unit": "GHz",
        "value": -5.654711473463464e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_103104",
        "unit": "GHz",
        "value": 0.001990523123866386
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_103104",
        "unit": "GHz",
        "value": -0.00029963236065677347
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8081",
        "unit": "GHz",
        "value": 0.002006767288413713
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8081",
        "unit": "GHz",
        "value": -6.685512146451685e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7576",
        "unit": "GHz",
        "value": 0.0020006926695223417
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7576",
        "unit": "GHz",
        "value": -6.0323160422374845e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6673",
        "unit": "GHz",
        "value": 0.0020175621619158753
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6673",
        "unit": "GHz",
        "value": -0.00013508623886614003
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8586",
        "unit": "GHz",
        "value": 0.001965760687375088
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8586",
        "unit": "GHz",
        "value": -5.3033516007259374e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8182",
        "unit": "GHz",
        "value": 0.0020925690619516568
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8182",
        "unit": "GHz",
        "value": -5.876455037290417e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_110118",
        "unit": "GHz",
        "value": 0.0020262224183713855
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_110118",
        "unit": "GHz",
        "value": -5.840303014147282e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1626",
        "unit": "GHz",
        "value": 0.0019976438718128176
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1626",
        "unit": "GHz",
        "value": -5.914824054138595e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9094",
        "unit": "GHz",
        "value": 0.0019369745800061242
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9094",
        "unit": "GHz",
        "value": -5.059651588810189e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_118119",
        "unit": "GHz",
        "value": 0.002062552333073025
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_118119",
        "unit": "GHz",
        "value": -5.703148794017511e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1213",
        "unit": "GHz",
        "value": 0.00190480928486972
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1213",
        "unit": "GHz",
        "value": -4.902424091428111e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7778",
        "unit": "GHz",
        "value": 0.0020462802506118543
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7778",
        "unit": "GHz",
        "value": -5.8731577758307224e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2223",
        "unit": "GHz",
        "value": 0.001997055114919072
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2223",
        "unit": "GHz",
        "value": -5.471436423672864e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4950",
        "unit": "GHz",
        "value": 0.0019785369533714472
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4950",
        "unit": "GHz",
        "value": -5.494247690001992e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_104105",
        "unit": "GHz",
        "value": 0.002077331316902087
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_104105",
        "unit": "GHz",
        "value": -6.0021416403334706e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_114115",
        "unit": "GHz",
        "value": 0.002233780440002574
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_114115",
        "unit": "GHz",
        "value": -7.426525506347419e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4546",
        "unit": "GHz",
        "value": 0.0019471355859548172
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4546",
        "unit": "GHz",
        "value": -6.80434695849825e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5051",
        "unit": "GHz",
        "value": 0.0019856373435453993
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5051",
        "unit": "GHz",
        "value": -5.3981802893656545e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_105106",
        "unit": "GHz",
        "value": 0.0020290913035159314
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_105106",
        "unit": "GHz",
        "value": -5.557922783896502e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7281",
        "unit": "GHz",
        "value": 0.0020079135813722473
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7281",
        "unit": "GHz",
        "value": -5.430147093018925e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8283",
        "unit": "GHz",
        "value": 0.0020282892788309127
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8283",
        "unit": "GHz",
        "value": -6.904623036727135e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4647",
        "unit": "GHz",
        "value": 0.002020405630230462
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4647",
        "unit": "GHz",
        "value": -5.86305401767937e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7879",
        "unit": "GHz",
        "value": 0.0020090790465209524
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7879",
        "unit": "GHz",
        "value": -5.9811489517193755e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2324",
        "unit": "GHz",
        "value": 0.001957764113837554
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2324",
        "unit": "GHz",
        "value": -5.255732471555285e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8384",
        "unit": "GHz",
        "value": 0.002060532717851274
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8384",
        "unit": "GHz",
        "value": -0.00015235556811561576
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_115116",
        "unit": "GHz",
        "value": 0.00170171921759062
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_115116",
        "unit": "GHz",
        "value": -0.00015233616943309154
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1920",
        "unit": "GHz",
        "value": 0.0019712924997240034
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1920",
        "unit": "GHz",
        "value": -6.86659959547189e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2425",
        "unit": "GHz",
        "value": 0.002003770228213775
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2425",
        "unit": "GHz",
        "value": -0.00011116777262578975
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7980",
        "unit": "GHz",
        "value": 0.0020218860713066165
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7980",
        "unit": "GHz",
        "value": -5.795780676202185e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5657",
        "unit": "GHz",
        "value": 0.0020171120505505687
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5657",
        "unit": "GHz",
        "value": -5.547323712840293e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_93106",
        "unit": "GHz",
        "value": 0.0020218812613754895
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_93106",
        "unit": "GHz",
        "value": -5.4992685975496544e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_116117",
        "unit": "GHz",
        "value": 0.0020916789685676636
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_116117",
        "unit": "GHz",
        "value": -6.316787577971292e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2021",
        "unit": "GHz",
        "value": 0.0020372358700908116
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2021",
        "unit": "GHz",
        "value": -6.842513844420948e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1217",
        "unit": "GHz",
        "value": 0.001886568687405171
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1217",
        "unit": "GHz",
        "value": -5.430046069336543e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4153",
        "unit": "GHz",
        "value": 0.0020252285391926628
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4153",
        "unit": "GHz",
        "value": -5.8336422288802225e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5758",
        "unit": "GHz",
        "value": 0.002037298925681735
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5758",
        "unit": "GHz",
        "value": -5.517053562177718e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8793",
        "unit": "GHz",
        "value": 0.0020503861140443434
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8793",
        "unit": "GHz",
        "value": -5.7939187384951396e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3031",
        "unit": "GHz",
        "value": 0.0019443593301897925
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3031",
        "unit": "GHz",
        "value": -5.130359143362963e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2526",
        "unit": "GHz",
        "value": 0.0019574100198319574
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2526",
        "unit": "GHz",
        "value": -6.309330663031236e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7991",
        "unit": "GHz",
        "value": 0.0020678090685552915
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7991",
        "unit": "GHz",
        "value": -5.692674296872772e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2627",
        "unit": "GHz",
        "value": 0.0020195854051176685
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2627",
        "unit": "GHz",
        "value": -8.700752124876658e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2122",
        "unit": "GHz",
        "value": 0.002018634573478475
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2122",
        "unit": "GHz",
        "value": -5.497196816903912e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5871",
        "unit": "GHz",
        "value": 0.001987404980341627
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5871",
        "unit": "GHz",
        "value": -6.186043419331941e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3132",
        "unit": "GHz",
        "value": 0.0019525782231448307
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3132",
        "unit": "GHz",
        "value": -5.1157637165325816e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_415",
        "unit": "GHz",
        "value": 0.002028912035863243
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_415",
        "unit": "GHz",
        "value": -5.777937578410015e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8687",
        "unit": "GHz",
        "value": 0.0020118492689794962
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8687",
        "unit": "GHz",
        "value": -0.00011324581342937821
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_113114",
        "unit": "GHz",
        "value": 0.0020375779684931555
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_113114",
        "unit": "GHz",
        "value": -9.073875222254848e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_104111",
        "unit": "GHz",
        "value": 0.002104442998228943
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_104111",
        "unit": "GHz",
        "value": -0.000172516041078615
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_123124",
        "unit": "GHz",
        "value": 0.0021320872894618104
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_123124",
        "unit": "GHz",
        "value": -6.242394571368699e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2728",
        "unit": "GHz",
        "value": 0.0019960103885722797
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2728",
        "unit": "GHz",
        "value": -0.00010706806695618143
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3443",
        "unit": "GHz",
        "value": 0.0020080875290971875
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3443",
        "unit": "GHz",
        "value": -9.152904333838332e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6465",
        "unit": "GHz",
        "value": 0.0020436871662582266
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6465",
        "unit": "GHz",
        "value": -8.292787198000052e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_119120",
        "unit": "GHz",
        "value": 0.002068946971817135
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_119120",
        "unit": "GHz",
        "value": -6.219046227267303e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5464",
        "unit": "GHz",
        "value": 0.002040059075286364
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5464",
        "unit": "GHz",
        "value": -9.071011157233188e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3236",
        "unit": "GHz",
        "value": 0.0020041354097104897
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3236",
        "unit": "GHz",
        "value": -7.442883318152139e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_56",
        "unit": "GHz",
        "value": 0.0019703912315800942
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_56",
        "unit": "GHz",
        "value": -5.2527554908013325e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6061",
        "unit": "GHz",
        "value": 0.0019688182711270776
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6061",
        "unit": "GHz",
        "value": -5.373617158186145e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1418",
        "unit": "GHz",
        "value": 0.002008283003095512
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1418",
        "unit": "GHz",
        "value": -5.3320670843972946e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8788",
        "unit": "GHz",
        "value": 0.002044823603414771
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8788",
        "unit": "GHz",
        "value": -6.233628066822829e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9798",
        "unit": "GHz",
        "value": 0.0021274688762911373
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9798",
        "unit": "GHz",
        "value": -6.691824492370129e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_12",
        "unit": "GHz",
        "value": 0.00200089414648638
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_12",
        "unit": "GHz",
        "value": -5.394268748783076e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_112126",
        "unit": "GHz",
        "value": 0.002043790292702175
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_112126",
        "unit": "GHz",
        "value": -5.736891823556915e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2829",
        "unit": "GHz",
        "value": 0.0019853926921548836
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2829",
        "unit": "GHz",
        "value": -5.279040648339747e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4554",
        "unit": "GHz",
        "value": 0.0019456268941458103
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4554",
        "unit": "GHz",
        "value": -7.104959009866754e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3651",
        "unit": "GHz",
        "value": 0.0020434370851140004
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3651",
        "unit": "GHz",
        "value": -7.452358080977609e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8889",
        "unit": "GHz",
        "value": 0.0020708001839143788
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8889",
        "unit": "GHz",
        "value": -7.447633137089329e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_120121",
        "unit": "GHz",
        "value": 0.0020502577630347363
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_120121",
        "unit": "GHz",
        "value": -9.90470123221148e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1522",
        "unit": "GHz",
        "value": 0.0021264375662662987
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1522",
        "unit": "GHz",
        "value": -6.208535351738381e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2434",
        "unit": "GHz",
        "value": 0.0019878849869983785
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2434",
        "unit": "GHz",
        "value": -0.0001512839597110192
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2930",
        "unit": "GHz",
        "value": 0.0019988211148044056
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2930",
        "unit": "GHz",
        "value": -7.753720713295532e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8485",
        "unit": "GHz",
        "value": 0.002029463895978317
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8485",
        "unit": "GHz",
        "value": -0.00011217310507019366
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6162",
        "unit": "GHz",
        "value": 0.0019793712668922706
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6162",
        "unit": "GHz",
        "value": -5.244640868602554e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7074",
        "unit": "GHz",
        "value": 0.0020028126370575127
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7074",
        "unit": "GHz",
        "value": -5.50005212440358e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_121122",
        "unit": "GHz",
        "value": 0.002025370424394076
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_121122",
        "unit": "GHz",
        "value": -9.110110737113434e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_23",
        "unit": "GHz",
        "value": 0.0019887177565807357
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_23",
        "unit": "GHz",
        "value": -5.5033083485268645e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_122123",
        "unit": "GHz",
        "value": 0.0020909498834091535
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_122123",
        "unit": "GHz",
        "value": -6.093357354533638e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6263",
        "unit": "GHz",
        "value": 0.0020174826920974368
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6263",
        "unit": "GHz",
        "value": -6.921480340491492e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_117118",
        "unit": "GHz",
        "value": 0.0021094379536043275
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_117118",
        "unit": "GHz",
        "value": -6.298811479874875e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_109114",
        "unit": "GHz",
        "value": 0.002027640759409501
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_109114",
        "unit": "GHz",
        "value": -5.595160512932786e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9495",
        "unit": "GHz",
        "value": 0.00205914726398923
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9495",
        "unit": "GHz",
        "value": -5.9533878490307836e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3752",
        "unit": "GHz",
        "value": 0.0020818858278064734
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3752",
        "unit": "GHz",
        "value": -6.416669632200793e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_34",
        "unit": "GHz",
        "value": 0.002000031022586
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_34",
        "unit": "GHz",
        "value": -6.100614729717944e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5859",
        "unit": "GHz",
        "value": 0.0020578285750142956
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5859",
        "unit": "GHz",
        "value": -5.834803363186284e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3339",
        "unit": "GHz",
        "value": 0.00204447645775114
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3339",
        "unit": "GHz",
        "value": -6.280071341508651e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9596",
        "unit": "GHz",
        "value": 0.002010314623607296
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9596",
        "unit": "GHz",
        "value": -6.315804188955017e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6869",
        "unit": "GHz",
        "value": 0
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6869",
        "unit": "GHz",
        "value": 1.402617398674589e-06
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6364",
        "unit": "GHz",
        "value": 0.002082259547725968
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6364",
        "unit": "GHz",
        "value": -6.237442679346691e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7177",
        "unit": "GHz",
        "value": 0.0020282981859221128
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7177",
        "unit": "GHz",
        "value": -5.421277387346607e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_111122",
        "unit": "GHz",
        "value": 0.0022093706475843295
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_111122",
        "unit": "GHz",
        "value": -0.00015397887991133437
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_45",
        "unit": "GHz",
        "value": 0.0020122353464996938
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_45",
        "unit": "GHz",
        "value": -5.626436406366528e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5960",
        "unit": "GHz",
        "value": 0.001983184256232466
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5960",
        "unit": "GHz",
        "value": -5.612045136895636e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_96109",
        "unit": "GHz",
        "value": 0.001996168622390776
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_96109",
        "unit": "GHz",
        "value": -5.607052345918247e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_124125",
        "unit": "GHz",
        "value": 0.002113885793647743
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_124125",
        "unit": "GHz",
        "value": -6.183259724662173e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6970",
        "unit": "GHz",
        "value": 0.0019871586799867893
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6970",
        "unit": "GHz",
        "value": -5.4098270180861004e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3547",
        "unit": "GHz",
        "value": 0.0019838637629512827
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3547",
        "unit": "GHz",
        "value": -7.391127379664721e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_101102",
        "unit": "GHz",
        "value": 0.002050114870475727
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_101102",
        "unit": "GHz",
        "value": -0.00010694514680193225
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_01",
        "unit": "GHz",
        "value": 0.0020391949737829027
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_01",
        "unit": "GHz",
        "value": -7.963944146841532e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1011",
        "unit": "GHz",
        "value": 0.0022533941034548134
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1011",
        "unit": "GHz",
        "value": -7.33285204571425e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6566",
        "unit": "GHz",
        "value": 0.0020312913320876544
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6566",
        "unit": "GHz",
        "value": -9.350319469059504e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3738",
        "unit": "GHz",
        "value": 0.0020904442714640144
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3738",
        "unit": "GHz",
        "value": -5.781097880993574e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_2835",
        "unit": "GHz",
        "value": 0.0020269966007310934
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_2835",
        "unit": "GHz",
        "value": -5.485914883570082e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_102103",
        "unit": "GHz",
        "value": 0.001974581480331657
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_102103",
        "unit": "GHz",
        "value": -6.104770130863669e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_92102",
        "unit": "GHz",
        "value": 0.002055747950622304
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_92102",
        "unit": "GHz",
        "value": -9.546562480461342e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_67",
        "unit": "GHz",
        "value": 0.001989484907645981
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_67",
        "unit": "GHz",
        "value": -6.382174664539739e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_9899",
        "unit": "GHz",
        "value": 0.0020430746107110726
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_9899",
        "unit": "GHz",
        "value": -8.589441276203771e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_4344",
        "unit": "GHz",
        "value": 0.001965895773329582
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_4344",
        "unit": "GHz",
        "value": -5.102455105467071e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5256",
        "unit": "GHz",
        "value": 0.0020224180101095627
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5256",
        "unit": "GHz",
        "value": -5.3657010116124875e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_125126",
        "unit": "GHz",
        "value": 0.002044525562999962
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_125126",
        "unit": "GHz",
        "value": -0.00018883410156062794
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_3940",
        "unit": "GHz",
        "value": 0.001974454260757522
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_3940",
        "unit": "GHz",
        "value": -6.655880425637367e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_816",
        "unit": "GHz",
        "value": 0.0020401827388896814
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_816",
        "unit": "GHz",
        "value": -5.9065647850699374e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_1112",
        "unit": "GHz",
        "value": 0.001864362950853883
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_1112",
        "unit": "GHz",
        "value": -5.5584383411062185e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_6667",
        "unit": "GHz",
        "value": 0.0021091336940309326
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_6667",
        "unit": "GHz",
        "value": -6.178896378912195e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7677",
        "unit": "GHz",
        "value": 0.0020171198049293224
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7677",
        "unit": "GHz",
        "value": -5.578632925357973e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_8392",
        "unit": "GHz",
        "value": 0.0020323472470676006
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_8392",
        "unit": "GHz",
        "value": -0.00012304237303812138
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_7489",
        "unit": "GHz",
        "value": 0.002006319226377075
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_7489",
        "unit": "GHz",
        "value": -0.00014256446065325152
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_78",
        "unit": "GHz",
        "value": 0.0020122797598078218
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_78",
        "unit": "GHz",
        "value": -5.59520557671825e-05
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "jq_5360",
        "unit": "GHz",
        "value": 0.0019942772174617552
      },
      {
        "date": "2026-01-25T23:31:30-05:00",
        "name": "zz_5360",
        "unit": "GHz",
        "value": -5.342888178744563e-05
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_4",
        "unit": "",
        "value": 0.9686722971337766
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_5",
        "unit": "",
        "value": 0.9577877837871674
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_6",
        "unit": "",
        "value": 0.9386016163366526
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_7",
        "unit": "",
        "value": 0.9243643209714877
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_8",
        "unit": "",
        "value": 0.9143772843406566
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_9",
        "unit": "",
        "value": 0.9031895003770691
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_10",
        "unit": "",
        "value": 0.8898610799078536
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_11",
        "unit": "",
        "value": 0.8767181456061315
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_12",
        "unit": "",
        "value": 0.8641699315479573
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_13",
        "unit": "",
        "value": 0.8487811635815183
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_14",
        "unit": "",
        "value": 0.8357734215542505
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_15",
        "unit": "",
        "value": 0.8225533345019785
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_16",
        "unit": "",
        "value": 0.8084746876684283
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_17",
        "unit": "",
        "value": 0.7949935687838249
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_18",
        "unit": "",
        "value": 0.7813866290020687
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_19",
        "unit": "",
        "value": 0.7580874093953847
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_20",
        "unit": "",
        "value": 0.7415867751384203
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_21",
        "unit": "",
        "value": 0.7275000792052161
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_22",
        "unit": "",
        "value": 0.7118488336764435
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_23",
        "unit": "",
        "value": 0.6951569163322131
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_24",
        "unit": "",
        "value": 0.6719172438786747
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_25",
        "unit": "",
        "value": 0.6494055353164606
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_26",
        "unit": "",
        "value": 0.6393207728593959
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_27",
        "unit": "",
        "value": 0.6199405875512511
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_28",
        "unit": "",
        "value": 0.599360093230097
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_29",
        "unit": "",
        "value": 0.5824080620083332
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_30",
        "unit": "",
        "value": 0.569179995141554
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_31",
        "unit": "",
        "value": 0.5608240029681267
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_32",
        "unit": "",
        "value": 0.5516050823275057
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_33",
        "unit": "",
        "value": 0.5422072516432689
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_34",
        "unit": "",
        "value": 0.5364678215540796
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_35",
        "unit": "",
        "value": 0.5302643677591624
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_36",
        "unit": "",
        "value": 0.5223161194840944
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_37",
        "unit": "",
        "value": 0.512930962995075
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_38",
        "unit": "",
        "value": 0.5034102213816797
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_39",
        "unit": "",
        "value": 0.4862143267698378
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_40",
        "unit": "",
        "value": 0.4660929343822801
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_41",
        "unit": "",
        "value": 0.45551998072907524
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_42",
        "unit": "",
        "value": 0.44733504033849314
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_43",
        "unit": "",
        "value": 0.4320546072381637
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_44",
        "unit": "",
        "value": 0.4231662566277107
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_45",
        "unit": "",
        "value": 0.4169846634168478
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_46",
        "unit": "",
        "value": 0.4092448240943023
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_47",
        "unit": "",
        "value": 0.39658366678386103
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_48",
        "unit": "",
        "value": 0.3815025680061452
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_49",
        "unit": "",
        "value": 0.36904984907347793
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_50",
        "unit": "",
        "value": 0.3636587858547732
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_51",
        "unit": "",
        "value": 0.3524079628169469
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_52",
        "unit": "",
        "value": 0.33900675711325234
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_53",
        "unit": "",
        "value": 0.3244240188378987
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_54",
        "unit": "",
        "value": 0.31194112756093284
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_55",
        "unit": "",
        "value": 0.30681338608711867
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_56",
        "unit": "",
        "value": 0.30158613139624885
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_57",
        "unit": "",
        "value": 0.29773722998578817
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_58",
        "unit": "",
        "value": 0.29494326902691265
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_59",
        "unit": "",
        "value": 0.2905223000314043
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_60",
        "unit": "",
        "value": 0.2853020949723728
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_61",
        "unit": "",
        "value": 0.2755565146299288
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_62",
        "unit": "",
        "value": 0.26415294124563155
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_63",
        "unit": "",
        "value": 0.25502076727884637
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_64",
        "unit": "",
        "value": 0.2475603310804601
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_65",
        "unit": "",
        "value": 0.24318636102121632
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_66",
        "unit": "",
        "value": 0.2391401974207902
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_67",
        "unit": "",
        "value": 0.23537323391932147
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_68",
        "unit": "",
        "value": 0.2319349125455675
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_69",
        "unit": "",
        "value": 0.22475934369134493
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_70",
        "unit": "",
        "value": 0.21621230016100432
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_71",
        "unit": "",
        "value": 0.2030211657646356
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_72",
        "unit": "",
        "value": 0.19142952617237713
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_73",
        "unit": "",
        "value": 0.18508574058034002
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_74",
        "unit": "",
        "value": 0.18243273620607428
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_75",
        "unit": "",
        "value": 0.1760551926508156
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_76",
        "unit": "",
        "value": 0.16876227356694753
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_77",
        "unit": "",
        "value": 0.1586265364848651
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_78",
        "unit": "",
        "value": 0.14458256038821465
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_79",
        "unit": "",
        "value": 0.13755029182581716
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_80",
        "unit": "",
        "value": 0.1344654166723762
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_81",
        "unit": "",
        "value": 0.132071866991427
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_82",
        "unit": "",
        "value": 0.1292444917136327
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_83",
        "unit": "",
        "value": 0.12654398801343164
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_84",
        "unit": "",
        "value": 0.12381609354344089
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_85",
        "unit": "",
        "value": 0.1217875088250179
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_86",
        "unit": "",
        "value": 0.11988497590496207
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_87",
        "unit": "",
        "value": 0.11782292818884048
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_88",
        "unit": "",
        "value": 0.11350884978053828
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_89",
        "unit": "",
        "value": 0.10873510924129531
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_90",
        "unit": "",
        "value": 0.1059953733516288
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_91",
        "unit": "",
        "value": 0.10230967273542718
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_92",
        "unit": "",
        "value": 0.09679368005903606
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_93",
        "unit": "",
        "value": 0.09200448207809438
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_94",
        "unit": "",
        "value": 0.08893382829596523
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_95",
        "unit": "",
        "value": 0.08560025099806125
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_96",
        "unit": "",
        "value": 0.0829544697362195
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_97",
        "unit": "",
        "value": 0.08107589548254765
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_98",
        "unit": "",
        "value": 0.079250431166977
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_99",
        "unit": "",
        "value": 0.07687264314381886
      },
      {
        "date": "2026-01-25T20:17:26-05:00",
        "name": "lf_100",
        "unit": "",
        "value": 0.07323321713665225
      }
    ],
    "general_qlists": [
      {
        "name": "lf_4",
        "qubits": [
          13,
          12,
          17,
          30
        ]
      },
      {
        "name": "lf_5",
        "qubits": [
          13,
          12,
          17,
          30,
          31
        ]
      },
      {
        "name": "lf_6",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32
        ]
      },
      {
        "name": "lf_7",
        "qubits": [
          38,
          37,
          52,
          56,
          57,
          58,
          59
        ]
      },
      {
        "name": "lf_8",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59
        ]
      },
      {
        "name": "lf_9",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59
        ]
      },
      {
        "name": "lf_10",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60
        ]
      },
      {
        "name": "lf_11",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79
        ]
      },
      {
        "name": "lf_12",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_13",
        "qubits": [
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_14",
        "qubits": [
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_15",
        "qubits": [
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_16",
        "qubits": [
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_17",
        "qubits": [
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_18",
        "qubits": [
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_19",
        "qubits": [
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_20",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75
        ]
      },
      {
        "name": "lf_21",
        "qubits": [
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_22",
        "qubits": [
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_23",
        "qubits": [
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_24",
        "qubits": [
          43,
          42,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          59,
          60,
          61,
          62,
          72,
          81,
          80,
          79,
          78,
          77,
          76,
          75,
          90
        ]
      },
      {
        "name": "lf_25",
        "qubits": [
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_26",
        "qubits": [
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_27",
        "qubits": [
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69
        ]
      },
      {
        "name": "lf_28",
        "qubits": [
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69
        ]
      },
      {
        "name": "lf_29",
        "qubits": [
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_30",
        "qubits": [
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_31",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_32",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71
        ]
      },
      {
        "name": "lf_33",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77
        ]
      },
      {
        "name": "lf_34",
        "qubits": [
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79
        ]
      },
      {
        "name": "lf_35",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79
        ]
      },
      {
        "name": "lf_36",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_37",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_38",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_39",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82
        ]
      },
      {
        "name": "lf_40",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83
        ]
      },
      {
        "name": "lf_41",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_42",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_43",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82
        ]
      },
      {
        "name": "lf_44",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67
        ]
      },
      {
        "name": "lf_45",
        "qubits": [
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_46",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_47",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69
        ]
      },
      {
        "name": "lf_48",
        "qubits": [
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70
        ]
      },
      {
        "name": "lf_49",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67
        ]
      },
      {
        "name": "lf_50",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_51",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69
        ]
      },
      {
        "name": "lf_52",
        "qubits": [
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70
        ]
      },
      {
        "name": "lf_53",
        "qubits": [
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70
        ]
      },
      {
        "name": "lf_54",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58
        ]
      },
      {
        "name": "lf_55",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71
        ]
      },
      {
        "name": "lf_56",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77
        ]
      },
      {
        "name": "lf_57",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78
        ]
      },
      {
        "name": "lf_58",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79
        ]
      },
      {
        "name": "lf_59",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80
        ]
      },
      {
        "name": "lf_60",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81
        ]
      },
      {
        "name": "lf_61",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82
        ]
      },
      {
        "name": "lf_62",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83
        ]
      },
      {
        "name": "lf_63",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84
        ]
      },
      {
        "name": "lf_64",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85
        ]
      },
      {
        "name": "lf_65",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73
        ]
      },
      {
        "name": "lf_66",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66
        ]
      },
      {
        "name": "lf_67",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67
        ]
      },
      {
        "name": "lf_68",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68
        ]
      },
      {
        "name": "lf_69",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69
        ]
      },
      {
        "name": "lf_70",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70
        ]
      },
      {
        "name": "lf_71",
        "qubits": [
          10,
          11,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70
        ]
      },
      {
        "name": "lf_72",
        "qubits": [
          10,
          11,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74
        ]
      },
      {
        "name": "lf_73",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88
        ]
      },
      {
        "name": "lf_74",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87
        ]
      },
      {
        "name": "lf_75",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93
        ]
      },
      {
        "name": "lf_76",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106
        ]
      },
      {
        "name": "lf_77",
        "qubits": [
          10,
          11,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106
        ]
      },
      {
        "name": "lf_78",
        "qubits": [
          10,
          11,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105
        ]
      },
      {
        "name": "lf_79",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103
        ]
      },
      {
        "name": "lf_80",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102
        ]
      },
      {
        "name": "lf_81",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101
        ]
      },
      {
        "name": "lf_82",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100
        ]
      },
      {
        "name": "lf_83",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99
        ]
      },
      {
        "name": "lf_84",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98
        ]
      },
      {
        "name": "lf_85",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97
        ]
      },
      {
        "name": "lf_86",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96
        ]
      },
      {
        "name": "lf_87",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109
        ]
      },
      {
        "name": "lf_88",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114
        ]
      },
      {
        "name": "lf_89",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115
        ]
      },
      {
        "name": "lf_90",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116
        ]
      },
      {
        "name": "lf_91",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117
        ]
      },
      {
        "name": "lf_92",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118
        ]
      },
      {
        "name": "lf_93",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119
        ]
      },
      {
        "name": "lf_94",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120
        ]
      },
      {
        "name": "lf_95",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120,
          121
        ]
      },
      {
        "name": "lf_96",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120,
          121,
          122
        ]
      },
      {
        "name": "lf_97",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120,
          121,
          122,
          123
        ]
      },
      {
        "name": "lf_98",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120,
          121,
          122,
          123,
          124
        ]
      },
      {
        "name": "lf_99",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120,
          121,
          122,
          123,
          124,
          125
        ]
      },
      {
        "name": "lf_100",
        "qubits": [
          13,
          12,
          17,
          30,
          31,
          32,
          36,
          51,
          50,
          49,
          48,
          47,
          35,
          28,
          27,
          26,
          16,
          8,
          7,
          6,
          5,
          4,
          3,
          2,
          1,
          0,
          14,
          18,
          19,
          20,
          21,
          22,
          23,
          24,
          34,
          43,
          44,
          45,
          54,
          64,
          63,
          62,
          61,
          60,
          53,
          41,
          40,
          39,
          38,
          37,
          52,
          56,
          57,
          58,
          71,
          77,
          78,
          79,
          80,
          81,
          82,
          83,
          84,
          85,
          73,
          66,
          67,
          68,
          69,
          70,
          74,
          89,
          88,
          87,
          93,
          106,
          105,
          104,
          103,
          102,
          101,
          100,
          99,
          98,
          97,
          96,
          109,
          114,
          115,
          116,
          117,
          118,
          119,
          120,
          121,
          122,
          123,
          124,
          125,
          126
        ]
      }
    ],
    "last_update_date": "2026-01-25T23:31:30-05:00",
    "qubits": [
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 420.9596503062357
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 351.0244487039745
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.941269554368371
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3071224923742767
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 299.4703244756823
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 89.50001444594199
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.767334877313814
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087940073441283
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 218.02828368307027
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 64.86462576419375
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.829506296787318
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30918224679341666
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 165.36252592665625
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 226.34393302373678
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.745136295124445
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31236647725356137
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 269.2956740860042
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 30.273522143294162
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.866659204485758
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30809510464193834
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 203.81984620525876
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 315.45115620053633
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.785653540448797
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3105475082998897
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.004638671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00341796875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 328.5770180706571
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 46.205466814411096
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.718306919675763
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30988716717282644
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.025390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 277.4555894872602
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 183.39623007435495
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.855314106150649
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30853549451824164
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 296.02498920203584
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 115.61596913991251
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.777708102809208
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096642996560341
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 243.75836469205052
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 164.34382103169656
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.572995070231667
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.312497510688557
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.064208984375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05322265625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0751953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 296.03722325651967
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 185.7682074031492
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.659282284502885
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3119403116502601
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.020751953125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2025-12-20T19:50:20-05:00",
          "name": "T1",
          "unit": "us",
          "value": 100.54255912368876
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 139.1183610328792
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.58902741051008
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.28549382802049705
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.04638671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05224609375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 518.3496903242251
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 178.95155990277925
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.544909672986517
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3153766012770977
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037109375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 321.48198401468903
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 150.00903393314726
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.616433401992759
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3115494396921699
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 207.7234177084433
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 277.70798325039215
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.847452878422132
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.307817528125657
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 212.23811563112704
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 69.22845157593217
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.805073786720048
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2752811052842956
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.08056640625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.076171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0849609375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 243.1676475912396
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 91.10681455985595
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.874736871360776
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30802239449549323
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T1",
          "unit": "us",
          "value": 518.4206732456184
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 107.23216841242305
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.670383670744475
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3121295591812491
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.041015625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04248046875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03955078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 329.18901454324475
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 328.6249220756007
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.888897129023557
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3083072492797884
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013916015625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 518.6889208349781
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 42.9675356644795
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.813370932467804
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30873609678108616
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.032470703125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 358.6903979362696
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 212.87459817808164
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.653605550993453
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3119365005854154
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T1",
          "unit": "us",
          "value": 201.64084800437993
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 99.85929392412656
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.784585251311082
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0517578125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05126953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05224609375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 219.79369967207646
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 134.94540658241667
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.837364448608966
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30925453268853004
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.081787109375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.07763671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 382.772816241421
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 94.62240874723163
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.763476187851771
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3093518780426528
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.011474609375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 137.6573956019482
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 52.82935153627884
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.688769036115294
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3103894657922276
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.014892578125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01806640625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 155.71337689160868
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 224.76375791796872
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.913000992672206
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3077554695460178
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 280.1734635342662
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 223.83802783472044
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.782343598705027
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 442.7677060193858
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 32.04340390783637
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.969792831146916
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3063944119801059
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 240.9577644547121
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 163.8375594227491
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.750004873690541
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31093227429824444
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 349.43588004722756
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 122.24035783768393
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.807868816389966
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30878513581173844
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 222.61276689096658
        },
        {
          "date": "2026-01-16T17:07:24-05:00",
          "name": "T2",
          "unit": "us",
          "value": 103.2470127717104
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.63027361688158
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2966923631620845
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.146728515625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.13330078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.16015625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 405.14294800526966
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 134.8583612606577
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.691192564395234
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31180994258040834
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.104736328125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0654296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.14404296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 414.29888133311164
        },
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T2",
          "unit": "us",
          "value": 453.393387531922
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.753568057290199
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31019005206698447
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:40-05:00",
          "name": "T1",
          "unit": "us",
          "value": 325.5001171956152
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 216.48859233011586
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.918392792181007
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30713100799364834
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012451171875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 237.60542813330602
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 165.35414707901646
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.938182568970581
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30704200709033247
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.052001953125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0419921875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.06201171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 289.2677651066562
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 127.74731404897548
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.705483193161399
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.04443359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03271484375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05615234375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 235.24261879115198
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 263.34199108311077
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.920797471557108
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.306850238742536
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 280.01755892786383
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 86.67742758191392
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.951549745678804
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.007568359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 276.227808561941
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 347.18763917491
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.894881337961288
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3076117904779178
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 214.80913237023182
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 228.07586911866045
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.805421507357779
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30976705097197654
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.025634765625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03515625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 291.5677156257604
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 101.92635619527977
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.652314233782548
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3116412786595027
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 186.68697544843343
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 223.4645697971801
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.866552934089273
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087372809553465
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.024658203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 251.5807747928051
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 139.52773580034707
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.928864294015757
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2945092592466625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.023681640625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 420.82239829985946
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 275.4944811568714
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.737873300984793
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3103134165804193
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.032958984375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03173828125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0341796875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 199.27790041374848
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 200.39821624660246
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.787167742956391
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3112966116094734
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.033447265625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.033203125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03369140625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 306.088343018205
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 205.97217659645182
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.615449415826498
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.05810546875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04052734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.07568359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 367.53272222218607
        },
        {
          "date": "2026-01-24T18:47:25-05:00",
          "name": "T2",
          "unit": "us",
          "value": 125.27887002461718
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.779829848794719
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097950038815493
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013427734375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 277.15694401472246
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 95.11727251025012
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8766137519720205
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3085227279843537
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.019287109375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03076171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:18-05:00",
          "name": "T1",
          "unit": "us",
          "value": 189.74437552837435
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 97.83327342469128
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.659768018967156
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2965413365336699
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0927734375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.07470703125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.11083984375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T1",
          "unit": "us",
          "value": 148.01904848846664
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 168.1414162723973
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.747337855867469
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31018015073649313
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0029296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 200.3441795083464
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 88.8688121966892
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8338739462702796
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3090661178739506
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 266.0422865373778
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 320.80514816926046
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.761507427906908
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3094621714295766
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 341.1041959914078
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 302.74171483393286
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8344562880700925
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30786008793622777
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 356.6190440558059
        },
        {
          "date": "2026-01-20T17:59:20-05:00",
          "name": "T2",
          "unit": "us",
          "value": 83.81557485958854
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.774411618449157
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30869698605117035
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 333.12296956667404
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 117.90337101956051
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.7879415095782445
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30905982004889765
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 312.7231168931408
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 363.9601501323539
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.940978524791069
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.307400339493916
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 238.65393519672563
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 208.37985345222503
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.865591524909129
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3081891584869521
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 273.33925534986406
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 216.03877648340267
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.930406249373111
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30660756202659056
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0380859375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0283203125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0478515625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 407.0382631883726
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 151.6776004258584
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.886294928340182
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30847135487212324
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008544921875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 424.4388477444472
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 43.68664201072595
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.810782362061768
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096718542458166
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03955078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 511.9780854563802
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 424.53584803942084
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.715426734089087
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30973873856813794
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02392578125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 363.024444515451
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 245.1065004230101
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.796296647845541
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096124676868905
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009521484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 340.9480880389766
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 102.82140955402333
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.738396529179898
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3096270045483549
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037841796875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02294921875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.052734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T1",
          "unit": "us",
          "value": 238.51577067650587
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 64.85918146992454
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.88811113126117
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30788890589728085
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 138.00730239946705
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.2800371590137
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.982645661897368
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30688771709555496
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 279.7195108331784
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 273.7104955709713
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8026788191014775
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30860329993106445
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.030517578125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0234375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.03759765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 382.56405104865314
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 339.9024054751666
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.002289195873743
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30639450849766053
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 344.395505918725
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 205.28636759050812
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9264093595529586
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3075262804143739
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 323.3787015050983
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 367.3848249814235
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.846623642496773
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3090390437216194
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.080810546875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.08740234375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.07421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 332.9532492195698
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 316.6952914446214
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.777588886918308
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30893996511391497
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 410.6362558840106
        },
        {
          "date": "2026-01-11T03:38:48-05:00",
          "name": "T2",
          "unit": "us",
          "value": 93.32804104879376
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.704092298978204
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3107536379044262
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.03173828125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05517578125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 424.4459321478206
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 497.92335142275164
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.758091355646971
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097301722471254
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00439453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 222.52230234287342
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 72.40939402818128
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.940422807103682
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3069232030379296
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013916015625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.6354680636097
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 197.89736480681458
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.763540503814648
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3102163836954722
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.019287109375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 207.76169262090812
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 90.7779070266935
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.764570209089704
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.012939453125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.009765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 199.28329176873322
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 281.19380607265674
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.845766903627403
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30763457512529135
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0244140625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 260.20244972943567
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 271.12350776832
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.731180139748979
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3099446481482637
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0146484375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 336.0427505753113
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 195.81941545860306
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8174347133906466
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 321.8258729103727
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 155.08492034296526
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.715074207917057
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3024187522249324
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0703125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04248046875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.09814453125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 430.81629549382126
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 240.90687710994138
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.830512305879326
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30878029783669925
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 279.489663295458
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 275.95943848396666
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.739377105997737
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3097843877234872
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 185.73458389554108
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 71.70849037293014
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.88387508984022
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30842589543830473
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0048828125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 275.4440972227611
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 184.2279426545271
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.938804288127963
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30759263933832587
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.009033203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 352.38690828128506
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 288.39036334061745
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.791999611057683
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3099897587108672
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.2979862130372
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 203.59702362901476
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.0351037966352035
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3050280015942386
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.031982421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05517578125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 361.54648351741923
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 290.4972250980452
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8153046796741386
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3094350334719248
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010498046875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 346.8806653219388
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 265.11437924363867
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.740307851054329
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3102342162455182
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.037109375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.060546875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 266.3154839998546
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 205.05714159911736
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.964615785189807
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3068148209036836
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013916015625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 156.88833396579943
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 100.03249328555397
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8554959830082804
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30803453630453775
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.025634765625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02880859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 272.5734093561914
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 87.07034915860856
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.007962811770686
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3060451674546242
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.02001953125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0185546875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 324.5090590358427
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 514.6814475365711
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.877398919122634
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078839006286158
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0400390625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.03662109375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04345703125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 348.2247545506359
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 150.75659025453956
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.881027593698443
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3086769784075062
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.051513671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.04296875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.06005859375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 204.77266581205606
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 202.02613999810507
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.020959220832458
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3055820823077571
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021728515625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00634765625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.037109375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 237.53999020755268
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 172.90603334765896
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.892830424482235
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30751130021098794
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00244140625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01904296875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 265.6195611607496
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 168.83747591786891
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.818247894018516
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3087879179521487
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.010986328125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 375.9479323163167
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 196.1408630544693
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.9033466836718995
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30823293202915464
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.005615234375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T1",
          "unit": "us",
          "value": 349.2959824487922
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 164.769081316897
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.776035526262703
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.31002013412868173
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01318359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 233.37152116248262
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 163.6504249914957
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.93142912123665
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3073729770967731
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 187.77254840838344
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 53.4290666689011
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.815195482489558
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.150146484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.16357421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.13671875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 239.52791360512288
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 125.08084164109313
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.002743107138771
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3057331467238501
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.093505859375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.10595703125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0810546875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-22T18:34:19-05:00",
          "name": "T1",
          "unit": "us",
          "value": 192.8032231089526
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 41.31234261634612
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.957625822998247
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.2864491519171298
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.039794921875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05810546875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 216.44992676158984
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 173.07231636236693
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.035771355824155
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30570082640182644
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.025390625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02099609375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02978515625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 425.7602050474346
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 324.4442632351539
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.824019429711679
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30813542250400067
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.017822265625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01416015625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 361.70539470457936
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 213.58772734306268
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.694694998315474
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3111806341022711
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02587890625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 231.56473583167502
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 154.62791021669204
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.97430531017729
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30721655464929126
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.023681640625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.02685546875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0205078125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 206.2259187017424
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 67.20557967657362
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.896162413918302
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078863757519822
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.07177734375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.06103515625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.08251953125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 503.7718497803186
        },
        {
          "date": "2026-01-23T18:40:51-05:00",
          "name": "T2",
          "unit": "us",
          "value": 343.0705916432883
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8357825454207815
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3088023658232895
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.1396484375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.14013671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.13916015625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 336.17099485922046
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 97.77389586228733
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.91849750960496
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30657901184708203
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.020263671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0126953125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02783203125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-24T18:47:24-05:00",
          "name": "T1",
          "unit": "us",
          "value": 149.30317096592765
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 74.3572975605843
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.773707024930087
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.34781459082288146
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.05712890625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.05908203125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.05517578125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 222.3888391161573
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 149.8681911694773
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8625229004257235
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30805780683835304
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.018310546875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.021484375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 336.4441328459261
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 168.83623945969435
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.863490720123915
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30722041238705017
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0224609375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01171875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 63.884020696405095
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 96.01064665697147
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.220629796486275
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3031267306244949
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.040283203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0322265625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.04833984375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 370.5820335189332
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 74.1575488282296
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.8827069010258795
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3073994552233973
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.054443359375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0361328125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.07275390625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 254.50062407359923
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 239.88890157561147
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.990958909790281
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30641650701840606
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.015380859375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01513671875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 359.6097024132768
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 163.3749841861321
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.796640441860798
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30814683332130843
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 280.46176268357806
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 68.97008626969938
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.678173034267697
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3428748501678158
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.104248046875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0458984375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.16259765625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 325.5698651823056
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 220.46997456921832
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.943847337473709
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30643115148254335
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.087158203125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01611328125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.158203125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 228.69326609071967
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 263.3802512323062
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.036855767693183
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3050768977789085
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.016357421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01708984375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.015625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 107.23870602236758
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 95.04531448764786
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.952883267467524
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30730491985875663
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00927734375
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 245.10916714237516
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 221.92305814420055
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.900557245046229
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30733775392139767
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.006103515625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0068359375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 284.84416655646885
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 161.35893485895633
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.997599636905643
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30573964031358225
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.00830078125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.0078125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 427.8050553883716
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 215.26778506526438
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.793521126745533
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30952885078821485
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.01220703125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 223.92077531418317
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 296.4792796604966
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.989501782580204
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3055736409234286
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.008056640625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.005859375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 190.60063446730638
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 148.53370783379557
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.063685860523269
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.30480818578486796
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0087890625
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00732421875
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 186.01008097072804
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 215.75830142977102
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.999079127511828
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3052289348430702
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.013671875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.00537109375
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.02197265625
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 245.38768900609767
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 260.9086212124952
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 5.0685725071302565
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3047847408034375
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.143798828125
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.064453125
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.22314453125
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ],
      [
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T1",
          "unit": "us",
          "value": 125.48437069551797
        },
        {
          "date": "2026-01-25T18:57:41-05:00",
          "name": "T2",
          "unit": "us",
          "value": 165.54531885492577
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "frequency",
          "unit": "GHz",
          "value": 4.81188045249478
        },
        {
          "date": "2026-01-25T23:31:30-05:00",
          "name": "anharmonicity",
          "unit": "GHz",
          "value": -0.3078965512332006
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_error",
          "unit": "",
          "value": 0.0107421875
        },
        {
          "date": "2026-01-24T23:15:00-05:00",
          "name": "prob_meas0_prep1",
          "unit": "",
          "value": 0.01025390625
        },
        {
          "date": "2026-01-24T23:15:01-05:00",
          "name": "prob_meas1_prep0",
          "unit": "",
          "value": 0.01123046875
        },
        {
          "date": "2026-01-24T23:15:02-05:00",
          "name": "readout_length",
          "unit": "ns",
          "value": 1112.888888888889
        }
      ]
    ]
  },
  "channel": null,
  "instance": "Research_cogburn-dedicated",
  "timestamp_utc": "2026-01-26T18:15:30+00:00"
}

==> reproducibility/requirements_figures.txt <==
pandas
numpy
matplotlib

